Anomaly detection in Context-aware Feature Models

Feature Models are a mechanism to organize the configuration space and facilitate the construction of software variants by describing configuration options using features, i.e., a name representing a functionality. The development of Feature Models is an error prone activity and detecting their anomalies is a challenging and important task needed to promote their usage. Recently, Feature Models have been extended with context to capture the correlation of configuration options with contextual influences and user customizations. Unfortunately, this extension makes the task of detecting anomalies harder. In this paper, we formalize the anomaly analysis in Context-aware Feature Models and we show how Quantified Boolean Formula (QBF) solvers can be used to detect anomalies without relying on iterative calls to a SAT solver. By extending the reconfigurator engine HyVarRec, we present findings evidencing that QBF solvers can outperform the common techniques for anomaly analysis.

==> data/all200_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;count_forallv;gridv_avg;gridv_min;gridv_max;count_gridv;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;count_grida;foralla_avg;foralla_min;foralla_max;count_foralla;pruninga_avg;pruninga_min;pruninga_max;count_pruninga;result_a;winner_a;gap_with_second_a;
200;10;5;0;7.134788632392883;2.0417518615722656;29.29293131828308;10;6.828009986877442;6.488365650177002;7.342375755310059;10;not_valid;gridv;0.30677864551544154;3.1495969533920287;2.9557807445526123;3.27207350730896;10;3.1848098754882814;2.9531211853027344;3.7657227516174316;10;4.808004426956177;4.619685411453247;5.109210014343262;10;no_anomaly;grida;0.03521292209625271;
200;10;5;1;4.911882328987121;4.553970575332642;5.150123357772827;10;4.25343656539917;4.012300729751587;4.617933511734009;10;valid;gridv;0.6584457635879515;2.089708924293518;2.018231153488159;2.2939248085021973;10;4.18226478099823;3.5036330223083496;4.739033222198486;10;8.259917736053467;8.117077350616455;8.469506025314331;10;no_anomaly;grida;2.0925558567047116;
200;10;5;2;4.994739937782287;4.4392249584198;5.630155086517334;10;4.198548269271851;3.9291493892669678;4.6765782833099365;10;valid;gridv;0.7961916685104367;2.2980040550231933;2.1541998386383057;2.373457193374634;10;2.979683184623718;2.833639621734619;3.40498685836792;10;4.633446216583252;4.401990175247192;5.112896680831909;10;no_anomaly;grida;0.6816791296005249;
200;10;5;3;3.440024161338806;1.809363842010498;6.830268859863281;10;1.9539347171783448;1.872241497039795;2.0229415893554688;10;not_valid;gridv;1.4860894441604613;2.214208459854126;2.134441614151001;2.3601953983306885;10;4.009098911285401;3.447693109512329;4.741671800613403;10;10.116789507865906;9.827699661254883;10.591993570327759;10;no_anomaly;grida;1.7948904514312747;
200;10;5;4;10.60498640537262;8.95311951637268;13.409306764602661;10;4.250972080230713;3.9885177612304688;4.66951847076416;10;valid;gridv;6.354014325141907;3.248445248603821;2.710367441177368;4.363607168197632;10;3.4097018480300902;3.1170787811279297;3.741257667541504;10;5.079064297676086;4.889344692230225;5.43828272819519;10;no_anomaly;grida;0.16125659942626935;
200;10;5;5;2.568595314025879;2.4341092109680176;2.766690969467163;10;4.260632753372192;4.0814573764801025;4.455585718154907;10;valid;forallv;1.6920374393463136;2.0634527683258055;1.9479429721832275;2.134751081466675;10;4.158670544624329;3.6813979148864746;4.908316135406494;10;10.420920467376709;9.949658870697021;11.01729440689087;10;no_anomaly;grida;2.095217776298523;
200;10;5;6;6.051610350608826;4.713407516479492;8.125704765319824;10;4.246002125740051;3.978311061859131;4.7669103145599365;10;valid;gridv;1.8056082248687746;2.2307891845703125;2.1317150592803955;2.3385651111602783;10;3.0396668195724486;2.9154019355773926;3.2946536540985107;10;5.613501501083374;5.44405460357666;5.993487358093262;10;no_anomaly;grida;0.808877635002136;
200;10;5;7;3.129626417160034;2.9720988273620605;3.3502726554870605;10;4.159163165092468;3.963916540145874;4.5726518630981445;10;valid;forallv;1.029536747932434;2.2356721639633177;2.08461332321167;2.3814539909362793;10;3.941896939277649;3.682589530944824;4.092017650604248;10;10.45311505794525;10.04543948173523;10.948408126831055;10;no_anomaly;grida;1.7062247753143311;
200;10;5;8;4.7382982015609745;4.312241077423096;5.408892869949341;10;4.201169228553772;3.959399700164795;4.46020770072937;10;valid;gridv;0.5371289730072029;2.4045879364013674;2.1070291996002197;2.546815872192383;10;2.9690272331237795;2.8130340576171875;3.2127339839935303;10;4.8303019285202025;4.6638994216918945;5.112394094467163;10;no_anomaly;grida;0.5644392967224121;
200;10;5;9;4.644114327430725;4.239195823669434;5.029459714889526;10;4.14225594997406;3.831245183944702;4.523752450942993;10;valid;gridv;0.5018583774566654;2.00767719745636;1.8890230655670166;2.1458628177642822;10;4.031528615951538;3.5885822772979736;5.2359583377838135;10;10.507770133018493;10.150474548339844;10.81348466873169;10;no_anomaly;grida;2.0238514184951786;
200;10;5;10;9.236995363235474;7.332596063613892;11.633748292922974;10;4.8967783689498905;4.612872362136841;5.376754522323608;10;valid;gridv;4.3402169942855835;3.77788405418396;3.175466775894165;4.274584770202637;10;3.354338812828064;3.1212821006774902;3.6502530574798584;10;4.478762602806091;4.315861940383911;4.806106328964233;10;no_anomaly;foralla;0.423545241355896;
200;10;5;11;3.1284860610961913;2.922337293624878;3.3189566135406494;10;4.096671843528748;3.9261927604675293;4.384483814239502;10;valid;forallv;0.9681857824325566;2.163090372085571;2.0536112785339355;2.356398105621338;10;3.7521400928497313;3.30796217918396;4.212083101272583;10;10.308880853652955;10.060316801071167;10.498608827590942;10;no_anomaly;grida;1.58904972076416;
200;10;5;12;4.786548638343811;4.492724657058716;5.174057722091675;10;4.206574225425721;3.956007480621338;4.577918291091919;10;valid;gridv;0.5799744129180908;2.226208782196045;2.13488507270813;2.4566080570220947;10;2.9297136306762694;2.7383034229278564;3.082979440689087;10;6.042213797569275;5.748416185379028;6.286755561828613;10;no_anomaly;grida;0.7035048484802244;
200;10;5;13;4.708386421203613;4.5964884757995605;4.842926502227783;10;4.0749749660491945;3.901939868927002;4.279438734054565;10;valid;gridv;0.6334114551544188;2.0843021631240846;1.9637856483459473;2.2370874881744385;10;3.9604331731796263;3.651258707046509;4.326002836227417;10;10.65691306591034;10.304741144180298;11.332433223724365;10;no_anomaly;grida;1.8761310100555417;
200;10;5;14;6.464366745948792;4.380809307098389;11.989575386047363;10;4.193786931037903;3.9750216007232666;4.425597667694092;10;valid;gridv;2.2705798149108887;3.2002641201019286;2.9529669284820557;3.469956159591675;10;3.1861917972564697;2.9797651767730713;3.370483160018921;10;4.6918469905853275;4.578171253204346;4.83752703666687;10;no_anomaly;foralla;0.014072322845458896;
200;10;5;15;4.638669967651367;4.34207820892334;4.931922435760498;10;4.149718332290649;3.876713991165161;4.429892539978027;10;valid;gridv;0.48895163536071795;2.109072947502136;1.9777684211730957;2.550285816192627;10;4.055792927742004;3.5437374114990234;4.8526434898376465;10;10.32309365272522;9.986069917678833;10.71703839302063;10;no_anomaly;grida;1.9467199802398683;
200;10;5;16;2.0428170919418336;1.9741499423980713;2.1726419925689697;10;1.7937281370162963;1.69785737991333;1.987079381942749;10;not_valid;gridv;0.2490889549255373;8.53736333847046;7.238954782485962;10.285093784332275;10;5.433230781555176;4.282132625579834;6.313190460205078;10;5.218145084381104;5.036853313446045;5.624244928359985;10;no_anomaly;pruninga;0.21508569717407244;
200;10;5;17;4.772811079025269;4.358403921127319;5.386697053909302;10;4.101202821731567;3.8750813007354736;4.758728265762329;10;valid;gridv;0.6716082572937019;2.055734157562256;2.001980781555176;2.161905288696289;10;3.957995891571045;3.426560878753662;4.361953496932983;10;10.65333650112152;10.283280849456787;11.146518230438232;10;no_anomaly;grida;1.902261734008789;
200;10;5;18;4.876859426498413;4.480203628540039;5.300013303756714;10;4.2196352005004885;3.9738385677337646;4.488806962966919;10;valid;gridv;0.6572242259979246;2.1876689434051513;2.005086898803711;2.6571156978607178;10;2.8974124908447267;2.611978054046631;3.1318585872650146;10;5.165473222732544;4.908978462219238;5.461104869842529;10;no_anomaly;grida;0.7097435474395755;
200;10;5;19;4.913914704322815;4.328617095947266;5.5449440479278564;10;4.128284382820129;3.9348325729370117;4.475723028182983;10;valid;gridv;0.7856303215026861;2.064576244354248;2.025954008102417;2.114163637161255;10;3.8498117923736572;3.3017284870147705;4.590096950531006;10;10.599219250679017;10.146348714828491;11.266735792160034;10;no_anomaly;grida;1.785235548019409;
200;10;5.25;0;1.8888436794281005;1.738955020904541;2.0729238986968994;10;1.860309934616089;1.7574865818023682;2.0346431732177734;10;not_valid;gridv;0.02853374481201154;6.562411856651306;6.01723313331604;7.549825429916382;10;4.742579793930053;4.131770133972168;5.318629264831543;10;6.766793489456177;6.496228218078613;6.955344200134277;10;no_anomaly;foralla;1.819832062721253;
200;10;5.25;1;5.311078143119812;5.020162582397461;5.744180202484131;10;4.175986933708191;4.039273262023926;4.352755069732666;10;valid;gridv;1.1350912094116214;2.098254585266113;1.9784491062164307;2.2842602729797363;10;3.969246172904968;3.6794025897979736;4.351482391357422;10;8.429436922073364;8.239128589630127;8.608033657073975;10;no_anomaly;grida;1.870991587638855;
200;10;5.25;2;5.122809934616089;4.633352756500244;5.890940189361572;10;4.3341991901397705;4.1685075759887695;4.8221352100372314;10;valid;gridv;0.7886107444763182;2.6665672779083254;2.5361814498901367;2.801426887512207;10;3.1875808000564576;2.906846761703491;3.7539968490600586;10;4.755089998245239;4.567712068557739;5.297269105911255;10;no_anomaly;grida;0.5210135221481322;
200;10;5.25;3;1.8341350555419922;1.7482059001922607;1.9234459400177002;10;1.8882033824920654;1.7961492538452148;2.0592448711395264;10;not_valid;forallv;0.05406832695007324;2.1198145866394045;1.9668333530426025;2.3431732654571533;10;2.804768466949463;2.2795801162719727;3.4065816402435303;10;11.645904469490052;11.313437223434448;12.067016839981079;10;dead;grida;0.6849538803100583;
200;10;5.25;4;1.8895413637161256;1.747054100036621;2.165658712387085;10;2.776106286048889;2.666942596435547;2.9906914234161377;10;not_valid;forallv;0.8865649223327634;4.3438095331192015;3.752523899078369;4.943543910980225;10;4.104159259796143;3.4448494911193848;4.5339884757995605;10;4.959546661376953;4.809991359710693;5.273873567581177;10;no_anomaly;foralla;0.23965027332305855;
200;10;5.25;5;1.8132179498672485;1.735489845275879;1.8760218620300293;10;1.9676977396011353;1.8800849914550781;2.2189126014709473;10;not_valid;forallv;0.15447978973388676;2.1008994579315186;2.0348153114318848;2.1870434284210205;10;4.361770701408386;3.3961856365203857;5.367844104766846;10;10.438269519805909;10.203036785125732;10.85578989982605;10;no_anomaly;grida;2.260871243476868;
200;10;5.25;6;1.8968610048294068;1.818748950958252;2.0188300609588623;10;2.485220456123352;2.3864216804504395;2.5640621185302734;10;not_valid;forallv;0.5883594512939452;2.9353399991989138;2.8550403118133545;3.0250892639160156;10;3.5074394941329956;3.4344279766082764;3.593557596206665;10;5.3235807657241825;5.124749422073364;5.516616344451904;10;no_anomaly;grida;0.5720994949340819;
200;10;5.25;7;4.830327415466309;4.504093647003174;5.1811912059783936;10;4.213192439079284;4.0148162841796875;4.436521768569946;10;valid;gridv;0.6171349763870246;2.922673726081848;2.5323092937469482;3.234583854675293;10;4.155775809288025;3.1009297370910645;5.519496917724609;10;12.101513385772705;11.77375340461731;12.561636447906494;10;dead;grida;1.2331020832061772;
200;10;5.25;8;5.231436157226563;4.755035877227783;5.963547706604004;10;4.184196949005127;3.984327793121338;4.533198595046997;10;valid;gridv;1.047239208221436;3.140059542655945;2.745490789413452;3.4026103019714355;10;3.36685471534729;3.1723036766052246;4.073001861572266;10;4.9489778757095335;4.750608205795288;5.565893888473511;10;no_anomaly;grida;0.22679517269134486;
200;10;5.25;9;4.803980493545533;4.439152479171753;5.354027032852173;10;4.099896240234375;3.81636905670166;4.50704550743103;10;valid;gridv;0.7040842533111578;2.0645048141479494;1.9419333934783936;2.182232141494751;10;3.959151530265808;3.5677785873413086;4.72135329246521;10;10.513846564292908;10.201024055480957;11.018132209777832;10;no_anomaly;grida;1.8946467161178586;
200;10;5.25;10;1.8950806617736817;1.7442474365234375;2.1942074298858643;10;1.8778968095779418;1.7892191410064697;2.056861162185669;10;not_valid;gridv;0.017183852195739924;22.886209845542908;20.21858048439026;26.300170421600342;10;8.087929821014404;7.386322021484375;8.631039142608643;10;8.558205556869506;8.325231790542603;9.102277517318726;10;no_anomaly;foralla;0.4702757358551022;
200;10;5.25;11;3.147720956802368;2.9832763671875;3.528545618057251;10;4.275413775444031;4.1092588901519775;4.555111885070801;10;valid;forallv;1.127692818641663;2.311367321014404;2.131307601928711;2.618671178817749;10;3.992704892158508;2.902045488357544;4.686418771743774;10;10.434491300582886;10.06579303741455;11.276101350784302;10;dead;grida;1.681337571144104;
200;10;5.25;12;6.716201329231263;5.585845232009888;7.862354278564453;10;4.2128089427947994;4.028246641159058;4.46586799621582;10;valid;gridv;2.503392386436463;2.615243124961853;2.4747262001037598;2.8007678985595703;10;3.201167368888855;2.9309020042419434;3.5755484104156494;10;5.428576278686523;5.1497883796691895;5.869703769683838;10;no_anomaly;grida;0.585924243927002;
200;10;5.25;13;4.770980978012085;4.4640514850616455;5.247663736343384;10;4.158049249649048;3.8650569915771484;4.576341867446899;10;valid;gridv;0.6129317283630371;2.1947211027145386;2.0635831356048584;2.563218832015991;10;4.316505694389344;3.8064708709716797;5.572252988815308;10;10.616258811950683;10.1736159324646;11.05329942703247;10;no_anomaly;grida;2.121784591674805;
200;10;5.25;14;4.73610737323761;4.327794790267944;6.132445335388184;10;4.070939660072327;3.846538782119751;4.397881507873535;10;valid;gridv;0.6651677131652836;6.468166995048523;5.190793037414551;8.507320642471313;10;4.301440787315369;3.620237112045288;4.868708372116089;10;5.730454087257385;5.635501861572266;5.855772972106934;10;no_anomaly;foralla;1.4290132999420164;
200;10;5.25;15;4.539265251159668;4.296811103820801;5.219707012176514;10;4.098548173904419;3.8832383155822754;4.3917765617370605;10;valid;gridv;0.44071707725524867;2.1090636014938355;1.9990193843841553;2.3746845722198486;10;4.152794718742371;3.3013057708740234;5.446783781051636;10;10.439544844627381;10.115993976593018;11.038315773010254;10;no_anomaly;grida;2.043731117248535;
200;10;5.25;16;1.849815058708191;1.770164966583252;1.9939618110656738;10;1.9496768951416015;1.870854377746582;2.0760111808776855;10;not_valid;forallv;0.09986183643341051;24.548300337791442;6.381506443023682;52.439326763153076;10;9.705734586715698;5.180081844329834;14.452463150024414;10;11.27567663192749;10.645263671875;12.542431354522705;10;false;foralla;1.5699420452117927;
200;10;5.25;17;4.480161857604981;4.206851959228516;4.766691207885742;10;3.997280168533325;3.739806890487671;4.247201919555664;10;valid;gridv;0.48288168907165563;2.109014630317688;2.0245168209075928;2.325608968734741;10;3.878095602989197;3.535797357559204;4.24721360206604;10;10.484633708000183;10.320261001586914;10.688425779342651;10;no_anomaly;grida;1.7690809726715089;
200;10;5.25;18;4.926162648200989;4.628715753555298;5.229510545730591;10;4.179808259010315;3.9204835891723633;4.451337575912476;10;valid;gridv;0.7463543891906737;2.5662408828735352;2.457104206085205;2.784532308578491;10;3.1250553846359255;2.9055593013763428;3.5107765197753906;10;5.233733344078064;4.975127458572388;5.489099025726318;10;no_anomaly;grida;0.5588145017623902;
200;10;5.25;19;4.910478472709656;4.481586456298828;5.339134454727173;10;4.266386580467224;3.920593500137329;4.546332836151123;10;valid;gridv;0.6440918922424315;2.194051814079285;2.0658555030822754;2.4082250595092773;10;4.335338187217713;3.997485876083374;4.982386589050293;10;10.573158574104308;10.416316986083984;10.96232533454895;10;no_anomaly;grida;2.1412863731384277;
200;10;5.5;0;1.9071932554244995;1.802804708480835;2.1143484115600586;10;1.9199214220046996;1.749229907989502;2.278524875640869;10;not_valid;forallv;0.012728166580200151;4.711574816703797;2.604891300201416;6.333564043045044;10;3.9234955310821533;3.069676399230957;5.214810609817505;10;7.820441460609436;7.447980165481567;8.928498268127441;10;false;foralla;0.7880792856216434;
200;10;5.5;1;1.897709321975708;1.738109827041626;2.2072300910949707;10;3.5577123880386354;3.3489794731140137;3.7767302989959717;10;not_valid;forallv;1.6600030660629275;2.0920453548431395;2.000771999359131;2.2057313919067383;10;4.000565695762634;3.079561710357666;4.798109769821167;10;10.117140293121338;9.90028190612793;10.534834861755371;10;no_anomaly;grida;1.9085203409194946;
200;10;5.5;2;4.93335747718811;4.467185974121094;5.208044528961182;10;3.978862428665161;3.7884340286254883;4.213942527770996;10;valid;gridv;0.9544950485229493;3.9605632066726684;3.5180883407592773;4.929892539978027;10;3.69375159740448;3.287914276123047;4.122589349746704;10;6.011270356178284;5.85816216468811;6.179858684539795;10;no_anomaly;foralla;0.2668116092681885;
200;10;5.5;3;1.7375557899475098;1.6816363334655762;1.8112621307373047;10;1.7425216913223267;1.6671178340911865;1.8228411674499512;10;not_valid;forallv;0.0049659013748168945;1.9051011323928833;1.806605339050293;1.9861934185028076;10;2.2800971269607544;2.1836442947387695;2.453209638595581;10;10.161940312385559;9.990594625473022;10.48852014541626;10;dead;grida;0.37499599456787114;
200;10;5.5;4;1.7663093090057373;1.687063217163086;1.8938887119293213;10;1.8861815690994264;1.8232173919677734;1.952364444732666;10;not_valid;forallv;0.11987226009368901;4.680173420906067;2.5207061767578125;7.408178329467773;10;3.9108219861984255;3.1801071166992188;5.165259122848511;10;6.019169759750366;5.893367290496826;6.180567026138306;10;false;foralla;0.7693514347076418;
200;10;5.5;5;1.8076208591461183;1.7490386962890625;1.9126994609832764;10;1.7604322671890258;1.6706047058105469;1.9183471202850342;10;not_valid;gridv;0.04718859195709246;2.086004137992859;2.029191255569458;2.2028088569641113;10;4.30042793750763;3.7660653591156006;4.877522945404053;10;10.18310329914093;10.048075437545776;10.46777892112732;10;no_anomaly;grida;2.214423799514771;
200;10;5.5;6;1.7128210306167602;1.661219835281372;1.7735683917999268;10;1.7663936853408813;1.711017370223999;1.9176499843597412;10;not_valid;forallv;0.053572654724121094;7.891883206367493;6.906770706176758;8.684674501419067;10;4.843580102920532;4.184375047683716;5.398801803588867;10;5.920456600189209;5.813624858856201;6.008542537689209;10;no_anomaly;foralla;1.0768764972686773;
200;10;5.5;7;4.653839159011841;4.401007890701294;4.98901104927063;10;4.0237853050231935;3.8786983489990234;4.188576698303223;10;valid;gridv;0.6300538539886471;2.5506596326828004;2.1171085834503174;2.9439570903778076;10;3.218663787841797;2.7804532051086426;5.076256036758423;10;14.451951742172241;13.977572679519653;14.865799903869629;10;dead;grida;0.6680041551589966;
200;10;5.5;8;4.690465259552002;4.3947248458862305;5.072122812271118;10;4.364527630805969;4.221365928649902;4.672331809997559;10;valid;gridv;0.3259376287460327;8.87213385105133;7.859335899353027;10.52217984199524;10;5.611909246444702;4.675717830657959;6.613824844360352;10;6.536894536018371;6.398257493972778;6.6832709312438965;10;no_anomaly;foralla;0.9249852895736694;
200;10;5.5;9;4.677665519714355;4.469805479049683;4.936877965927124;10;3.935438060760498;3.80560040473938;4.107218980789185;10;valid;gridv;0.7422274589538573;2.13259334564209;2.058988332748413;2.235610008239746;10;4.030539870262146;3.5899555683135986;4.632528066635132;10;10.213777637481689;9.901926279067993;10.461080312728882;10;no_anomaly;grida;1.897946524620056;
200;10;5.5;10;1.7939626216888427;1.7285568714141846;1.8324799537658691;10;1.8011772632598877;1.741076946258545;1.9336819648742676;10;not_valid;forallv;0.007214641571045011;5.725545144081115;2.8485875129699707;7.917358875274658;10;4.207881045341492;3.3189260959625244;5.44954514503479;10;6.5410664796829225;6.459473371505737;6.6416847705841064;10;false;foralla;1.5176640987396235;
200;10;5.5;11;3.049507713317871;2.8807570934295654;3.193753719329834;10;3.9100053310394287;3.756084680557251;4.116004705429077;10;valid;forallv;0.8604976177215575;1.9703011512756348;1.8639721870422363;2.1575279235839844;10;2.196989369392395;2.1246984004974365;2.2798221111297607;10;10.173155570030213;9.922214984893799;10.454483270645142;10;dead;grida;0.22668821811676043;
200;10;5.5;12;2.7126073598861695;2.1477761268615723;3.6139755249023438;10;2.1799540758132934;2.0850682258605957;2.2418510913848877;10;not_valid;gridv;0.5326532840728762;3.7752306938171385;3.5414388179779053;4.02633261680603;10;3.8745612621307375;3.425873279571533;4.353933334350586;10;5.396715044975281;5.266901254653931;5.508917331695557;10;no_anomaly;grida;0.09933056831359899;
200;10;5.5;13;4.679260158538819;4.322038173675537;4.88543438911438;10;3.945507025718689;3.7856807708740234;4.097740650177002;10;valid;gridv;0.7337531328201297;2.1386171102523805;2.042137384414673;2.194679021835327;10;4.3803153276443485;3.767209529876709;4.975477695465088;10;10.33703043460846;10.216742992401123;10.481564283370972;10;no_anomaly;grida;2.241698217391968;
200;10;5.5;14;4.666737723350525;4.448552131652832;4.952505111694336;10;4.013150024414062;3.859341859817505;4.208677768707275;10;valid;gridv;0.6535876989364624;9.117614197731019;8.223949670791626;11.047358274459839;10;6.139563798904419;5.4806740283966064;6.6404008865356445;10;4.777158188819885;4.674991607666016;5.038678407669067;10;no_anomaly;pruninga;1.3624056100845339;
200;10;5.5;15;2.2819161653518676;1.8415443897247314;4.368658065795898;10;2.4090195894241333;2.389885663986206;2.440141201019287;10;not_valid;forallv;0.1271034240722657;2.1560221672058106;2.074946403503418;2.278393030166626;10;4.148064517974854;3.6229846477508545;4.628067255020142;10;10.04359736442566;9.835672855377197;10.305699348449707;10;no_anomaly;grida;1.9920423507690432;
200;10;5.5;16;1.7507012605667114;1.6840026378631592;1.8255832195281982;10;2.0378827810287476;1.955714225769043;2.0850210189819336;10;not_valid;forallv;0.28718152046203627;4.956205296516418;3.8399598598480225;7.244961500167847;10;7.152591061592102;6.096780061721802;8.483607530593872;10;8.416332745552063;8.243126392364502;8.704691886901855;10;false;grida;2.196385765075684;
200;10;5.5;17;4.461541700363159;4.268211364746094;4.847303867340088;10;3.9553844213485716;3.772357225418091;4.2549824714660645;10;valid;gridv;0.5061572790145874;2.202371621131897;2.0788772106170654;2.2798025608062744;10;4.102679634094239;3.607999086380005;4.684011936187744;10;10.250903677940368;10.074023485183716;10.569039106369019;10;no_anomaly;grida;1.9003080129623418;
200;10;5.5;18;4.705111861228943;4.495912075042725;4.980706214904785;10;3.9630767345428466;3.795574903488159;4.3910322189331055;10;valid;gridv;0.7420351266860963;2.6851459980010985;2.5467545986175537;2.839797258377075;10;3.296709895133972;3.004485607147217;3.5619306564331055;10;5.276372671127319;5.127229452133179;5.4277424812316895;10;no_anomaly;grida;0.6115638971328736;
200;10;5.5;19;1.7444663047790527;1.6742572784423828;1.8271257877349854;10;1.73903431892395;1.6406588554382324;1.7943174839019775;10;not_valid;gridv;0.005431985855102628;2.219442629814148;1.9123189449310303;2.5110528469085693;10;3.280473065376282;2.6794939041137695;4.53513503074646;10;11.133019995689391;11.011230230331421;11.329819202423096;10;dead;grida;1.061030435562134;
200;10;5.75;0;1.8272964239120484;1.7430319786071777;2.083721399307251;10;1.8007030248641969;1.6873679161071777;1.9738857746124268;10;not_valid;gridv;0.026593399047851518;2.5086058616638183;2.253979206085205;2.8058652877807617;10;3.508024740219116;3.1471004486083984;3.949033498764038;10;6.354895067214966;6.228783369064331;6.603954315185547;10;false;grida;0.9994188785552978;
200;10;5.75;1;1.7845292568206788;1.710505485534668;1.8403475284576416;10;1.9290271759033204;1.8706395626068115;2.0110254287719727;10;not_valid;forallv;0.14449791908264165;2.1546924829483034;2.110884189605713;2.205446243286133;10;4.444104909896851;3.9240262508392334;5.152173757553101;10;9.50977144241333;9.150449752807617;9.90121340751648;10;no_anomaly;grida;2.289412426948547;
200;10;5.75;2;1.8076328754425048;1.7351791858673096;1.9462890625;10;1.7707342863082887;1.6982250213623047;1.8700523376464844;10;not_valid;gridv;0.036898589134216175;10.988821887969971;9.932973623275757;12.110711097717285;10;5.5566260576248165;4.940419673919678;6.2581353187561035;10;7.048193311691284;6.808358192443848;7.465012073516846;10;no_anomaly;foralla;1.4915672540664673;
200;10;5.75;3;1.7613717079162599;1.6925420761108398;1.8776257038116455;10;1.73875949382782;1.661339282989502;1.8064396381378174;10;not_valid;gridv;0.02261221408843994;1.9118366479873656;1.8587009906768799;1.9459021091461182;10;2.2345948934555055;2.1368930339813232;2.356733560562134;10;9.257919883728027;8.933745861053467;9.662932634353638;10;dead;grida;0.3227582454681399;
200;10;5.75;4;1.7954615354537964;1.7043700218200684;1.916010856628418;10;1.7650214195251466;1.7063939571380615;1.8862779140472412;10;not_valid;gridv;0.030440115928649814;3.4049269199371337;2.411020278930664;4.5053112506866455;10;3.9390331745147704;3.12033748626709;5.089756727218628;10;5.401585078239441;5.17208194732666;5.777392625808716;10;false;grida;0.5341062545776367;
200;10;5.75;5;1.7269463300704957;1.6777489185333252;1.7819108963012695;10;1.766867423057556;1.7021396160125732;1.8727939128875732;10;not_valid;forallv;0.03992109298706037;2.2412479162216186;2.100721597671509;2.440796136856079;10;4.701155042648315;4.127094984054565;5.9972429275512695;10;10.400069308280944;10.151216983795166;10.590253353118896;10;no_anomaly;grida;2.4599071264266965;
200;10;5.75;6;1.7437652111053468;1.652963399887085;1.9071550369262695;10;1.7279914617538452;1.6692183017730713;1.861541509628296;10;not_valid;gridv;0.015773749351501554;2.5547110795974732;2.2103025913238525;2.8619301319122314;10;3.3222474813461305;2.952901601791382;3.848722219467163;10;5.606598997116089;5.515199899673462;5.757624864578247;10;false;grida;0.7675364017486572;
200;10;5.75;7;4.607732796669007;4.398000240325928;4.782175302505493;10;3.95189950466156;3.807177782058716;4.065679311752319;10;valid;gridv;0.6558332920074466;2.2350470304489134;2.0571353435516357;2.401266098022461;10;2.5133503913879394;2.4077961444854736;2.66796875;10;12.179243135452271;11.977297306060791;12.444811582565308;10;dead;grida;0.27830336093902597;
200;10;5.75;8;1.8002958297729492;1.7691035270690918;1.835913896560669;10;1.7813862562179565;1.719517469406128;1.8725664615631104;10;not_valid;gridv;0.018909573554992676;6.858188915252685;2.4451074600219727;13.741691827774048;10;4.334961676597596;3.632791042327881;5.21997857093811;10;6.906747984886169;6.822141408920288;6.995733737945557;10;false;foralla;2.52322723865509;
200;10;5.75;9;4.78853931427002;4.468461275100708;5.065626621246338;10;3.9234785795211793;3.7320849895477295;4.13664984703064;10;valid;gridv;0.8650607347488406;2.5927082538604735;2.393807888031006;2.7786617279052734;10;4.787027597427368;4.297616004943848;5.876657009124756;10;10.880025458335876;10.483425378799438;11.748091459274292;10;no_anomaly;grida;2.1943193435668946;
200;10;5.75;10;1.7745309829711915;1.6545531749725342;2.045090675354004;10;1.9996834754943849;1.9305121898651123;2.0804708003997803;10;not_valid;forallv;0.22515249252319336;2.797802972793579;2.637925148010254;2.999579668045044;10;3.778330898284912;3.457909345626831;4.3286614418029785;10;6.737727236747742;6.522696495056152;7.484928607940674;10;false;grida;0.9805279254913333;
200;10;5.75;11;3.16504487991333;2.9366724491119385;3.66560697555542;10;3.9706542015075685;3.7935123443603516;4.152961015701294;10;valid;forallv;0.8056093215942384;1.9859317541122437;1.879622459411621;2.2479515075683594;10;2.200777220726013;2.1339967250823975;2.291741132736206;10;8.379931616783143;8.179332971572876;8.591206550598145;10;dead;grida;0.21484546661376935;
200;10;5.75;12;2.334696817398071;1.8157377243041992;4.6216418743133545;10;2.037740468978882;1.9072868824005127;2.155254602432251;10;not_valid;gridv;0.2969563484191893;4.282023191452026;2.644038438796997;6.942271947860718;10;4.096339321136474;3.186612129211426;5.394551753997803;10;7.544137763977051;7.289082765579224;7.808220624923706;10;false;foralla;0.1856838703155521;
200;10;5.75;13;4.772755861282349;4.350276947021484;5.108471870422363;10;4.065259122848511;3.758815288543701;4.325953483581543;10;valid;gridv;0.7074967384338375;2.552418518066406;2.4422879219055176;2.7092032432556152;10;5.218582034111023;4.3177056312561035;6.7402427196502686;10;11.265538215637207;10.864962339401245;11.86972951889038;10;no_anomaly;grida;2.666163516044617;
200;10;5.75;14;4.586915278434754;4.2738728523254395;4.969215393066406;10;3.9136902570724486;3.779838800430298;4.181011199951172;10;valid;gridv;0.6732250213623052;4.7783095121383665;2.701195001602173;6.940411567687988;10;4.065257835388183;3.1928131580352783;5.589601039886475;10;4.764394068717957;4.64279842376709;5.056154727935791;10;false;foralla;0.6991362333297735;
200;10;5.75;15;1.7865025520324707;1.7273502349853516;1.8783972263336182;10;1.7292296886444092;1.6950814723968506;1.7890079021453857;10;not_valid;gridv;0.05727286338806148;2.878244471549988;2.5468082427978516;3.4218692779541016;10;4.851917243003845;4.335974454879761;5.487252950668335;10;12.409298324584961;11.891793012619019;13.024305582046509;10;no_anomaly;grida;1.9736727714538569;
200;10;5.75;16;1.71364164352417;1.662630319595337;1.7608163356781006;10;1.8724780321121215;1.8284146785736084;1.9780104160308838;10;not_valid;forallv;0.15883638858795157;2.5123521089553833;2.425478458404541;2.6675403118133545;10;4.545888376235962;4.037648916244507;5.079704523086548;10;6.327084040641784;6.171804189682007;6.546544790267944;10;false;grida;2.033536267280579;
200;10;5.75;17;4.671171259880066;4.300241231918335;5.17069411277771;10;3.8800191640853883;3.740062713623047;4.252485752105713;10;valid;gridv;0.7911520957946778;2.2046084642410277;1.9396274089813232;2.5380547046661377;10;2.855877232551575;2.4252936840057373;3.7184245586395264;10;11.488910293579101;11.128145217895508;11.82761287689209;10;dead;grida;0.6512687683105471;
200;10;5.75;18;4.565658473968506;4.322640419006348;4.842170715332031;10;3.9147693634033205;3.7701120376586914;4.337827920913696;10;valid;gridv;0.6508891105651857;3.480093836784363;2.983499765396118;4.354955673217773;10;3.9608123540878295;3.5871422290802;4.6222758293151855;10;6.467997121810913;6.28320574760437;6.624413013458252;10;no_anomaly;grida;0.4807185173034667;
200;10;5.75;19;1.7888309001922607;1.7340168952941895;1.8798282146453857;10;1.7815869331359864;1.678088665008545;2.20310115814209;10;not_valid;gridv;0.007243967056274281;2.0552765130996704;1.9130306243896484;2.309047222137451;10;2.450556230545044;2.2493181228637695;2.649028778076172;10;11.2648841381073;11.031469345092773;11.496662855148315;10;dead;grida;0.3952797174453737;
200;10;6;0;1.8103493452072144;1.7309396266937256;1.844630479812622;10;1.773406481742859;1.7140038013458252;1.872549295425415;10;not_valid;gridv;0.03694286346435538;2.2309932947158813;2.1750760078430176;2.320230484008789;10;3.780387210845947;3.296339273452759;4.7246716022491455;10;6.589788389205933;6.4312098026275635;6.819852590560913;10;false;grida;1.5493939161300658;
200;10;6;1;1.8266589879989623;1.7497785091400146;1.927384614944458;10;1.789844536781311;1.7188212871551514;1.8372642993927002;10;not_valid;gridv;0.03681445121765137;2.134051299095154;1.9436774253845215;2.4006967544555664;10;3.2088603496551515;2.360776424407959;4.188870668411255;10;10.658986139297486;10.438487768173218;10.812116384506226;10;dead;grida;1.0748090505599976;
200;10;6;2;1.8092280387878419;1.7448649406433105;1.8940520286560059;10;1.7491590976715088;1.7093827724456787;1.793081521987915;10;not_valid;gridv;0.0600689411163331;4.042829799652099;2.8759279251098633;7.5574424266815186;10;3.6076604604721068;2.9502971172332764;4.232332944869995;10;5.714975333213806;5.618017911911011;5.855655670166016;10;false;foralla;0.4351693391799927;
200;10;6;3;1.7818122625350952;1.708681583404541;1.8960909843444824;10;1.7420524120330811;1.698986291885376;1.8154776096343994;10;not_valid;gridv;0.03975985050201403;1.8770695924758911;1.8172705173492432;1.9422013759613037;10;2.2608821392059326;2.2193715572357178;2.3039262294769287;10;8.483329892158508;8.346118927001953;8.69314169883728;10;dead;grida;0.3838125467300415;
200;10;6;4;1.839163899421692;1.7718322277069092;1.8856852054595947;10;1.795529556274414;1.7412235736846924;1.9568743705749512;10;not_valid;gridv;0.043634343147277876;2.494898533821106;2.2261805534362793;2.6514744758605957;10;3.6926831722259523;3.4151904582977295;4.077948331832886;10;6.260552000999451;6.086193799972534;6.487891674041748;10;false;grida;1.1977846384048463;
200;10;6;5;1.7929855346679688;1.6814770698547363;1.8787915706634521;10;1.7856987714767456;1.741149663925171;1.8483154773712158;10;not_valid;gridv;0.007286763191223233;2.1301811218261717;1.9686307907104492;2.2932143211364746;10;2.7293222427368162;2.2291271686553955;3.606318712234497;10;11.333773112297058;11.074574708938599;11.90568995475769;10;dead;grida;0.5991411209106445;
200;10;6;6;1.764051127433777;1.7103662490844727;1.8543734550476074;10;1.7719022750854492;1.6910521984100342;1.8460946083068848;10;not_valid;forallv;0.007851147651672274;2.1699358463287353;2.0391178131103516;2.288773775100708;10;3.088108491897583;2.936180353164673;3.2997963428497314;10;6.431159234046936;6.317296028137207;6.652630805969238;10;false;grida;0.9181726455688479;
200;10;6;7;5.009282946586609;4.801367282867432;5.383122682571411;10;4.136962294578552;3.9157960414886475;4.296910047531128;10;valid;gridv;0.8723206520080566;2.1813155889511107;2.0525333881378174;2.303457021713257;10;2.4106830596923827;2.3363888263702393;2.4934163093566895;10;10.707471942901611;10.405484676361084;11.054761171340942;10;dead;grida;0.22936747074127206;
200;10;6;8;1.7778682470321656;1.7302157878875732;1.8329296112060547;10;1.8502015829086305;1.7916057109832764;1.965367078781128;10;not_valid;forallv;0.07233333587646484;3.4338626861572266;2.516023874282837;4.164828777313232;10;3.9755560636520384;3.5200793743133545;4.646637916564941;10;6.707772374153137;6.640111207962036;6.815012454986572;10;false;grida;0.5416933774948118;
200;10;6;9;1.787725853919983;1.730027675628662;1.9117259979248047;10;1.8121524810791017;1.7789645195007324;1.9034860134124756;10;not_valid;forallv;0.024426627159118697;2.4296543836593627;2.0424835681915283;2.986830949783325;10;3.5229117393493654;2.4932191371917725;4.838082313537598;10;11.810308790206909;11.599846839904785;12.055957555770874;10;dead;grida;1.0932573556900027;
200;10;6;10;1.7988739252090453;1.7154362201690674;2.2421517372131348;10;1.7787842750549316;1.6834635734558105;2.056218147277832;10;not_valid;gridv;0.02008965015411368;2.500663661956787;2.352515697479248;2.617225408554077;10;3.4798994064331055;2.951505184173584;3.7853665351867676;10;6.028077411651611;5.900993585586548;6.155985355377197;10;false;grida;0.9792357444763184;
200;10;6;11;3.1563733577728272;3.003571033477783;3.3801698684692383;10;4.129044246673584;3.9808807373046875;4.224432706832886;10;valid;forallv;0.9726708889007569;1.9252132892608642;1.8878536224365234;2.007658004760742;10;2.1699920415878298;2.1025071144104004;2.231761932373047;10;7.019015550613403;6.8877012729644775;7.194196462631226;10;dead;grida;0.24477875232696555;
200;10;6;12;2.0607290267944336;1.8068418502807617;2.576103687286377;10;2.1328145980834963;1.99617600440979;2.451373815536499;10;not_valid;forallv;0.07208557128906268;2.656068706512451;2.198137044906616;3.3494622707366943;10;3.5232930183410645;2.974047899246216;4.1482744216918945;10;6.139320421218872;6.023873805999756;6.380727052688599;10;false;grida;0.8672243118286134;
200;10;6;13;4.830818295478821;4.469585180282593;5.203259706497192;10;4.051878476142884;3.8686625957489014;4.271060943603516;10;valid;gridv;0.7789398193359371;2.0127267360687258;1.9104256629943848;2.1454620361328125;10;2.6283411741256715;2.2767584323883057;3.1484570503234863;10;10.483285403251648;10.24052906036377;10.755919933319092;10;dead;grida;0.6156144380569457;
200;10;6;14;4.694762563705444;4.417500257492065;5.030235767364502;10;4.075773167610168;3.8804659843444824;4.396883964538574;10;valid;gridv;0.6189893960952757;2.6027732372283934;2.1788623332977295;3.2082462310791016;10;3.291733169555664;2.8783342838287354;3.8435819149017334;10;5.704518890380859;5.567028284072876;5.9355528354644775;10;false;grida;0.6889599323272706;
200;10;6;15;1.7963812112808228;1.7007358074188232;1.9013216495513916;10;1.7508015871047973;1.7077209949493408;1.8179373741149902;10;not_valid;gridv;0.04557962417602557;2.186992120742798;2.000344753265381;2.6841137409210205;10;2.491165208816528;2.216808557510376;3.5099093914031982;10;11.790351605415344;11.466925144195557;12.131245374679565;10;dead;grida;0.3041730880737301;
200;10;6;16;1.8167794466018676;1.7074360847473145;2.226855516433716;10;1.8800929069519043;1.804929494857788;1.9423644542694092;10;not_valid;forallv;0.06331346035003671;2.3158278703689574;2.2447524070739746;2.402188539505005;10;3.9604162216186523;3.5227067470550537;4.311891555786133;10;6.147705483436584;5.937474012374878;6.608922958374023;10;false;grida;1.6445883512496948;
200;10;6;17;1.7609341144561768;1.6882317066192627;1.889573335647583;10;1.7597124576568604;1.6966617107391357;1.8209848403930664;10;not_valid;gridv;0.0012216567993164062;2.042348766326904;1.944044828414917;2.146381378173828;10;2.37586829662323;2.188220262527466;2.5422160625457764;10;10.682415294647218;10.324786901473999;11.14091968536377;10;dead;grida;0.33351953029632586;
200;10;6;18;4.799216079711914;4.456515312194824;5.251212120056152;10;4.042174887657166;3.8429958820343018;4.278142213821411;10;valid;gridv;0.7570411920547482;2.182509970664978;1.9934301376342773;2.3921995162963867;10;2.819411373138428;2.5691986083984375;3.195549249649048;10;6.797548460960388;6.559009075164795;6.938600063323975;10;false;grida;0.6369014024734496;
200;10;6;19;1.8056637048721313;1.7058696746826172;1.9758327007293701;10;1.7467435359954835;1.683682918548584;1.8053786754608154;10;not_valid;gridv;0.05892016887664786;1.9967034578323364;1.9027063846588135;2.3775830268859863;10;2.313038778305054;2.1434829235076904;2.586989641189575;10;8.591025519371033;8.396494626998901;9.009282350540161;10;dead;grida;0.3163353204727175;


==> data/all250_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;count_forallv;std_forallv;gridv_avg;gridv_min;gridv_max;count_gridv;std_gridv;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;count_grida;std_grida;foralla_avg;foralla_min;foralla_max;count_foralla;std_foralla;pruninga_avg;pruninga_min;pruninga_max;count_pruninga;std_pruninga;result_a;winner_a;gap_with_second_a;
250;6;5;0;2.9519521236419677;2.0225086212158203;4.5941245555877686;10;0.8864898070387874;1.9164056539535523;1.8399224281311035;2.086089849472046;10;0.0731929931800953;valid;gridv;1.0355464696884153;5.884328532218933;5.038815498352051;6.871938943862915;10;0.5365376804634837;4.319935584068299;3.9000909328460693;4.927058696746826;10;0.3019691923198922;6.466297888755799;6.275418281555176;6.787723779678345;10;0.1745635255955596;no_anomaly;foralla;1.5643929481506342;
250;6;5;1;1.9060472011566163;1.8311657905578613;2.1208975315093994;10;0.09006847818391167;1.7844281911849975;1.7403018474578857;1.8859035968780518;10;0.043220280499331284;valid;gridv;0.12161900997161879;2.179016590118408;2.1120800971984863;2.264893054962158;10;0.051085504394240804;4.612096309661865;3.940570116043091;5.67780327796936;10;0.5383747924525777;14.760242748260499;14.459157943725586;15.050577878952026;10;0.17015349594653909;no_anomaly;grida;2.433079719543457;
250;6;5;2;5.489452385902405;4.380997896194458;8.565672874450684;10;1.1599267256124508;2.3904770612716675;2.2989563941955566;2.6995532512664795;10;0.11631425023576039;valid;gridv;3.0989753246307377;3.607161116600037;3.143733501434326;4.048499584197998;10;0.27786097559621054;3.74736168384552;3.3668878078460693;4.211607217788696;10;0.2629319681135048;9.373317003250122;9.03557562828064;10.961266994476318;10;0.5755763551600126;no_anomaly;grida;0.14020056724548313;
250;6;5;3;1.7853509902954101;1.7587008476257324;1.8287849426269531;10;0.022827214133220836;1.8040606737136842;1.7529361248016357;1.851010799407959;10;0.02559508339003789;valid;forallv;0.01870968341827406;2.916024112701416;2.5848312377929688;3.4890646934509277;10;0.269280704404564;5.129808640480041;4.383827447891235;5.980893850326538;10;0.5361661970697557;15.943754720687867;15.698522567749023;16.5767605304718;10;0.28226042549590263;no_anomaly;grida;2.213784527778625;
250;6;5;4;8.809743356704711;5.5021984577178955;17.70087456703186;10;3.722020302823938;3.031239151954651;2.971902847290039;3.0899770259857178;10;0.035314249111652235;valid;gridv;5.77850420475006;27.83527238368988;22.372769355773926;31.575793981552124;10;2.8072452137370827;8.525084471702575;5.7571189403533936;11.025590419769287;10;1.5592959233880102;9.872747492790221;9.719709634780884;10.09395718574524;10;0.12846302557538564;no_anomaly;foralla;1.3476630210876461;
250;6;5;5;1.9003528118133546;1.86519455909729;1.949070930480957;10;0.022302830021134656;1.8202990770339966;1.772003412246704;1.88907790184021;10;0.0343233009981771;valid;gridv;0.08005373477935795;2.290691637992859;2.2113289833068848;2.4674437046051025;10;0.07801833390720812;4.785583066940307;4.244843006134033;5.573623418807983;10;0.41515401028238785;14.905697917938232;14.68405556678772;15.11258053779602;10;0.1446678264642341;no_anomaly;grida;2.4948914289474486;
250;6;5;6;2.0429529428482054;1.889162302017212;2.628326654434204;10;0.21855854672763236;2.0092313289642334;1.9041965007781982;2.424401044845581;10;0.15237200909720114;valid;gridv;0.03372161388397199;11.687975764274597;9.525806665420532;13.781321048736572;10;1.3367736113725663;5.892541408538818;5.309728384017944;6.8080408573150635;10;0.5432029557724831;7.515600347518921;7.418142795562744;7.58957314491272;10;0.06080206503810293;no_anomaly;foralla;1.623058938980103;
250;6;5;7;1.8727919816970826;1.827141523361206;1.9119603633880615;10;0.025260329778424087;1.7838889360427856;1.7494893074035645;1.8276093006134033;10;0.032213172906012714;valid;gridv;0.08890304565429696;2.030638837814331;1.9879112243652344;2.0726685523986816;10;0.03047382034979984;4.910543704032898;4.143350839614868;5.626338481903076;10;0.39329806061908074;15.060513615608215;14.542540550231934;15.288070678710938;10;0.22947016598415376;no_anomaly;grida;2.8799048662185673;
250;6;5;8;2.535488247871399;2.0929408073425293;3.1655189990997314;10;0.3538919430584905;1.7942667722702026;1.7411928176879883;1.8314857482910156;10;0.03204581823036101;valid;gridv;0.7412214756011963;12.308804035186768;9.515881538391113;14.283565282821655;10;1.420106360023539;6.613287425041198;5.252283334732056;7.880052089691162;10;0.989942649652122;9.551753544807434;9.342358589172363;9.721634149551392;10;0.11490657157649316;no_anomaly;foralla;2.938466119766236;
250;6;5;9;1.9629513263702392;1.9150094985961914;2.020940065383911;10;0.03326374636680959;1.8341464281082154;1.7690801620483398;1.9015631675720215;10;0.045441847072469246;valid;gridv;0.1288048982620238;2.4501972436904906;2.252934455871582;2.8231542110443115;10;0.1727530350483764;5.1788726329803465;4.673188924789429;6.176110744476318;10;0.5426815854361381;15.609662985801696;15.270121574401855;15.879143476486206;10;0.20048393783717086;no_anomaly;grida;2.728675389289856;
250;6;5;10;15.773676824569701;7.493399143218994;21.96428084373474;10;4.287409819699742;8.77157528400421;8.693244695663452;8.86579155921936;10;0.057895203916529414;valid;gridv;7.002101540565491;25.992471051216125;23.201939821243286;31.57181215286255;10;2.788342346202384;10.432165789604188;8.371977090835571;12.758318901062012;10;1.3455011501363185;11.139251279830933;10.99146556854248;11.364659547805786;10;0.11336892115274759;no_anomaly;foralla;0.7070854902267456;
250;6;5;11;1.9042310953140258;1.8379390239715576;1.9695594310760498;10;0.03900905021551242;1.8124096870422364;1.7718250751495361;1.9283931255340576;10;0.048121378023807906;valid;gridv;0.09182140827178942;2.3703444957733155;2.1620912551879883;2.5943210124969482;10;0.14279097063398016;4.543028235435486;4.059658050537109;4.8611321449279785;10;0.29839076285616634;15.22631814479828;15.00920820236206;15.501983880996704;10;0.15107579343097136;no_anomaly;grida;2.1726837396621703;
250;6;5;12;2.662968897819519;2.0303080081939697;4.8637237548828125;10;0.8480093940707587;1.813136053085327;1.7743923664093018;1.852414608001709;10;0.02626045373320589;valid;gridv;0.8498328447341919;9.017752838134765;8.279322624206543;9.819978475570679;10;0.5368237815578675;5.491806435585022;4.52631139755249;6.043169021606445;10;0.5250199470605463;6.916197013854981;6.796796798706055;7.099621534347534;10;0.09211601204610813;no_anomaly;foralla;1.4243905782699589;
250;6;5;13;1.947820258140564;1.8892064094543457;2.003633975982666;10;0.04486766288407813;1.847870445251465;1.8245291709899902;1.8974645137786865;10;0.021422710341574194;valid;gridv;0.09994981288909899;5.708761596679688;3.6938118934631348;8.404701948165894;10;1.6408893020126478;5.710821175575257;3.619887590408325;7.690988779067993;10;1.3400269941657692;41.76369051933288;40.49787473678589;42.94316625595093;10;0.8487904028002938;dead;grida;0.0020595788955688477;
250;6;5;14;19.878327941894533;3.5053701400756836;30.170589685440063;10;9.41970434110735;6.339895725250244;6.22693395614624;6.445161819458008;10;0.059177036057324064;valid;gridv;13.538432216644289;80.06294097900391;71.65286922454834;88.57685708999634;10;5.664019520237527;19.312777590751647;14.64703893661499;22.67083191871643;10;2.913937229941371;16.324080491065978;15.980079174041748;16.65726351737976;10;0.2521977648658084;no_anomaly;pruninga;2.9886970996856697;
250;6;5;15;1.8701343059539794;1.7963407039642334;1.9587457180023193;10;0.04139800133420485;1.7908203840255736;1.7442810535430908;1.8530607223510742;10;0.03546073626571067;valid;gridv;0.0793139219284058;2.2127732753753664;2.1192803382873535;2.3031909465789795;10;0.05945865467516231;4.9826336860656735;3.8618087768554688;5.823053359985352;10;0.6795503742322938;15.157994866371155;14.86634373664856;15.520796060562134;10;0.18027510375795053;no_anomaly;grida;2.769860410690307;
250;6;5;16;9.932531666755676;2.5672593116760254;24.30058264732361;10;7.174067524791307;2.4948311328887938;2.460786819458008;2.5420596599578857;10;0.029114058674733233;valid;gridv;7.437700533866882;73.44556832313538;59.77021861076355;83.76463627815247;10;7.321724284001203;18.88820083141327;14.764423608779907;25.961329698562622;10;3.8443252883293293;15.448286938667298;15.182286024093628;15.749380826950073;10;0.16403041009721747;no_anomaly;pruninga;3.4399138927459703;
250;6;5;17;2.1957159519195555;1.9214577674865723;2.7306900024414062;10;0.27168347638159984;2.0037217140197754;1.9820072650909424;2.042954683303833;10;0.017762632704624373;valid;gridv;0.1919942378997801;2.9390751838684084;2.6699235439300537;3.210508346557617;10;0.168538443943013;4.198291993141174;3.748222827911377;4.83470606803894;10;0.3044783399603801;14.957244658470154;14.730671167373657;15.260287761688232;10;0.14332475236204312;no_anomaly;grida;1.2592168092727656;
250;6;5;18;6.046084094047546;1.9719808101654053;13.406661748886108;10;3.991844352981784;2.3789207458496096;2.348404884338379;2.407390832901001;10;0.019828566944011684;valid;gridv;3.6671633481979367;22.0441862821579;19.771912813186646;25.59396481513977;10;2.0656441311086926;8.457925724983216;7.282632112503052;10.047523498535156;10;0.8791877572361378;10.51015863418579;10.298075437545776;10.940471172332764;10;0.20519250636921893;no_anomaly;foralla;2.0522329092025746;
250;6;5;19;1.872961449623108;1.804541826248169;1.9483325481414795;10;0.04086194476955713;1.7874120712280273;1.7572312355041504;1.817810297012329;10;0.019455718089756747;valid;gridv;0.0855493783950807;2.4938538789749147;2.3225669860839844;2.706861972808838;10;0.10994896178448765;5.549145984649658;4.8658387660980225;6.514120817184448;10;0.5164859199720555;14.956076622009277;14.793208599090576;15.083847999572754;10;0.09259107605294997;no_anomaly;grida;3.0552921056747433;
250;6;5.25;0;7.139728546142578;4.358926773071289;9.471885919570923;10;1.6742178871414972;2.3099655866622926;2.2421131134033203;2.383256435394287;10;0.04105390986246547;valid;gridv;4.829762959480286;28.89649827480316;24.14238691329956;32.728031396865845;10;3.013318271789134;10.97631094455719;9.263849020004272;13.567113161087036;10;1.2881187074866827;10.875251007080077;10.631136178970337;11.129989624023438;10;0.1459533965299246;no_anomaly;pruninga;0.10105993747711217;
250;6;5.25;1;1.931362009048462;1.8768174648284912;2.033494234085083;10;0.05422052725205031;1.813942813873291;1.7476787567138672;1.9888150691986084;10;0.0639986340810491;valid;gridv;0.11741919517517108;2.5985762596130373;2.4130136966705322;2.987830638885498;10;0.16014487720172615;5.157159447669983;4.537964582443237;5.8741419315338135;10;0.40341659791397255;15.167157745361328;14.98574686050415;15.44539999961853;10;0.15153163763847066;no_anomaly;grida;2.5585831880569456;
250;6;5.25;2;2.5808380842208862;2.321681022644043;2.884941816329956;10;0.18557284805985189;1.8336460828781127;1.796994686126709;1.908674955368042;10;0.03678241213863139;not_valid;gridv;0.7471920013427735;8.481396102905274;7.5711119174957275;9.687548160552979;10;0.6094145416768681;5.9187140464782715;4.675098657608032;6.7052321434021;10;0.681499418196491;7.870438504219055;7.740471363067627;8.073617935180664;10;0.10771814746968834;no_anomaly;foralla;1.9517244577407835;
250;6;5.25;3;1.8117522954940797;1.7864322662353516;1.8535113334655762;10;0.02290880700357066;1.8176424741744994;1.7510955333709717;1.9531793594360352;10;0.0591324389770685;valid;forallv;0.005890178680419744;3.2286026239395142;2.654548406600952;3.9242897033691406;10;0.41595491226743125;3.7015697956085205;3.0688138008117676;4.2718117237091064;10;0.42472349967717343;25.812790036201477;25.28056049346924;26.534571886062622;10;0.38753855114962243;dead;grida;0.47296717166900626;
250;6;5.25;4;2.2917973518371584;2.2328782081604004;2.406031608581543;10;0.04906176786435754;2.4267088651657103;2.382019519805908;2.493751287460327;10;0.02831969912668515;valid;forallv;0.1349115133285519;18.671374440193176;7.657207012176514;31.488134622573853;10;8.490237287236939;8.040708351135255;5.74990701675415;9.629273414611816;10;1.5292258200837816;9.847620439529418;9.509448289871216;10.112906455993652;10;0.18593531277341552;false;foralla;1.8069120883941636;
250;6;5.25;5;1.8866750240325927;1.8473351001739502;1.9337599277496338;10;0.02248966436464874;1.8430959701538085;1.7908542156219482;1.8672950267791748;10;0.021974912347275766;valid;gridv;0.043579053878784135;2.6256638526916505;2.4100286960601807;2.7568156719207764;10;0.10264392828575616;5.908745551109314;5.0456860065460205;7.0814080238342285;10;0.7369043115520769;16.19503061771393;15.787610292434692;16.49360203742981;10;0.22643347498928768;no_anomaly;grida;3.283081698417664;
250;6;5.25;6;3.201375722885132;2.08689284324646;6.526186943054199;10;1.5951293811856129;2.382834482192993;2.3243370056152344;2.694563627243042;10;0.11072385347135615;valid;gridv;0.8185412406921388;32.014046335220335;29.360097885131836;35.16738820075989;10;1.9286713435757339;13.215908074378968;10.96318793296814;15.176978349685669;10;1.4512981484579128;12.372663569450378;12.287963628768921;12.494174480438232;10;0.08094453861888087;no_anomaly;pruninga;0.8432445049285899;
250;6;5.25;7;1.9019782066345214;1.8593339920043945;1.9418048858642578;10;0.026660834552021406;1.798165774345398;1.778205394744873;1.8350906372070312;10;0.020017487621560966;valid;gridv;0.1038124322891234;2.1792303323745728;2.1171460151672363;2.291917324066162;10;0.057132571829360185;5.091743159294128;4.4243857860565186;6.229354619979858;10;0.5722030462123334;15.115180158615113;14.71087384223938;15.352450370788574;10;0.19038893204560642;no_anomaly;grida;2.9125128269195555;
250;6;5.25;8;2.2603652238845826;1.9896883964538574;3.2051265239715576;10;0.3893185363128758;2.3862239122390747;2.348703384399414;2.441408395767212;10;0.032778894488538796;not_valid;forallv;0.1258586883544921;72.64046535491943;31.355891227722168;166.76260662078857;10;44.40633297188618;33.57422971725464;22.263793230056763;46.07417893409729;10;8.302004116079763;31.616205620765687;30.827242374420166;32.26934766769409;10;0.4211755593725361;false;pruninga;1.958024096488952;
250;6;5.25;9;1.936145043373108;1.793837070465088;2.401634693145752;10;0.18560081570242748;1.7269191503524781;1.7098712921142578;1.7613823413848877;10;0.0172611767474069;not_valid;gridv;0.20922589302062988;4.914179372787475;4.29877233505249;5.540911674499512;10;0.41524225889955463;6.9428727388381954;5.6048195362091064;8.04276442527771;10;0.8073300361948619;20.618325853347777;20.138054847717285;20.874738454818726;10;0.2423086197659644;no_anomaly;grida;2.02869336605072;
250;6;5.25;10;39.489619088172915;24.29523253440857;49.091269969940186;10;7.244464390321119;12.53581736087799;12.295414924621582;12.860766410827637;10;0.18688669561270774;valid;gridv;26.953801727294923;70.61573059558869;54.06954097747803;79.02630376815796;10;7.469668018237387;23.716933155059813;19.311041355133057;27.177292823791504;10;2.365667953540647;15.136510300636292;14.672361612319946;15.637722492218018;10;0.30312430319921024;no_anomaly;pruninga;8.58042285442352;
250;6;5.25;11;1.9399977445602417;1.893777847290039;2.03307843208313;10;0.04139750796275066;1.8315038919448852;1.771709680557251;1.874337911605835;10;0.03189078964557392;valid;gridv;0.10849385261535649;3.0802097082138062;2.673342704772949;3.7398133277893066;10;0.36953471706705027;5.766396260261535;4.983290910720825;6.4982616901397705;10;0.49774173969006524;15.203996014595031;14.921483278274536;15.46821904182434;10;0.18544890431990263;no_anomaly;grida;2.686186552047729;
250;6;5.25;12;2.632974648475647;2.142101764678955;4.94229531288147;10;0.9911018809315335;2.77594850063324;2.7351646423339844;2.823686122894287;10;0.029226132290111843;valid;forallv;0.14297385215759295;30.626125001907347;24.15769624710083;34.178240060806274;10;3.3018003721433327;12.273610520362855;10.955885410308838;13.610975742340088;10;0.9685946162105726;11.16782910823822;10.959321022033691;11.33643651008606;10;0.1260140846428455;no_anomaly;pruninga;1.1057814121246352;
250;6;5.25;13;2.4404191732406617;2.2837579250335693;2.784128427505493;10;0.1817294885611962;2.123761463165283;2.1083080768585205;2.1694118976593018;10;0.018026970157422804;not_valid;gridv;0.3166577100753787;3.66397545337677;2.7408018112182617;4.636396646499634;10;0.6162139613324377;4.243625044822693;2.9451496601104736;5.6683478355407715;10;1.112460070288101;25.433715891838073;25.141659259796143;25.691882133483887;10;0.17876526605832818;dead;grida;0.5796495914459228;
250;6;5.25;14;17.464916396141053;3.2730653285980225;33.47369694709778;10;11.562536292965808;8.530942630767822;8.440178871154785;8.60058045387268;10;0.05729258147133469;valid;gridv;8.933973765373231;104.13577604293823;63.83414387702942;172.42119717597961;10;33.228125668343715;19.22053482532501;10.550963401794434;28.41913342475891;10;6.467785437840631;14.739704966545105;14.541491270065308;15.014507293701172;10;0.1769903914083047;false;pruninga;4.480829858779906;
250;6;5.25;15;1.929540228843689;1.8875834941864014;2.0024569034576416;10;0.03853750013071471;1.9051324844360351;1.847869873046875;1.9656665325164795;10;0.03368206871209461;valid;gridv;0.02440774440765381;3.512087821960449;3.236027479171753;3.8802525997161865;10;0.22060254227270332;5.016846108436584;3.9937663078308105;6.874643325805664;10;0.9335917786435699;19.187560415267946;18.842796087265015;19.45159363746643;10;0.21912796968152115;dead;grida;1.504758286476135;
250;6;5.25;16;11.789200496673583;2.465261697769165;27.28059411048889;10;7.542172510513687;4.569613218307495;4.491634845733643;4.687017917633057;10;0.06670777446937427;valid;gridv;7.219587278366088;62.751123261451724;28.44748282432556;89.13015532493591;10;23.2592416088241;27.891116857528687;14.119009017944336;40.5851628780365;10;8.856266847071916;21.831181907653807;21.374773502349854;22.274705410003662;10;0.3361658520353224;false;pruninga;6.059934949874879;
250;6;5.25;17;2.6191308736801147;2.492487668991089;2.7155652046203613;10;0.0822244831419286;3.435832381248474;3.3734893798828125;3.5086002349853516;10;0.041611776779447954;not_valid;forallv;0.8167015075683595;6.388013935089111;4.039502859115601;11.537119388580322;10;2.225202773650121;5.92092490196228;3.561685800552368;9.731580257415771;10;1.976707561577625;34.35647716522217;33.7457377910614;35.01704525947571;10;0.47534703301135367;dead;foralla;0.4670890331268307;
250;6;5.25;18;3.3080922603607177;2.2865726947784424;6.1241981983184814;10;1.292692030082096;3.660270667076111;3.6095776557922363;3.705730438232422;10;0.033720292337844154;valid;forallv;0.35217840671539324;27.812501430511475;10.483069658279419;41.03977966308594;10;10.428028928048358;13.162530708312989;7.031651496887207;16.89928388595581;10;2.765082827271334;10.296104168891906;10.050491571426392;10.48683500289917;10;0.13259165142561688;false;pruninga;2.8664265394210826;
250;6;5.25;19;1.9211747646331787;1.8869280815124512;1.9645054340362549;10;0.026108597678709426;1.805324387550354;1.7539663314819336;1.843003273010254;10;0.027341576502396964;valid;gridv;0.11585037708282475;3.018289065361023;2.5967278480529785;3.610578775405884;10;0.33931636037745383;4.729724669456482;3.702160120010376;6.282853841781616;10;0.953999309623053;17.824555563926697;17.52152943611145;18.135019302368164;10;0.2324170417290152;dead;grida;1.7114356040954593;
250;6;5.5;0;9.461774492263794;7.156704425811768;13.07569932937622;10;1.9221243951453837;2.23635995388031;2.2076635360717773;2.3275413513183594;10;0.036240990991188514;valid;gridv;7.225414538383484;11.406792163848877;4.1358091831207275;18.55596160888672;10;4.582276805969591;10.10506637096405;4.709094047546387;14.62779188156128;10;3.567099142753818;10.686012268066406;10.520376920700073;11.00481653213501;10;0.1390211053665603;false;foralla;0.5809458971023567;
250;6;5.5;1;1.9774015426635743;1.9204211235046387;2.079075574874878;10;0.04695821595892251;1.8675299167633057;1.8265876770019531;1.9084599018096924;10;0.0272103473419501;valid;gridv;0.10987162590026855;4.065815663337707;3.486926317214966;4.716186046600342;10;0.36940936236819;6.252225589752197;5.311836004257202;7.627129316329956;10;0.6761577738762864;16.63443341255188;16.296969652175903;17.024957180023193;10;0.20153008015205337;no_anomaly;grida;2.1864099264144903;
250;6;5.5;2;2.6118645668029785;2.496864080429077;2.859626054763794;10;0.10664739877643986;1.8370231628417968;1.7768678665161133;1.8886194229125977;10;0.037542890422427644;not_valid;gridv;0.7748414039611817;31.316296172142028;27.894891023635864;35.277567625045776;10;2.6290453676202925;11.354054403305053;9.578002691268921;14.271952152252197;10;1.3333751068758908;12.770894408226013;12.52356767654419;13.241976737976074;10;0.22808718878842743;no_anomaly;foralla;1.4168400049209602;
250;6;5.5;3;1.9393100261688232;1.887115240097046;2.017021417617798;10;0.043036584891129846;1.8594669342041015;1.8091223239898682;1.92863130569458;10;0.037299819214696675;valid;gridv;0.07984309196472172;3.195326018333435;2.420978546142578;5.3465659618377686;10;0.9472261119114594;3.665954852104187;2.9611928462982178;4.593910217285156;10;0.5123289815610242;20.481819534301756;19.995096683502197;20.880439519882202;10;0.2586940325547924;dead;grida;0.47062883377075204;
250;6;5.5;4;2.457789969444275;2.2231969833374023;3.05330753326416;10;0.24129393617205536;2.300806927680969;2.2337088584899902;2.35544753074646;10;0.04048509730773334;not_valid;gridv;0.15698304176330602;5.859673881530762;3.9687581062316895;7.385290861129761;10;1.04597862849596;4.777976560592651;4.029580354690552;5.809072494506836;10;0.5632388722370407;8.57417848110199;8.436717510223389;8.884342193603516;10;0.13156659196679563;false;foralla;1.0816973209381109;
250;6;5.5;5;2.4255767583847048;2.374527931213379;2.4958999156951904;10;0.03621800809077265;2.043740916252136;2.003812074661255;2.079982280731201;10;0.024477761705172664;not_valid;gridv;0.3818358421325687;3.776522135734558;2.728477954864502;4.717461824417114;10;0.7505819772895496;4.800555896759033;3.6248133182525635;7.5642478466033936;10;1.2643807116691113;29.558259272575377;28.801477193832397;30.393770456314087;10;0.4465454826117109;dead;grida;1.0240337610244752;
250;6;5.5;6;9.338077068328857;2.4032576084136963;17.97830843925476;10;5.634971370755088;3.9678869247436523;3.8996708393096924;4.043579578399658;10;0.05461156995966816;valid;gridv;5.370190143585205;24.75610830783844;16.22675609588623;40.97017765045166;10;10.989305614069487;16.012287259101868;12.012464046478271;21.336498022079468;10;3.141728898765759;13.788842177391052;13.39898419380188;14.238717317581177;10;0.26102522603173894;false;pruninga;2.223445081710816;
250;6;5.5;7;1.9144362449645995;1.8766014575958252;1.9504799842834473;10;0.022645730217278053;1.825835633277893;1.7761573791503906;1.877514362335205;10;0.03610066150993553;valid;gridv;0.08860061168670641;2.7322860956192017;2.547476291656494;2.9334444999694824;10;0.13142574203087487;5.875621199607849;5.480886697769165;6.123281478881836;10;0.217850339278931;15.195157408714294;15.054843664169312;15.474588394165039;10;0.14069814503804298;no_anomaly;grida;3.1433351039886475;
250;6;5.5;8;1.8731269836425781;1.818063735961914;1.9958183765411377;10;0.048543552339658805;1.7997998952865601;1.733809471130371;1.8612077236175537;10;0.03908835953765753;not_valid;gridv;0.07332708835601798;38.57847776412964;12.35451602935791;58.93377900123596;10;14.661249701220305;18.317976427078246;14.775634050369263;23.44682216644287;10;2.7520130878958664;17.540701150894165;17.31818652153015;17.798760414123535;10;0.15711706929674493;false;pruninga;0.7772752761840813;
250;6;5.5;9;1.8021811962127685;1.747049331665039;1.8530747890472412;10;0.03712677098475627;1.7666426658630372;1.7261617183685303;1.830235481262207;10;0.03696495920756021;not_valid;gridv;0.03553853034973131;3.5302096605300903;2.5750296115875244;5.012954950332642;10;0.7275226904474452;3.5497169494628906;2.8825161457061768;6.029825210571289;10;0.9142010122251729;22.788336539268492;22.193906784057617;23.125492334365845;10;0.3842596503228254;dead;grida;0.019507288932800293;
250;6;5.5;10;7.2975990056991575;4.326376676559448;11.793082237243652;10;2.863657096494558;2.644900107383728;2.6054773330688477;2.676121473312378;10;0.019904915949874834;not_valid;gridv;4.65269889831543;13.440317296981812;6.778532981872559;24.150779962539673;10;4.929543905677661;19.885790085792543;10.790628433227539;30.132166862487793;10;7.909891273632671;16.79170742034912;16.367546796798706;17.083787202835083;10;0.23368412154428775;false;grida;3.351390123367308;
250;6;5.5;11;3.2633156299591066;2.8975918292999268;3.4826998710632324;10;0.1982377419713084;1.8958948373794555;1.8596699237823486;1.943753719329834;10;0.028391420550522527;not_valid;gridv;1.367420792579651;3.052957630157471;2.383622646331787;5.755614280700684;10;0.9822396955450623;3.865863871574402;3.0138702392578125;4.832573175430298;10;0.5381879125109392;23.82724609375;23.059525966644287;24.33961057662964;10;0.41429700178858236;dead;grida;0.8129062414169312;
250;6;5.5;12;6.334984159469604;2.3006069660186768;14.366594314575195;10;3.600852020069346;4.239829134941101;4.1802027225494385;4.312481164932251;10;0.03928646368842762;valid;gridv;2.095155024528503;28.386256217956543;6.956100225448608;46.92951726913452;10;14.099908236528162;12.085970592498779;6.712159633636475;16.520052909851074;10;3.4913537635153253;14.38827087879181;14.002737522125244;14.673301935195923;10;0.17444903075266507;false;foralla;2.302300286293031;
250;6;5.5;13;2.15834584236145;1.9881107807159424;2.331149101257324;10;0.09812461728225153;1.8423412322998047;1.789827585220337;1.8938767910003662;10;0.03379573491403721;not_valid;gridv;0.3160046100616454;2.7281553745269775;2.249966859817505;3.4418861865997314;10;0.3306252151470521;3.2753644943237306;2.974686861038208;3.768237829208374;10;0.2543211782175593;16.00894820690155;15.761372089385986;16.27308964729309;10;0.15284009212708582;dead;grida;0.547209119796753;
250;6;5.5;14;4.005356621742249;3.3333094120025635;6.579719543457031;10;1.1316538066749322;1.9258111238479614;1.8674535751342773;2.106363534927368;10;0.0701745130626974;not_valid;gridv;2.079545497894287;4.395707774162292;3.9021785259246826;5.093175172805786;10;0.4585896640984493;10.98576261997223;6.8211963176727295;15.860988855361938;10;2.6933026170725984;10.371483874320983;10.123312950134277;10.543635129928589;10;0.1217419665965577;false;grida;5.975776100158691;
250;6;5.5;15;2.18640673160553;2.1326687335968018;2.2353224754333496;10;0.04277537998471742;2.024132418632507;1.9770903587341309;2.0738065242767334;10;0.032302869338269244;not_valid;gridv;0.16227431297302264;4.521934628486633;2.6230831146240234;7.401864767074585;10;1.52309699664983;5.289798331260681;3.5838327407836914;9.367963790893555;10;1.7887160703534652;33.14551491737366;32.48105764389038;33.61983108520508;10;0.42563013159123975;dead;grida;0.767863702774048;
250;6;5.5;16;2.4944379568099975;2.0579707622528076;4.597857236862183;10;0.7549347705507627;2.528996229171753;2.484337568283081;2.595463275909424;10;0.032632686259143555;valid;forallv;0.03455827236175546;31.013510179519653;23.981606245040894;59.31157374382019;10;10.451855497011143;11.36900441646576;7.712434768676758;13.055084943771362;10;1.7315544202810635;12.414661312103272;12.193509340286255;12.588195562362671;10;0.14066776571363698;false;foralla;1.0456568956375119;
250;6;5.5;17;1.8586249351501465;1.8161320686340332;1.888962745666504;10;0.0267618951125845;1.7759271144866944;1.7187244892120361;1.8463377952575684;10;0.04462755709993197;not_valid;gridv;0.0826978206634521;3.081544589996338;2.4722635746002197;4.4957029819488525;10;0.6115695286459328;2.6997920751571653;2.64825439453125;2.8062782287597656;10;0.044959050998980676;20.76782681941986;20.288464784622192;21.44715666770935;10;0.3967738904871285;dead;foralla;0.3817525148391727;
250;6;5.5;18;4.205026578903198;2.2613840103149414;8.167786359786987;10;1.9968981317360948;2.2725968837738035;2.2126529216766357;2.3530538082122803;10;0.04854499591929383;valid;gridv;1.9324296951293949;5.435185265541077;4.21473240852356;7.884184837341309;10;1.0644851432569218;7.790375423431397;4.795882225036621;12.274346113204956;10;2.2851521079137775;9.315274739265442;9.134637832641602;9.496365547180176;10;0.10986325512446991;false;grida;2.35519015789032;
250;6;5.5;19;3.285897707939148;3.1636579036712646;3.3795323371887207;10;0.06627081414770308;2.0805333137512205;2.0233592987060547;2.1874356269836426;10;0.05209738013782904;not_valid;gridv;1.2053643941879275;2.9608000993728636;2.6475565433502197;3.2842979431152344;10;0.24406111145389384;3.4602344751358034;2.6272387504577637;4.7781476974487305;10;0.647357185920187;21.55281639099121;21.12176823616028;22.000131845474243;10;0.34525578387430755;dead;grida;0.4994343757629398;
250;6;5.75;0;2.479797196388245;2.2928268909454346;2.6667428016662598;10;0.16554035626148794;2.043680763244629;1.9812304973602295;2.217905044555664;10;0.06606899532196422;not_valid;gridv;0.4361164331436158;5.7412478685379025;3.91923189163208;8.58233094215393;10;1.2557614342669627;7.1405017375946045;5.583301067352295;9.043903350830078;10;1.09524834861962;9.840587663650513;9.655591487884521;10.037460803985596;10;0.13022681514654344;false;grida;1.399253869056702;
250;6;5.75;1;1.9729747533798219;1.9099113941192627;2.061722755432129;10;0.04386834989596897;1.8104068756103515;1.7429561614990234;1.8856754302978516;10;0.03843392857417259;not_valid;gridv;0.16256787776947035;3.5276552200317384;2.7996175289154053;5.0256853103637695;10;0.7317648481780477;3.327626085281372;3.195518970489502;3.8186495304107666;10;0.18945689164114218;25.222293734550476;24.282591819763184;25.78856062889099;10;0.42143401758840654;dead;foralla;0.2000291347503662;
250;6;5.75;2;2.50135657787323;2.364384412765503;2.573714256286621;10;0.06119993075218528;2.005539298057556;1.951087236404419;2.179042339324951;10;0.06543902857571478;not_valid;gridv;0.4958172798156739;14.832467007637025;8.316897630691528;26.742886304855347;10;6.04402513725349;9.150150728225707;6.538250207901001;11.371112823486328;10;1.4865282807927815;13.000598001480103;12.87089729309082;13.259416103363037;10;0.1240887147539316;false;foralla;3.850447273254396;
250;6;5.75;3;1.945293927192688;1.9019677639007568;1.985966444015503;10;0.023007192874210932;1.8489463329315186;1.8235130310058594;1.8844425678253174;10;0.019892622722719105;valid;gridv;0.09634759426116934;2.4923041343688963;2.3602375984191895;2.6919760704040527;10;0.11388362723727088;2.5520661592483522;2.4939956665039062;2.6175427436828613;10;0.03552599755316792;16.44517433643341;16.199858903884888;17.12044072151184;10;0.28833643887760463;dead;grida;0.05976202487945592;
250;6;5.75;4;1.918911337852478;1.893805980682373;1.9479029178619385;10;0.015324463280192475;2.2658032178878784;2.214211940765381;2.322889566421509;10;0.034116622015167804;not_valid;forallv;0.3468918800354004;2.84328875541687;2.7814414501190186;2.951643466949463;10;0.04809273644598082;5.479729413986206;4.924778461456299;6.250525236129761;10;0.447485997479855;9.063164758682252;8.890363693237305;9.39727258682251;10;0.15416726214169155;false;grida;2.636440658569336;
250;6;5.75;5;2.000755476951599;1.9672572612762451;2.0796921253204346;10;0.034253619562298825;1.8944860696792603;1.865767478942871;1.9513418674468994;10;0.027534315302181686;not_valid;gridv;0.10626940727233869;2.8022069454193117;2.2742931842803955;3.668119192123413;10;0.40936647131256654;2.8048903703689576;2.6706721782684326;2.8895034790039062;10;0.06297221671504283;15.976863646507264;15.601377010345459;16.313238382339478;10;0.19040423634827378;dead;grida;0.0026834249496459073;
250;6;5.75;6;3.4122732162475584;2.114262342453003;6.775509834289551;10;1.7193681190577967;5.108770871162415;4.991408824920654;5.255432605743408;10;0.08117090721332822;valid;forallv;1.6964976549148565;14.666516590118409;9.019515037536621;19.297268629074097;10;3.031348939249478;11.03695480823517;8.151574850082397;13.530625820159912;10;1.5716266147392977;12.40755295753479;12.18886137008667;12.73435640335083;10;0.20573582176352548;false;foralla;1.3705981492996209;
250;6;5.75;7;1.974173903465271;1.894777536392212;2.1277689933776855;10;0.0646268220640774;1.8491369962692261;1.7807743549346924;1.9076855182647705;10;0.03640786755159769;valid;gridv;0.12503690719604488;2.633180332183838;2.2225306034088135;3.0721352100372314;10;0.24734839922100846;2.9390300273895265;2.646315813064575;3.7128467559814453;10;0.3722330096586217;21.961693382263185;21.316019773483276;22.378878831863403;10;0.3390287025053379;dead;grida;0.3058496952056884;
250;6;5.75;8;1.8557317018508912;1.8064208030700684;2.0502002239227295;10;0.07103292971014444;2.3214989423751833;2.247702121734619;2.3745579719543457;10;0.04106928356334491;not_valid;forallv;0.4657672405242921;10.559697771072388;5.900432586669922;16.121558904647827;10;3.3511905049051083;12.366174936294556;9.130099773406982;16.16059708595276;10;2.29308433664578;16.3268470287323;15.946946382522583;16.653997659683228;10;0.25143401048324904;false;grida;1.8064771652221676;
250;6;5.75;9;1.7740798950195313;1.7499053478240967;1.8575761318206787;10;0.031092691293011246;1.7408995628356934;1.704899787902832;1.8124580383300781;10;0.03470076316210419;not_valid;gridv;0.03318033218383798;2.6267322540283202;2.3928611278533936;2.8548624515533447;10;0.14588608211766707;2.926521730422974;2.840834140777588;3.0068626403808594;10;0.04962935852528583;15.183324766159057;14.902990818023682;15.455327987670898;10;0.17744255279735505;dead;grida;0.2997894763946536;
250;6;5.75;10;2.5565696001052856;2.452362060546875;2.6823017597198486;10;0.07270012390363415;2.05698676109314;2.002882957458496;2.175291061401367;10;0.0470817940796617;not_valid;gridv;0.49958283901214573;5.496147012710571;3.404329299926758;6.828815460205078;10;0.9342841433532421;8.868649220466613;7.355900526046753;11.636329889297485;10;1.5814052288315563;10.096271800994874;9.991396188735962;10.298081398010254;10;0.1119302578641843;false;grida;3.3725022077560425;
250;6;5.75;11;2.3758601427078245;2.2948150634765625;2.526397705078125;10;0.07107244529884141;2.0113057613372805;1.9699087142944336;2.042254686355591;10;0.02279776839678806;not_valid;gridv;0.3645543813705441;2.6044756174087524;2.1947455406188965;3.0036919116973877;10;0.20210928263577402;2.991753888130188;2.7611947059631348;3.270930290222168;10;0.19718048781034841;17.889822149276732;17.67693018913269;18.23064398765564;10;0.1755754371587151;dead;grida;0.3872782707214357;
250;6;5.75;12;2.771400046348572;2.353177547454834;3.9380645751953125;10;0.4982598769410286;3.1186843156814574;3.042728900909424;3.2275476455688477;10;0.04946158874702337;valid;forallv;0.3472842693328855;8.85525336265564;6.9820921421051025;10.571637868881226;10;1.3042389933357748;12.544338345527649;10.623172521591187;14.229471683502197;10;1.127881071118702;12.225895237922668;11.967226266860962;12.557514190673828;10;0.15790302089364175;false;grida;3.3706418752670277;
250;6;5.75;13;2.2067726612091065;2.0637242794036865;2.252373456954956;10;0.05539934758657391;1.8160039186477661;1.76414155960083;1.9414770603179932;10;0.048220745501604115;not_valid;gridv;0.3907687425613404;2.5924476861953734;2.313748598098755;2.984581232070923;10;0.22879250322208372;3.0305471897125242;2.7692625522613525;3.198024272918701;10;0.1405924153713576;10.686033940315246;10.450483798980713;10.822110176086426;10;0.1050263023739252;dead;grida;0.4380995035171509;
250;6;5.75;14;1.9927319288253784;1.9276118278503418;2.028419017791748;10;0.02856773706933856;2.615150046348572;2.5753748416900635;2.6979024410247803;10;0.04081461284700301;not_valid;forallv;0.6224181175231935;3.8538424968719482;3.7456214427948;3.9758036136627197;10;0.0830051726434356;7.358402514457703;5.421472549438477;9.858086585998535;10;1.2912160419085268;10.3174302816391;10.188600540161133;10.574270248413086;10;0.11146852895498313;false;grida;3.5045600175857547;
250;6;5.75;15;2.101113438606262;2.048672676086426;2.2015082836151123;10;0.048498975226547246;2.1394330501556396;2.1016318798065186;2.235295295715332;10;0.04071287664234818;not_valid;forallv;0.03831961154937735;3.0083300828933717;2.5441479682922363;3.849508047103882;10;0.42119392329524147;3.625166130065918;3.179514169692993;4.180905342102051;10;0.33235853408092336;24.97972137928009;24.252074003219604;25.590017080307007;10;0.43438792117834624;dead;grida;0.6168360471725465;
250;6;5.75;16;2.295212721824646;2.231652021408081;2.436858892440796;10;0.06677414066242876;2.5581206321716308;2.5292675495147705;2.596412420272827;10;0.024364711663955235;valid;forallv;0.2629079103469847;4.056259560585022;3.762714385986328;4.470305442810059;10;0.24389310541310288;7.505677080154419;5.2313947677612305;9.254592180252075;10;1.134125834018313;8.144324922561646;8.05966067314148;8.378200769424438;10;0.10546754777865891;false;grida;3.449417519569397;
250;6;5.75;17;1.9053256273269654;1.8375039100646973;1.9323604106903076;10;0.02800947256672029;1.80265474319458;1.7438275814056396;1.8734686374664307;10;0.04105338385709535;not_valid;gridv;0.10267088413238534;2.5045493841171265;2.125249147415161;2.886687994003296;10;0.2205268318356589;2.3961944818496703;2.3469622135162354;2.4825658798217773;10;0.04072695444262374;15.109201359748841;14.800314903259277;15.425872325897217;10;0.16486843436528853;dead;foralla;0.10835490226745614;
250;6;5.75;18;2.3543429374694824;2.1189029216766357;2.48201584815979;10;0.09634560142242049;2.2480265378952025;2.205761671066284;2.333064556121826;10;0.04651882679280092;valid;gridv;0.10631639957427996;4.393017840385437;3.582672595977783;5.259576797485352;10;0.6067212190493185;5.481544423103332;4.9666666984558105;6.323574542999268;10;0.48966102407039047;8.89470191001892;8.768394470214844;8.999849557876587;10;0.07163815453009273;false;grida;1.0885265827178952;
250;6;5.75;19;2.361848521232605;2.2369468212127686;2.519963264465332;10;0.09543046120563069;1.8744778871536254;1.8330519199371338;1.94217848777771;10;0.03310922420999691;not_valid;gridv;0.4873706340789794;2.511971616744995;2.333587646484375;2.7313904762268066;10;0.13419023850532713;2.8750789165496826;2.6221296787261963;3.409562110900879;10;0.23235127452569654;19.053423261642457;18.477966785430908;19.41205334663391;10;0.29302170359528273;dead;grida;0.3631072998046876;
250;6;6;0;2.2229954481124876;2.0901877880096436;2.3210268020629883;10;0.08424099264478846;2.0131115913391113;1.9764840602874756;2.055607795715332;10;0.02481265715219938;not_valid;gridv;0.2098838567733763;4.393461918830871;3.4673516750335693;5.489380836486816;10;0.7003694970925742;5.935530781745911;5.2090795040130615;6.734315395355225;10;0.532767701392047;9.138094305992126;8.899350643157959;9.564974308013916;10;0.1881509931648836;false;grida;1.5420688629150394;
250;6;6;1;1.775058913230896;1.754960298538208;1.8015191555023193;10;0.014673566167785205;1.7990498065948486;1.76226806640625;1.8232173919677734;10;0.023050356646308803;not_valid;forallv;0.023990893363952548;2.491320753097534;2.010493755340576;2.925013542175293;10;0.2963148181321708;2.669823908805847;2.6283373832702637;2.729296922683716;10;0.03329576265778767;19.636767673492432;19.370044708251953;20.22286629676819;10;0.2652897243993126;dead;grida;0.178503155708313;
250;6;6;2;2.4421947956085206;2.3979244232177734;2.5355441570281982;10;0.04276557794373941;2.1871379137039186;2.1464130878448486;2.2490811347961426;10;0.028231458144554668;not_valid;gridv;0.25505688190460196;6.4349185705184935;3.5537734031677246;10.273024797439575;10;2.3626045176951456;10.314985609054565;8.980931282043457;11.440391778945923;10;0.8797064674840428;10.087544441223145;9.925469875335693;10.24296760559082;10;0.10019380658660586;false;grida;3.652625870704651;
250;6;6;3;2.0073036909103394;1.9531545639038086;2.069476842880249;10;0.04173802103090143;1.9116727828979492;1.837669849395752;2.127535820007324;10;0.08110563078964167;valid;gridv;0.09563090801239027;2.3538999795913695;2.1720645427703857;2.4918417930603027;10;0.10293308001059741;2.4882338523864744;2.4079058170318604;2.559465169906616;10;0.05216414593788482;13.574583148956298;13.215557098388672;13.867416620254517;10;0.21514389814531962;dead;grida;0.1343338727951049;
250;6;6;4;1.8725698947906495;1.8137259483337402;1.9128365516662598;10;0.02950177251809728;2.1011999368667604;2.0644428730010986;2.1590676307678223;10;0.02937241889665696;not_valid;forallv;0.22863004207611093;2.514068603515625;2.4583916664123535;2.5769970417022705;10;0.03586004039046032;4.5972617864608765;4.3144752979278564;4.9266722202301025;10;0.22843751918465868;6.848080444335937;6.705855846405029;7.000253677368164;10;0.09673925243391732;false;grida;2.0831931829452515;
250;6;6;5;1.89251549243927;1.8655683994293213;1.9310758113861084;10;0.022313225804223166;1.8565718412399292;1.814924716949463;1.9029066562652588;10;0.03111361158488641;not_valid;gridv;0.03594365119934073;2.459130954742432;2.1477508544921875;2.6799275875091553;10;0.145595199886223;2.5010936975479128;2.440049886703491;2.595003604888916;10;0.04628501409248779;10.918095898628234;10.767615556716919;11.06497597694397;10;0.11041215453836357;dead;grida;0.04196274280548096;
250;6;6;6;2.3290395736694336;2.2359676361083984;2.4598500728607178;10;0.08103963347795987;2.6200782299041747;2.5785162448883057;2.6567628383636475;10;0.029258976616900682;valid;forallv;0.2910386562347411;4.7516899585723875;3.8276119232177734;6.029401779174805;10;0.7452979717720665;9.721048831939697;8.567007303237915;11.153671741485596;10;0.8429018547391892;7.993876957893372;7.832020044326782;8.127150058746338;10;0.09970014323881136;false;grida;3.2421869993209844;
250;6;6;7;1.9776975393295289;1.9084060192108154;2.032466173171997;10;0.04651512391921375;1.8626903533935546;1.8285810947418213;1.8955028057098389;10;0.02039441779429591;valid;gridv;0.11500718593597425;2.378856325149536;2.15527606010437;2.777684450149536;10;0.2102416071704913;2.4897399663925173;2.420639991760254;2.5728535652160645;10;0.04784062928180408;18.541132855415345;18.131446599960327;19.028894901275635;10;0.28231134075072023;dead;grida;0.11088364124298122;
250;6;6;8;1.8195754766464234;1.7655518054962158;1.87701416015625;10;0.033103749477307334;1.9120650053024293;1.8685064315795898;1.9957854747772217;10;0.046610410121239364;not_valid;forallv;0.0924895286560059;3.4233482837677003;3.120434522628784;4.0322041511535645;10;0.2645469433259035;6.838801383972168;5.931962966918945;7.737607955932617;10;0.5095042203732569;10.674853515625;10.532287120819092;10.96199655532837;10;0.12033555951499374;false;grida;3.4154531002044677;
250;6;6;9;1.8923193693161011;1.7943711280822754;1.9972882270812988;10;0.06313909403095525;1.7943818330764771;1.7347602844238281;1.9164538383483887;10;0.04872690047791378;not_valid;gridv;0.09793753623962398;2.271091032028198;2.1030592918395996;2.513603687286377;10;0.1223083026722223;2.6158084630966187;2.539212703704834;2.694410800933838;10;0.04802768139825828;12.752400064468384;12.64780569076538;13.041288614273071;10;0.11551937859512601;dead;grida;0.3447174310684207;
250;6;6;10;2.494455170631409;2.3523688316345215;2.6273672580718994;10;0.08066462905158456;2.536549115180969;2.4817709922790527;2.562631607055664;10;0.023663003404052977;not_valid;forallv;0.04209394454956028;5.438482308387757;3.679358959197998;6.946558952331543;10;0.9515556189552214;8.14726083278656;6.5427165031433105;9.725406646728516;10;1.0746671175399205;11.426929235458374;11.245376348495483;11.591679334640503;10;0.13310085178248063;false;grida;2.708778524398804;
250;6;6;11;2.3884430646896364;2.326910972595215;2.4713456630706787;10;0.04991162512763225;1.860541081428528;1.8137686252593994;1.9150943756103516;10;0.028271014752578174;not_valid;gridv;0.5279019832611085;2.5209517955780028;2.299100637435913;2.839521646499634;10;0.174776240685135;2.6732511281967164;2.4674980640411377;2.792018413543701;10;0.08720273567428445;16.21539137363434;15.971574544906616;16.566568613052368;10;0.22916942835467805;dead;grida;0.15229933261871365;
250;6;6;12;2.1416103839874268;2.103226900100708;2.2136011123657227;10;0.03038555160736358;2.413119339942932;2.379624605178833;2.469400644302368;10;0.024774739502212744;valid;forallv;0.2715089559555053;4.312233996391297;3.8057172298431396;4.832942247390747;10;0.29576093146961513;7.851199460029602;6.492285966873169;10.030577898025513;10;1.2071880347143655;8.139916849136352;8.000309467315674;8.293841361999512;10;0.10821393475347836;false;grida;3.5389654636383057;
250;6;6;13;1.9282721996307373;1.853384256362915;2.0287888050079346;10;0.0506153194264472;1.823204755783081;1.769620656967163;1.9176783561706543;10;0.039787974425861794;not_valid;gridv;0.1050674438476562;2.2469790458679197;2.030409812927246;2.5023727416992188;10;0.18966803657964623;2.7423060655593874;2.5760812759399414;2.8644771575927734;10;0.0892258535908651;8.339954066276551;8.221352577209473;8.492205142974854;10;0.09978148427720922;dead;grida;0.49532701969146764;
250;6;6;14;1.8882810831069947;1.8287265300750732;2.0567524433135986;10;0.06416279853596879;1.7829342842102052;1.7281253337860107;1.8776423931121826;10;0.05299401881697493;not_valid;gridv;0.10534679889678955;2.6032769680023193;2.4640471935272217;2.7795662879943848;10;0.1094545562854096;4.834720659255981;4.063314914703369;6.039158821105957;10;0.6415002661292414;8.356365895271301;8.245896100997925;8.531321048736572;10;0.10290606174033062;false;grida;2.231443691253662;
250;6;6;15;1.8699595928192139;1.8259849548339844;1.902470350265503;10;0.0259730311979128;1.9236326694488526;1.8881640434265137;1.9563050270080566;10;0.020244544939284518;not_valid;forallv;0.053673076629638716;2.8595619916915895;2.1650915145874023;3.37731671333313;10;0.35667932871729785;2.7633844137191774;2.6260170936584473;2.8130197525024414;10;0.05821583491612013;17.28293890953064;16.960416793823242;17.577322959899902;10;0.21069431976221872;dead;foralla;0.09617757797241211;
250;6;6;16;2.262641263008118;2.2025890350341797;2.346745252609253;10;0.046249663067474585;2.537948751449585;2.4763026237487793;2.6189305782318115;10;0.03682241636095853;valid;forallv;0.275307488441467;3.2741106748580933;3.1636056900024414;3.4048550128936768;10;0.08546217921800771;6.979674983024597;6.510663270950317;7.7688586711883545;10;0.3566278245237108;8.544220900535583;8.442968606948853;8.785977363586426;10;0.10059919172033788;false;grida;3.7055643081665037;
250;6;6;17;1.821930480003357;1.7733101844787598;1.866225242614746;10;0.03586863420366447;1.8217257976531982;1.7615411281585693;1.9256136417388916;10;0.060404367651040694;not_valid;gridv;0.0002046823501586914;2.3396528005599975;2.174973487854004;2.4307973384857178;10;0.07708519213197587;2.375375580787659;2.3106770515441895;2.4411799907684326;10;0.045950416746229635;13.736109018325806;13.56891679763794;13.938674926757812;10;0.1228956225359482;dead;grida;0.0357227802276614;
250;6;6;18;2.2741317987442016;2.2314722537994385;2.399510145187378;10;0.05200473142983824;2.1837426662445067;2.1392722129821777;2.248002290725708;10;0.036509690064614936;valid;gridv;0.09038913249969482;2.7393165826797485;2.6593852043151855;2.8541550636291504;10;0.0669191825403267;6.167807126045227;5.434653282165527;7.0921080112457275;10;0.4570496583375351;8.570224452018739;8.389698028564453;8.713904857635498;10;0.12091688610099602;false;grida;3.428490543365479;
250;6;6;19;2.1880484342575075;2.1283905506134033;2.223454475402832;10;0.02612649600525054;1.836599087715149;1.7867960929870605;1.97694730758667;10;0.06111736465679005;not_valid;gridv;0.3514493465423585;2.400726079940796;2.211714506149292;2.7795777320861816;10;0.20265845444956415;2.8526078939437864;2.5060412883758545;3.1278269290924072;10;0.21431429365998364;16.57891800403595;16.373905181884766;17.068354845046997;10;0.21900595532475206;dead;grida;0.45188181400299055;
250;8;5;0;6.072957611083984;2.435779571533203;19.552749156951904;10;5.514262469448998;4.357917737960816;4.314574718475342;4.428000211715698;10;0.034623214328965445;valid;gridv;1.7150398731231684;12.549916696548461;10.755404472351074;13.95050835609436;10;1.0550692579473244;6.844070935249329;5.825661659240723;8.698156356811523;10;0.879589785807796;9.25929024219513;9.160550594329834;9.336758613586426;10;0.0571238732458408;no_anomaly;foralla;2.415219306945801;
250;8;5;1;2.403340482711792;2.3429598808288574;2.481287717819214;10;0.03758155167022962;2.1579647779464723;2.1009819507598877;2.262042999267578;10;0.04654672820652759;valid;gridv;0.24537570476531956;2.0519718170166015;2.019899845123291;2.0917766094207764;10;0.02826896862923622;4.6761503458023075;4.044255018234253;5.036024808883667;10;0.3268400191896892;14.355009841918946;14.191080808639526;14.562816858291626;10;0.12835866665353504;no_anomaly;grida;2.624178528785706;
250;8;5;2;3.262934708595276;2.682913303375244;4.715707302093506;10;0.5786054762312909;2.4982877492904665;2.462960720062256;2.563481092453003;10;0.030889168481524128;valid;gridv;0.7646469593048093;5.43900625705719;4.588512659072876;6.639798402786255;10;0.6762069571916454;4.727371883392334;3.6614062786102295;5.466079473495483;10;0.49893382759121635;8.475961685180664;8.285974502563477;8.60777497291565;10;0.09173355894768064;no_anomaly;foralla;0.7116343736648556;
250;8;5;3;2.907046008110046;2.6546709537506104;3.506276845932007;10;0.23673651158626283;2.28153338432312;2.2292423248291016;2.315423011779785;10;0.026619907840885984;valid;gridv;0.6255126237869262;2.2988552331924437;2.158111572265625;2.516784429550171;10;0.10150989374032998;4.806663012504577;4.094828844070435;5.278848171234131;10;0.3734536272495196;15.155855846405029;14.846651077270508;15.536171674728394;10;0.2674008523258438;no_anomaly;grida;2.5078077793121336;
250;8;5;4;18.044786763191222;2.5354082584381104;38.54011797904968;10;13.440500872919735;2.3524215459823608;2.309234142303467;2.455324172973633;10;0.046961341433350026;not_valid;gridv;15.692365217208861;8.694592046737672;8.177008867263794;9.215156316757202;10;0.429333806100464;4.735290384292602;4.012760400772095;5.5422728061676025;10;0.43359192321349405;8.219375824928283;8.073662281036377;8.428987979888916;10;0.13803485940967253;no_anomaly;foralla;3.484085440635681;
250;8;5;5;2.431087589263916;2.399463176727295;2.4822800159454346;10;0.030204378024922773;2.161912226676941;2.1263768672943115;2.2104387283325195;10;0.024824493514536763;valid;gridv;0.2691753625869753;2.205293345451355;2.148257255554199;2.274900436401367;10;0.04291566359525493;5.3347159147262575;4.469653129577637;6.257246494293213;10;0.5097028095302739;14.781817054748535;14.344255685806274;15.175585746765137;10;0.25112621793289;no_anomaly;grida;3.1294225692749027;
250;8;5;6;10.885623288154601;2.7837328910827637;30.585708379745483;10;9.942428313275856;6.010959458351135;5.912874221801758;6.125439405441284;10;0.07224532384901837;valid;gridv;4.874663829803466;44.271954846382144;39.286786794662476;50.8162100315094;10;3.321835900064083;16.89832763671875;13.731050729751587;20.178296089172363;10;1.7596683249567677;15.330554461479187;15.025189399719238;15.800310850143433;10;0.24286110203233252;no_anomaly;pruninga;1.567773175239564;
250;8;5;7;2.489625120162964;2.4193100929260254;2.6170592308044434;10;0.05609512871961157;2.2090033531188964;2.180068254470825;2.2556095123291016;10;0.02552143128054219;valid;gridv;0.2806217670440674;2.1024002552032472;2.051831007003784;2.12812876701355;10;0.026414013286322903;5.048708438873291;4.458168983459473;6.079072713851929;10;0.46981833098065956;15.001968359947204;14.680935382843018;15.389193534851074;10;0.20804764842944493;no_anomaly;grida;2.9463081836700438;
250;8;5;8;3.367234969139099;2.4506726264953613;5.555751085281372;10;1.0627930174061548;2.5410125255584717;2.4923644065856934;2.601242780685425;10;0.03171805414013335;valid;gridv;0.8262224435806274;3.1846404790878298;2.8938920497894287;3.7001523971557617;10;0.24442468485317198;3.461031126976013;3.055697441101074;3.823511838912964;10;0.26095431258732055;6.963975524902343;6.887728214263916;7.031787157058716;10;0.048992147222506464;no_anomaly;grida;0.27639064788818324;
250;8;5;9;2.484486484527588;2.4282093048095703;2.6052358150482178;10;0.061946150767730475;2.1797126054763796;2.1365163326263428;2.2157764434814453;10;0.02961608091620449;valid;gridv;0.30477387905120823;2.1326621532440186;2.07962703704834;2.2400238513946533;10;0.044397171408100185;4.984142875671386;4.505297899246216;6.16839861869812;10;0.459301901180084;14.842213201522828;14.544317722320557;15.138004541397095;10;0.16986279010170102;no_anomaly;grida;2.8514807224273677;
250;8;5;10;44.26840965747833;12.54123854637146;76.53622078895569;10;21.767044941145688;7.574529767036438;7.46291446685791;7.666719198226929;10;0.07955265621816299;not_valid;gridv;36.69387989044189;36.7575745344162;31.980520486831665;39.69954323768616;10;2.2186074101121678;12.79456000328064;11.6260085105896;14.111165285110474;10;0.9091739998418376;17.27165675163269;16.886623859405518;17.598084688186646;10;0.2196685543647374;no_anomaly;foralla;4.47709674835205;
250;8;5;11;2.5259157180786134;2.4357001781463623;2.7826051712036133;10;0.09869190795190728;2.1602113485336303;2.1172678470611572;2.2206804752349854;10;0.031054505279014145;valid;gridv;0.3657043695449831;2.076291632652283;2.009181022644043;2.183603286743164;10;0.04871472361513249;4.985764670372009;4.277137041091919;5.616144418716431;10;0.4125186503006043;14.544196629524231;14.255737781524658;14.733222961425781;10;0.1354417016630557;no_anomaly;grida;2.909473037719726;
250;8;5;12;2.347898268699646;2.0806374549865723;3.6222970485687256;10;0.4842852399487764;2.43229455947876;2.375568389892578;2.5250511169433594;10;0.05280529727804333;valid;forallv;0.08439629077911404;5.213737106323242;3.643704891204834;6.434142589569092;10;0.8313127003120382;3.86574547290802;3.229769229888916;4.5258073806762695;10;0.3908787121043422;7.461097359657288;7.214224100112915;7.7247655391693115;10;0.13817973926891092;no_anomaly;foralla;1.347991633415222;
250;8;5;13;2.4193588733673095;2.3728668689727783;2.4793827533721924;10;0.033808132889775994;2.156762981414795;2.1107232570648193;2.214566230773926;10;0.038820255490421854;valid;gridv;0.26259589195251465;2.128600573539734;2.0807881355285645;2.1821448802948;10;0.03322438303155049;4.58231372833252;3.7660980224609375;6.23681116104126;10;0.6729357941412086;14.606337237358094;14.43709683418274;14.948667526245117;10;0.15391634631825302;no_anomaly;grida;2.4537131547927857;
250;8;5;14;3.134530854225159;2.603341817855835;4.143862962722778;10;0.5698289593817376;2.520103096961975;2.4449329376220703;2.5976243019104004;10;0.05165932579688009;valid;gridv;0.6144277572631838;13.48882007598877;10.885246992111206;16.170209646224976;10;1.297748676223047;7.119605231285095;6.131130695343018;8.709311962127686;10;0.932514412950342;9.794605374336243;9.630090951919556;9.927074670791626;10;0.09183328826253703;no_anomaly;foralla;2.6750001430511476;
250;8;5;15;2.787169361114502;2.674283742904663;2.988104820251465;10;0.08907356219398231;2.3021788120269777;2.229292154312134;2.3770699501037598;10;0.04191056411492114;valid;gridv;0.48499054908752415;2.179403877258301;2.1003034114837646;2.3107540607452393;10;0.06444943454257854;4.655280375480652;4.154391288757324;5.4112324714660645;10;0.3882130759445445;14.97430260181427;14.777501583099365;15.212770223617554;10;0.16342879141984118;no_anomaly;grida;2.4758764982223513;
250;8;5;16;25.06209421157837;3.347865104675293;51.80911350250244;10;21.182770890431037;7.2266944408416744;7.137837648391724;7.319738864898682;10;0.06732776889530843;valid;gridv;17.835399770736693;29.366661500930785;23.580058336257935;34.58481788635254;10;3.20329133061094;9.549770259857178;7.845185279846191;11.34242057800293;10;1.2351224369163325;11.63711109161377;11.369855165481567;12.219055414199829;10;0.23158445176411252;no_anomaly;foralla;2.087340831756592;
250;8;5;17;2.04161376953125;1.9687175750732422;2.1214535236358643;10;0.05248058109989034;1.8068025588989258;1.7561979293823242;1.8973102569580078;10;0.04127690129594566;not_valid;gridv;0.23481121063232435;3.116064524650574;2.660773754119873;3.7310140132904053;10;0.3535994864251488;5.41889750957489;4.756520748138428;6.215437889099121;10;0.41790062943583234;15.671812105178834;15.483240842819214;15.873604774475098;10;0.15159993221560392;no_anomaly;grida;2.3028329849243163;
250;8;5;18;2.5409606218338014;2.4039249420166016;2.696829319000244;10;0.0976089339517151;2.18062846660614;2.1240220069885254;2.2358760833740234;10;0.0415158749210702;valid;gridv;0.3603321552276615;3.4706472158432007;3.172469139099121;3.6782145500183105;10;0.15875019253399755;3.6500344276428223;3.2296416759490967;3.925642251968384;10;0.22510573720414337;6.8750694513320925;6.770232200622559;7.0134007930755615;10;0.08709590225722526;no_anomaly;grida;0.17938721179962158;
250;8;5;19;2.4752729654312136;2.422457695007324;2.555732488632202;10;0.04086783261389099;2.1845837831497192;2.155123472213745;2.2572226524353027;10;0.02897916155101151;valid;gridv;0.2906891822814943;2.8983782052993776;2.426887273788452;3.6766510009765625;10;0.4209621161814597;5.422292232513428;4.6430864334106445;6.363125324249268;10;0.5966964478333273;16.89396996498108;16.67224383354187;17.169214487075806;10;0.17226584022092017;no_anomaly;grida;2.52391402721405;
250;8;5.25;0;6.857082223892212;3.0718047618865967;9.18232798576355;10;1.774164662740029;4.397498559951782;4.3097803592681885;4.443620443344116;10;0.0426859775469063;not_valid;gridv;2.459583663940429;35.12325615882874;30.808016300201416;39.655667781829834;10;2.86980430332161;13.950497221946716;11.855101108551025;16.34898543357849;10;1.294535029147395;11.923599672317504;11.766566276550293;12.05403470993042;10;0.08926528272394503;no_anomaly;pruninga;2.0268975496292114;
250;8;5.25;1;2.443740487098694;2.390902280807495;2.479933261871338;10;0.02984810813316166;2.1731593132019045;2.0934529304504395;2.283276319503784;10;0.05271840599555796;valid;gridv;0.2705811738967894;2.1468259572982786;2.0396883487701416;2.2055702209472656;10;0.04493576490218287;4.537937784194947;4.110838174819946;4.983935594558716;10;0.2893462228269507;14.857093811035156;14.686360359191895;15.174036264419556;10;0.168320178693514;no_anomaly;grida;2.391111826896668;
250;8;5.25;2;4.560781836509705;2.65474009513855;8.340953588485718;10;1.9975559874095434;3.10501446723938;3.028212308883667;3.251610040664673;10;0.07188371536803362;valid;gridv;1.4557673692703248;17.35029308795929;15.61982011795044;20.964287042617798;10;1.7379708118251223;9.393653345108032;7.315394163131714;11.090842247009277;10;1.0997576919837775;8.498512697219848;8.299527645111084;8.678121328353882;10;0.10559980994158734;no_anomaly;pruninga;0.8951406478881836;
250;8;5.25;3;2.7596099615097045;2.57692813873291;2.9239747524261475;10;0.12528764502937745;2.109844756126404;2.057978868484497;2.1676409244537354;10;0.03506310117765523;not_valid;gridv;0.6497652053833005;4.401493930816651;3.3907907009124756;6.11897873878479;10;0.706404557830622;7.840060400962829;6.777229070663452;9.984361410140991;10;0.9433352887008094;16.897684693336487;16.598793983459473;17.560500621795654;10;0.28582127797045837;no_anomaly;grida;3.4385664701461787;
250;8;5.25;4;3.2639509201049806;2.79785418510437;3.9580905437469482;10;0.3858076618490227;2.4585729837417603;2.413893222808838;2.522695302963257;10;0.03451977981902485;not_valid;gridv;0.8053779363632203;34.452865624427794;29.41741132736206;39.1666305065155;10;3.476713413544213;13.962645888328552;10.863277673721313;16.896167755126953;10;2.108176410811815;16.696742749214174;16.181328058242798;17.683058261871338;10;0.40220743476094717;no_anomaly;foralla;2.7340968608856215;
250;8;5.25;5;2.7518330812454224;2.5621135234832764;2.9817521572113037;10;0.14616568848351172;2.1839099884033204;2.1643478870391846;2.228834390640259;10;0.018785958241780094;valid;gridv;0.567923092842102;2.6402986526489256;2.4306163787841797;2.9028306007385254;10;0.15338929930425835;6.300509881973267;5.171488285064697;7.840888261795044;10;0.8624978811945851;15.32273988723755;14.931219100952148;15.669312477111816;10;0.22982881857409876;no_anomaly;grida;3.660211229324341;
250;8;5.25;6;9.94534661769867;4.075116395950317;29.066887378692627;10;7.429638468070388;2.3152550220489503;2.274660587310791;2.4054579734802246;10;0.035610001279504595;valid;gridv;7.63009159564972;22.595412278175353;5.677379608154297;51.515084743499756;10;15.912674017893119;20.16858129501343;9.57693362236023;29.564768075942993;10;7.3622673489349655;15.062437772750854;14.798986434936523;15.69994044303894;10;0.2712371377090873;false;pruninga;5.106143522262574;
250;8;5.25;7;3.0788058757781984;2.8318827152252197;3.4931509494781494;10;0.18016917958078388;2.2576053857803347;2.202110767364502;2.3293569087982178;10;0.03519200335748198;valid;gridv;0.8212004899978638;2.2556369304656982;2.200432300567627;2.3327016830444336;10;0.037874655504252855;4.949282884597778;4.0685343742370605;5.395318984985352;10;0.3959209681295877;15.013273310661315;14.703191995620728;15.177857398986816;10;0.14873481343303485;no_anomaly;grida;2.69364595413208;
250;8;5.25;8;46.78077349662781;31.496801614761353;63.90390920639038;10;8.351561940640488;9.253269171714782;9.076262474060059;9.392205953598022;10;0.08680820919439013;valid;gridv;37.527504324913025;20.511200380325317;18.583330392837524;24.312618494033813;10;1.8236141788474562;7.99859402179718;6.761782646179199;10.126406908035278;10;0.914974089061331;13.834176778793335;13.678874254226685;14.092549085617065;10;0.14641439648881588;no_anomaly;foralla;5.835582756996155;
250;8;5.25;9;2.510062408447266;2.4670422077178955;2.5852980613708496;10;0.04257758934013849;2.202026033401489;2.147784948348999;2.2515742778778076;10;0.03468514536793583;valid;gridv;0.30803637504577663;2.297280716896057;2.2199013233184814;2.402963876724243;10;0.05533771243788853;5.229080486297607;4.792241811752319;5.775133848190308;10;0.28487931147186163;15.41483793258667;15.20606803894043;15.667453050613403;10;0.1723869211473833;no_anomaly;grida;2.9317997694015503;
250;8;5.25;10;3.908448314666748;2.8940956592559814;5.1647913455963135;10;0.7813580671259467;2.3082413196563722;2.225407361984253;2.4985125064849854;10;0.07638700682281661;not_valid;gridv;1.6002069950103759;43.44693388938904;15.318355083465576;77.89971590042114;10;18.20387299786355;20.852771091461182;13.204799890518188;33.691089391708374;10;6.972556023301896;26.924120545387268;26.335331201553345;27.70920419692993;10;0.5198388423801349;false;foralla;6.071349453926086;
250;8;5.25;11;2.640056920051575;2.559065818786621;2.8513331413269043;10;0.08684836628654465;2.2440786600112914;2.186805486679077;2.417515277862549;10;0.07850105666703186;valid;gridv;0.39597826004028347;2.2669911861419676;2.192476272583008;2.3910367488861084;10;0.06047677144177324;5.230825400352478;4.572448492050171;6.6403419971466064;10;0.7521062133846036;14.566905999183655;14.187917232513428;14.875229358673096;10;0.19962618951100078;no_anomaly;grida;2.96383421421051;
250;8;5.25;12;4.246373963356018;2.517897844314575;7.64698338508606;10;1.6967503641852164;4.153183722496033;4.080913543701172;4.244366645812988;10;0.0462700164997599;valid;gridv;0.09319024085998517;19.562469935417177;17.849224090576172;21.443265199661255;10;1.5019605701408396;8.206987929344177;6.918990850448608;10.606821298599243;10;1.045408627109971;10.924686813354493;10.820490598678589;11.093743324279785;10;0.08494996413300558;no_anomaly;foralla;2.717698884010316;
250;8;5.25;13;2.4297064781188964;2.373915433883667;2.515580654144287;10;0.038286654526837105;2.1605313062667846;2.089869499206543;2.2098898887634277;10;0.037037839355901485;valid;gridv;0.2691751718521118;2.3720700263977053;2.2556846141815186;2.6238274574279785;10;0.10645443235233289;4.835074019432068;4.044903993606567;5.637975692749023;10;0.5157903832052475;14.825226831436158;14.621429920196533;15.157207727432251;10;0.1542888864612028;no_anomaly;grida;2.463003993034363;
250;8;5.25;14;1.8862184286117554;1.8540265560150146;1.9456872940063477;10;0.02841349648084214;2.900703024864197;2.8491744995117188;2.98883318901062;10;0.04116419941821838;not_valid;forallv;1.0144845962524416;53.098176097869874;45.782798528671265;63.03266263008118;10;4.959842284559588;20.64864239692688;17.703417778015137;23.908447980880737;10;2.1878633744108806;14.059657073020935;13.806962490081787;14.42549753189087;10;0.23383918234206297;no_anomaly;pruninga;6.588985323905947;
250;8;5.25;15;2.1431710958480834;1.8932280540466309;2.706364154815674;10;0.2667775462943912;2.055515718460083;1.9871821403503418;2.110863208770752;10;0.04025818761114365;not_valid;gridv;0.08765537738800022;2.8741680145263673;2.6132845878601074;3.1962389945983887;10;0.1979204477009945;6.16935555934906;5.340417861938477;7.394635438919067;10;0.7144641094949795;15.240140461921692;14.933193922042847;15.636976718902588;10;0.2234137940999591;no_anomaly;grida;3.2951875448226926;
250;8;5.25;16;7.603657555580139;2.708113431930542;29.35998558998108;10;7.822198055487157;2.6921977281570433;2.5744402408599854;2.823096990585327;10;0.06310346565685039;valid;gridv;4.911459827423096;81.19033288955688;71.81896448135376;86.43843841552734;10;4.326385547333786;22.140572166442873;19.05506420135498;24.331620454788208;10;1.9324854784928123;19.552367281913757;19.042932271957397;19.919334411621094;10;0.31271711073005865;no_anomaly;pruninga;2.588204884529116;
250;8;5.25;17;1.8676737785339355;1.8103113174438477;1.9362592697143555;10;0.041699151611251734;2.3350483655929564;2.2834537029266357;2.3865065574645996;10;0.03179663794955961;not_valid;forallv;0.4673745870590209;5.057930254936219;3.248894691467285;7.56874942779541;10;1.486829592434684;5.691721439361572;3.3533122539520264;8.04805850982666;10;1.7835494625149393;27.628013563156127;27.38631510734558;28.00410485267639;10;0.22218654858690068;dead;grida;0.6337911844253536;
250;8;5.25;18;2.9129216194152834;2.5603244304656982;3.623239755630493;10;0.3883995639451092;2.1811106204986572;2.145430326461792;2.2096080780029297;10;0.02201659958848528;valid;gridv;0.7318109989166262;5.405246829986572;4.45241379737854;6.234554767608643;10;0.5902161599217266;4.633454203605652;3.9552433490753174;5.111132621765137;10;0.3060831373411248;8.639070677757264;8.38341212272644;8.951254844665527;10;0.1808608156700895;no_anomaly;foralla;0.77179262638092;
250;8;5.25;19;2.944667935371399;2.6537952423095703;3.2456300258636475;10;0.21506855878336353;2.467836928367615;2.3823494911193848;2.563009023666382;10;0.05942293850105621;valid;gridv;0.476831007003784;4.219637250900268;3.172839403152466;6.266019821166992;10;0.8571296586456051;6.016621828079224;4.371540307998657;8.110912561416626;10;1.3908529857278273;23.479019665718077;23.190289974212646;23.818171739578247;10;0.2302475073887496;dead;grida;1.7969845771789554;
250;8;5.5;0;1.938523530960083;1.8911848068237305;1.9747626781463623;10;0.02561545321795829;3.3893047094345095;3.3098177909851074;3.5480427742004395;10;0.06893290965230049;not_valid;forallv;1.4507811784744264;22.02189259529114;13.248526334762573;32.62364482879639;10;6.67968238526714;10.14116702079773;6.735578775405884;18.34892463684082;10;3.995586900760925;14.748193550109864;14.454442739486694;15.079466342926025;10;0.18922891539891734;false;foralla;4.607026529312135;
250;8;5.5;1;2.513118934631348;2.4749650955200195;2.5698776245117188;10;0.03091483237848415;2.2208505392074587;2.129641056060791;2.3608288764953613;10;0.07472715845063731;valid;gridv;0.29226839542388916;2.519806385040283;2.3224501609802246;2.7187914848327637;10;0.14875520086751134;5.221886205673218;4.450751781463623;6.50410270690918;10;0.6099314972084885;14.645352482795715;14.350105047225952;15.101882219314575;10;0.19563134744151242;no_anomaly;grida;2.7020798206329344;
250;8;5.5;2;4.681558060646057;3.255540609359741;7.068071365356445;10;1.4032407798699327;2.5087650775909425;2.4441661834716797;2.5697758197784424;10;0.03924429552828143;valid;gridv;2.1727929830551145;46.092759537696836;41.11201453208923;54.94894981384277;10;4.2007316119173;19.062748503684997;14.891899347305298;23.137810230255127;10;2.5066183551267485;14.01819908618927;13.670011758804321;14.353946208953857;10;0.21788692323075878;no_anomaly;pruninga;5.044549417495727;
250;8;5.5;3;2.360675549507141;2.221864938735962;2.6521403789520264;10;0.1227928238344512;1.9896677494049073;1.9092304706573486;2.076772451400757;10;0.044645876353135855;not_valid;gridv;0.3710078001022339;3.0405203104019165;2.3880558013916016;4.406770467758179;10;0.6856492095292247;3.8584298372268675;2.747465133666992;6.060394048690796;10;1.0590130353462424;25.508645582199097;24.74264121055603;26.01391863822937;10;0.36936304518563345;dead;grida;0.817909526824951;
250;8;5.5;4;1.9435011386871337;1.9039652347564697;1.9883193969726562;10;0.0324357489951976;1.8979188203811646;1.825932502746582;2.0469958782196045;10;0.06385640372491425;not_valid;gridv;0.04558231830596915;26.845974040031432;11.665160417556763;82.96758890151978;10;20.481808605986;13.436076879501343;7.86978006362915;21.25467300415039;10;4.215143312909222;18.608575677871706;18.23559308052063;19.025567531585693;10;0.23184930973706533;false;foralla;5.172498798370363;
250;8;5.5;5;2.144485592842102;1.9490668773651123;2.334160327911377;10;0.12105610881378198;1.8574820041656495;1.803858995437622;1.9077494144439697;10;0.02957439337114705;not_valid;gridv;0.2870035886764526;3.3669866800308226;2.5835509300231934;4.029813289642334;10;0.4661938524403684;4.467427897453308;3.443690776824951;7.174780368804932;10;1.0417458619697537;29.91392276287079;28.98299741744995;31.496179580688477;10;0.6875104107409609;dead;grida;1.1004412174224854;
250;8;5.5;6;3.316396617889404;2.848155975341797;4.058592081069946;10;0.3597703667410668;2.3608388185501097;2.305931806564331;2.463012933731079;10;0.05051684593504554;valid;gridv;0.9555577993392945;4.8080274820327755;3.470114231109619;7.56110405921936;10;1.2038043571528465;8.791409301757813;6.958118200302124;10.625644445419312;10;1.294112263310289;9.80369942188263;9.639615297317505;10.001204013824463;10;0.1251853518586867;false;grida;3.9833818197250377;
250;8;5.5;7;2.2868463039398192;2.2585766315460205;2.330381155014038;10;0.02401851824831571;1.8589385747909546;1.8127777576446533;1.922123670578003;10;0.031587956591958725;not_valid;gridv;0.42790772914886466;4.07529730796814;2.4500010013580322;5.522860288619995;10;1.1020676742051925;5.619638085365295;4.720894813537598;6.850629091262817;10;0.7286168400519684;26.18636019229889;25.912120580673218;26.632390022277832;10;0.2859700138636804;dead;grida;1.5443407773971556;
250;8;5.5;8;63.47774431705475;36.6518988609314;82.8635048866272;10;15.172629062926942;10.481470346450806;10.319495439529419;10.758257389068604;10;0.11986861004406474;valid;gridv;52.996273970603944;44.820534920692445;36.34706354141235;50.03454852104187;10;4.07407970185622;15.579583835601806;11.881876230239868;18.68648076057434;10;1.951682221028301;17.337086272239684;16.822999238967896;17.86021900177002;10;0.39625256664185843;no_anomaly;foralla;1.7575024366378784;
250;8;5.5;9;1.808555293083191;1.749678134918213;1.865330696105957;10;0.040488342749424006;2.0103031873703;1.9446535110473633;2.095397710800171;10;0.04834828656296065;not_valid;forallv;0.20174789428710915;3.356927275657654;2.9650135040283203;3.967644453048706;10;0.2838194982668035;7.213735628128052;6.8042919635772705;8.382747411727905;10;0.44597243651303026;16.33063244819641;15.903568983078003;16.777759313583374;10;0.25932121388211915;no_anomaly;grida;3.8568083524703978;
250;8;5.5;10;2.3955938100814818;2.220583438873291;2.8732686042785645;10;0.188963401392919;2.4849132776260374;2.433365821838379;2.6275601387023926;10;0.0532472359770076;not_valid;forallv;0.08931946754455566;9.268823480606079;5.349953889846802;13.29180097579956;10;2.4935140534496143;17.654274654388427;13.102888345718384;23.782479286193848;10;3.012280436961051;14.694422316551208;14.311402320861816;15.496004343032837;10;0.32931612799673504;false;grida;5.425598835945129;
250;8;5.5;11;1.8581947803497314;1.7922041416168213;2.134472608566284;10;0.10176179312618645;2.0107436418533324;1.9100420475006104;2.2599542140960693;10;0.09933333034684687;not_valid;forallv;0.15254886150360103;2.8519365310668947;2.461121082305908;3.587770700454712;10;0.375851661207952;4.590797758102417;2.599565029144287;5.685658693313599;10;0.8360495915355282;19.233833217620848;18.65762710571289;20.29032588005066;10;0.4890473482035003;dead;grida;1.738861227035522;
250;8;5.5;12;4.377048182487488;2.609077215194702;11.604050159454346;10;2.9564472626591907;2.269602870941162;2.216069459915161;2.3062500953674316;10;0.028952709542777712;valid;gridv;2.1074453115463254;23.909759211540223;9.066444158554077;35.109867572784424;10;9.713493177345333;13.63852903842926;8.305303812026978;20.06559681892395;10;3.1144789149475853;12.027257227897644;11.702556133270264;13.598154306411743;10;0.5734559809926035;false;pruninga;1.6112718105316155;
250;8;5.5;13;2.513211154937744;2.4250681400299072;2.5970404148101807;10;0.059809734160746635;2.1896836280822756;2.153722047805786;2.2098095417022705;10;0.01655690556312785;valid;gridv;0.3235275268554685;5.654412007331848;3.973546266555786;8.00057578086853;10;1.6697160622286595;7.749024534225464;5.445301294326782;9.826050281524658;10;1.5682603847294645;22.42744348049164;21.803898572921753;22.91748547554016;10;0.3680997328400845;dead;grida;2.0946125268936164;
250;8;5.5;14;1.8587507724761962;1.8310675621032715;1.9104812145233154;10;0.029990217772568436;1.8517300605773925;1.8205008506774902;1.9072411060333252;10;0.027623817406159844;not_valid;gridv;0.007020711898803711;12.97242214679718;8.319071292877197;25.776174306869507;10;6.054444029514519;9.228425812721252;5.8190789222717285;13.569976806640625;10;2.5990226575645217;10.154429912567139;9.95489501953125;10.243528604507446;10;0.11021125866702726;false;foralla;0.9260040998458869;
250;8;5.5;15;2.4694316387176514;2.4127004146575928;2.515206813812256;10;0.0324717350610868;2.0467922925949096;2.002429962158203;2.092710018157959;10;0.025389931771485852;not_valid;gridv;0.4226393461227418;5.452072787284851;3.987492084503174;8.233665704727173;10;1.253152921538441;6.148887777328492;4.272104024887085;11.886406421661377;10;2.232789425790615;47.31061146259308;46.199849367141724;48.16576313972473;10;0.5794076848073441;dead;grida;0.6968149900436407;
250;8;5.5;16;2.965825057029724;2.7855708599090576;3.26175594329834;10;0.15666283166435316;2.425005054473877;2.357414722442627;2.528264284133911;10;0.059252006488154284;valid;gridv;0.5408200025558472;23.330993342399598;7.270244359970093;32.18487191200256;10;7.125088902628339;12.71004695892334;9.604305028915405;15.344491720199585;10;1.7041882722832244;15.31169605255127;15.03147268295288;15.51718282699585;10;0.15769063474885686;false;foralla;2.6016490936279304;
250;8;5.5;17;1.8543457984924316;1.8024208545684814;1.921461820602417;10;0.0360836824620768;1.7657622575759888;1.7230355739593506;1.820514440536499;10;0.03140463270211618;not_valid;gridv;0.08858354091644283;2.904472804069519;2.314455270767212;3.5091774463653564;10;0.3997036387675067;3.629375672340393;2.990786075592041;4.062338590621948;10;0.4164974949677333;21.206842875480653;20.707515001296997;21.608932733535767;10;0.28725573119536163;dead;grida;0.724902868270874;
250;8;5.5;18;12.831740140914917;9.14031434059143;16.730821132659912;10;1.9537547653348564;3.2286810636520387;3.1200876235961914;3.53310489654541;10;0.11561840209974085;valid;gridv;9.603059077262879;11.795865297317505;10.594764709472656;12.897544384002686;10;0.8335294539828388;7.889684104919434;6.914830207824707;8.906578779220581;10;0.6425607832735734;9.926328802108765;9.79088044166565;10.096149682998657;10;0.10462447753708377;no_anomaly;foralla;2.036644697189331;
250;8;5.5;19;2.302848720550537;2.1969661712646484;2.3722896575927734;10;0.062231122271325455;1.867366862297058;1.8120090961456299;1.9351422786712646;10;0.03695959262808769;not_valid;gridv;0.43548185825347896;2.7204311370849608;2.2751827239990234;3.1619668006896973;10;0.274545377885929;3.2071370840072633;2.7835707664489746;3.9044551849365234;10;0.3405324398564724;22.777325320243836;22.288740873336792;23.416816234588623;10;0.38263928171110745;dead;grida;0.4867059469223025;
250;8;5.75;0;1.8685938596725464;1.8021752834320068;1.969226598739624;10;0.05264351871406349;2.5754772901535032;2.5366580486297607;2.6431567668914795;10;0.03837053443357585;not_valid;forallv;0.7068834304809568;26.649641942977905;20.94941258430481;40.12527871131897;10;5.668390387795893;12.521364784240722;9.24185061454773;19.18442463874817;10;2.8154995886412886;14.255415177345276;14.013935565948486;14.591418027877808;10;0.164963270841831;false;foralla;1.7340503931045532;
250;8;5.75;1;2.572090196609497;2.5053164958953857;2.6596555709838867;10;0.046977434461681004;2.217259430885315;2.1726818084716797;2.2789082527160645;10;0.028004385084829633;valid;gridv;0.35483076572418204;4.49394850730896;3.320128917694092;5.643459796905518;10;0.7439948123208728;5.565395784378052;3.4447920322418213;8.666530132293701;10;1.6615769498217747;21.05193955898285;20.4877712726593;21.698559761047363;10;0.387411382858809;dead;grida;1.0714472770690922;
250;8;5.75;2;1.8952100038528443;1.8511857986450195;1.9959337711334229;10;0.04290270141019573;2.0355089902877808;1.9778873920440674;2.158064842224121;10;0.0530187354936709;not_valid;forallv;0.14029898643493643;15.642274355888366;7.906405210494995;32.82063293457031;10;7.749204006036905;13.151706290245055;8.603103876113892;22.817996501922607;10;4.36975825603393;11.91701364517212;11.621209859848022;12.245596647262573;10;0.2131061227763156;false;pruninga;1.2346926450729363;
250;8;5.75;3;2.3480627298355103;1.9933016300201416;3.3662798404693604;10;0.44535098672757134;1.9734797477722168;1.9210996627807617;2.139321804046631;10;0.06203206909474847;not_valid;gridv;0.37458298206329355;2.3362974166870116;2.1117775440216064;2.6517910957336426;10;0.18268410792894416;2.973950409889221;2.5758185386657715;3.3729705810546875;10;0.2467965877790991;18.76407868862152;18.406177282333374;19.27080488204956;10;0.28603849890652805;dead;grida;0.6376529932022095;
250;8;5.75;4;1.8878689765930177;1.8510420322418213;1.9511313438415527;10;0.030555606288972616;2.259961795806885;2.1939642429351807;2.3184025287628174;10;0.03912568154774797;not_valid;forallv;0.3720928192138673;10.215585565567016;6.041124105453491;13.873412609100342;10;2.147345048285988;10.109177041053773;5.6496734619140625;14.03221082687378;10;2.2780286516493407;13.074694561958314;12.742255926132202;13.407369375228882;10;0.19453292857562657;false;foralla;0.10640852451324356;
250;8;5.75;5;1.8483703851699829;1.8072659969329834;1.875016689300537;10;0.019521464085652345;1.8690815687179565;1.8384613990783691;1.9136312007904053;10;0.02720341752119585;not_valid;forallv;0.020711183547973633;2.755774998664856;2.3719770908355713;3.3766562938690186;10;0.3619791728029414;3.3157201528549196;3.076829195022583;3.635159730911255;10;0.1742828417669894;20.499314737319946;20.139606952667236;20.97814416885376;10;0.2686840319210794;dead;grida;0.5599451541900637;
250;8;5.75;6;2.2145394802093508;2.006704807281494;2.5723416805267334;10;0.20843447037175752;1.8066609144210815;1.747729778289795;1.957920789718628;10;0.06407340231539185;not_valid;gridv;0.4078785657882693;3.561577296257019;2.858132839202881;4.522746801376343;10;0.4810672922466322;7.672958517074585;7.029948472976685;8.914569616317749;10;0.5751272573850575;10.625702142715454;10.473910331726074;10.759196519851685;10;0.08895396890412763;false;grida;4.111381220817567;
250;8;5.75;7;1.9346660852432251;1.8776185512542725;1.9796223640441895;10;0.0334008285109872;1.835558533668518;1.789686679840088;1.9532814025878906;10;0.04572360076409728;not_valid;gridv;0.09910755157470708;3.0600059986114503;2.6013405323028564;3.761871337890625;10;0.42967681228686533;3.8564920902252195;3.034149408340454;4.746296167373657;10;0.476232573035919;23.58535234928131;23.16506600379944;24.25509762763977;10;0.4359054655421157;dead;grida;0.7964860916137693;
250;8;5.75;8;2.265286588668823;2.1710991859436035;2.409918785095215;10;0.07655329180455193;2.454097318649292;2.415555715560913;2.5287673473358154;10;0.038717704002130475;not_valid;forallv;0.18881072998046866;18.039128518104555;8.550185680389404;29.96442437171936;10;6.753845895317699;11.072118878364563;7.614049911499023;13.63782811164856;10;1.9624018937673833;10.324031949043274;10.108072996139526;10.553820133209229;10;0.1573917166172794;false;pruninga;0.7480869293212891;
250;8;5.75;9;1.7863303422927856;1.7357072830200195;1.8218402862548828;10;0.025026703806930787;1.8143773317337035;1.7607369422912598;1.8630452156066895;10;0.03362836268753245;not_valid;forallv;0.02804698944091788;2.946971321105957;2.2948431968688965;3.822096824645996;10;0.46360989495212007;2.649147868156433;2.5937650203704834;2.7051351070404053;10;0.035622188619029105;23.49430935382843;23.111888885498047;23.90722632408142;10;0.26763523633988884;dead;foralla;0.29782345294952384;
250;8;5.75;10;2.13782377243042;2.0906283855438232;2.208118200302124;10;0.04352923854455607;2.150345230102539;2.0991973876953125;2.254061460494995;10;0.0546222543725172;not_valid;forallv;0.012521457672118874;4.50423104763031;4.442593336105347;4.588165760040283;10;0.048854632281515584;12.199668669700623;8.710668087005615;14.832240104675293;10;1.7878914551919065;10.897827887535096;10.690222978591919;11.146615266799927;10;0.13324947330420672;false;grida;6.393596839904785;
250;8;5.75;11;1.796267557144165;1.7540178298950195;1.891178846359253;10;0.04039236388844644;1.9287991285324098;1.8904201984405518;1.9712793827056885;10;0.026350578336727645;not_valid;forallv;0.13253157138824467;2.7525190830230715;2.2252490520477295;3.5136337280273438;10;0.4019625986683723;3.0861196756362914;2.482961893081665;3.9268929958343506;10;0.5499856774525218;21.231851506233216;20.80991530418396;21.505089044570923;10;0.21399754088227635;dead;grida;0.33360059261321995;
250;8;5.75;12;2.116751527786255;2.0164921283721924;2.2348215579986572;10;0.07699800846909796;2.8794395208358763;2.818394899368286;2.988102674484253;10;0.05860308098882467;not_valid;forallv;0.7626879930496213;11.122606468200683;7.772597551345825;15.152497291564941;10;2.6771971993683104;10.353345775604248;7.130331993103027;15.242696046829224;10;2.685902356686059;12.236874985694886;11.949140071868896;12.528338193893433;10;0.15594015820741663;false;foralla;0.7692606925964345;
250;8;5.75;13;2.551725697517395;2.5048482418060303;2.6245906352996826;10;0.042157729770367386;2.2144840002059936;2.1829605102539062;2.270897150039673;10;0.03119870744671865;valid;gridv;0.33724169731140163;3.064821982383728;2.631392240524292;3.639566421508789;10;0.30436188624440846;3.4951407432556154;2.9932308197021484;4.110630512237549;10;0.3616014475983224;20.90493941307068;20.51234793663025;21.514854669570923;10;0.29237296991635886;dead;grida;0.4303187608718875;
250;8;5.75;14;1.7823841571807861;1.7380831241607666;1.8328313827514648;10;0.03082023224569178;2.7620691776275637;2.7072620391845703;2.913701295852661;10;0.05885778581230801;not_valid;forallv;0.9796850204467775;4.628138327598572;4.502286434173584;4.90248703956604;10;0.12140853961923385;8.886985754966735;6.949490785598755;10.606032848358154;10;1.273936044735046;10.712098741531372;10.452333927154541;10.94636869430542;10;0.17302352248383499;false;grida;4.258847427368163;
250;8;5.75;15;2.0093666315078735;1.9671449661254883;2.0509603023529053;10;0.029435057675535017;1.8450306892395019;1.8180980682373047;1.8675520420074463;10;0.019421324784730923;not_valid;gridv;0.16433594226837167;3.164564323425293;2.452596664428711;4.091507196426392;10;0.5531186194697885;3.7957702398300173;2.8864457607269287;5.182828187942505;10;0.7912778200741426;28.493780279159544;27.797947883605957;28.962520599365234;10;0.40001363976694315;dead;grida;0.6312059164047241;
250;8;5.75;16;3.2300092935562135;2.950822591781616;3.518355131149292;10;0.2096322783904685;3.1609725952148438;3.1102516651153564;3.2462542057037354;10;0.05143119180555791;valid;gridv;0.06903669834136972;9.024008655548096;5.884773254394531;11.253044605255127;10;1.5307813841987985;10.66438286304474;8.227696180343628;14.65686297416687;10;1.7576914209494447;9.91456367969513;9.786025047302246;10.036453008651733;10;0.07824292191674499;false;grida;0.8905550241470337;
250;8;5.75;17;1.8292440891265869;1.7755582332611084;1.8869929313659668;10;0.04069916026143138;1.7667275667190552;1.705732822418213;1.8667824268341064;10;0.04509885846765863;not_valid;gridv;0.0625165224075317;2.5344021797180174;2.283828020095825;2.9933650493621826;10;0.219599675412139;2.9573392152786253;2.752101182937622;3.1932179927825928;10;0.13878966295120201;16.914138913154602;16.518892526626587;17.33436870574951;10;0.2011861633390164;dead;grida;0.4229370355606079;
250;8;5.75;18;2.4045082330703735;2.020155668258667;2.9031410217285156;10;0.28501035564739907;1.9942054271697998;1.9731650352478027;2.0287022590637207;10;0.018700055454971345;not_valid;gridv;0.4103028059005738;16.693197631835936;10.91445803642273;30.601889848709106;10;6.361007015694863;8.72859354019165;4.784550905227661;11.717066287994385;10;2.2717000750122938;13.446824979782104;13.280491828918457;13.620134353637695;10;0.12587163693578496;false;foralla;4.718231439590454;
250;8;5.75;19;2.2132372140884398;2.1528303623199463;2.277895450592041;10;0.044406320827839095;1.8373409271240235;1.7849385738372803;1.9023323059082031;10;0.036261089980087924;not_valid;gridv;0.37589628696441624;2.6586381435394286;2.263166904449463;3.6536810398101807;10;0.3921370761557112;2.929132032394409;2.814880847930908;3.0453476905822754;10;0.08034822118162609;18.624748039245606;18.18946075439453;19.312389135360718;10;0.3329342064700403;dead;grida;0.2704938888549804;
250;8;6;0;1.8188736200332642;1.775822639465332;1.8599941730499268;10;0.027117160527479287;3.241875338554382;3.2000348567962646;3.3330166339874268;10;0.04048989308250718;not_valid;forallv;1.423001718521118;5.611275458335877;4.557814359664917;6.595585823059082;10;0.6958244343094655;7.95136559009552;6.9052793979644775;10.177672624588013;10;0.9667235820871467;8.840660881996154;8.744170904159546;9.041687488555908;10;0.09778378700401295;false;grida;2.340090131759643;
250;8;6;1;2.6208534479141234;2.55828857421875;2.761387586593628;10;0.05888881754044998;2.416075348854065;2.3519551753997803;2.4604692459106445;10;0.03732062017949582;valid;gridv;0.2047780990600585;3.1297385454177857;2.8133342266082764;4.305967330932617;10;0.43543873465909855;2.916416883468628;2.795586109161377;3.046679973602295;10;0.08627352254692398;24.1585333108902;23.800251483917236;24.474211931228638;10;0.26415952123503617;dead;foralla;0.2133216619491578;
250;8;6;2;1.910184645652771;1.8184688091278076;2.3556597232818604;10;0.16073880371085328;1.8480091333389281;1.7530324459075928;2.252023220062256;10;0.1557632261303199;not_valid;gridv;0.06217551231384277;6.290798783302307;4.992730140686035;8.340876817703247;10;1.1364446368633563;7.309443640708923;5.484703302383423;8.675848245620728;10;1.1494803223828884;10.982088923454285;10.716203689575195;11.19762134552002;10;0.154530949333261;false;grida;1.018644857406616;
250;8;6;3;1.8570663690567017;1.8063931465148926;1.892770767211914;10;0.024171873148409583;1.902419137954712;1.8649516105651855;1.9319705963134766;10;0.02065824452265507;not_valid;forallv;0.04535276889801021;2.33645920753479;2.229434013366699;2.4384496212005615;10;0.06096765630936923;2.729196047782898;2.5489180088043213;2.9271042346954346;10;0.1133794840647822;14.571725821495056;14.253015518188477;15.153709411621094;10;0.2431124915834116;dead;grida;0.3927368402481082;
250;8;6;4;1.8556681156158448;1.8016514778137207;1.958268165588379;10;0.04980089688895054;1.827159595489502;1.7799720764160156;1.877587080001831;10;0.033521388753003624;not_valid;gridv;0.028508520126342862;5.494811081886292;2.930453062057495;8.583148002624512;10;1.6745473780445475;9.010122752189636;5.314237594604492;12.177531242370605;10;1.716198803258352;11.118477821350098;10.920588493347168;11.468148946762085;10;0.14969048413444858;false;grida;3.515311670303344;
250;8;6;5;2.03198664188385;1.9740710258483887;2.087862730026245;10;0.040091531917527325;1.8648791551589965;1.8245983123779297;2.044532060623169;10;0.06551846671347665;not_valid;gridv;0.16710748672485343;2.3689163446426393;2.1862332820892334;2.540066719055176;10;0.11545976112952389;2.5907474040985106;2.502613067626953;2.7685327529907227;10;0.07871209328493449;15.988234424591065;15.676608324050903;16.211867332458496;10;0.19298358466044357;dead;grida;0.22183105945587123;
250;8;6;6;2.015101599693298;1.908508539199829;2.2038400173187256;10;0.08835985468893082;1.8858709573745727;1.8453307151794434;1.9277770519256592;10;0.026690784257185546;not_valid;gridv;0.1292306423187255;2.9862960815429687;2.6652843952178955;3.3147132396698;10;0.227267905965136;6.145848751068115;5.016782999038696;7.890598773956299;10;0.91308284104118;9.449623608589173;9.211764574050903;9.666266918182373;10;0.15076162432381615;false;grida;3.1595526695251466;
250;8;6;7;1.8932627201080323;1.8510246276855469;1.9805512428283691;10;0.040343866563352405;1.8267489671707153;1.7558743953704834;1.9204845428466797;10;0.05522409489073651;not_valid;gridv;0.06651375293731698;2.8595129251480103;2.45951247215271;3.627882242202759;10;0.3276105668466596;3.0787617206573485;2.9699208736419678;3.1772639751434326;10;0.06710208071653327;18.307140636444093;17.814539909362793;18.94377851486206;10;0.3274259636568645;dead;grida;0.2192487955093383;
250;8;6;8;1.917554211616516;1.8477189540863037;2.129486560821533;10;0.08409311368425723;1.9776875495910644;1.9292635917663574;2.038541316986084;10;0.03471520845238695;not_valid;forallv;0.06013333797454834;4.2128922700881954;3.6913888454437256;4.933957099914551;10;0.4082440278067426;10.297711777687073;7.5098066329956055;12.16555666923523;10;1.653084585939788;9.937405109405518;9.778776168823242;10.198501348495483;10;0.15240900203921148;false;grida;5.724512839317322;
250;8;6;9;1.8443714141845704;1.7581787109375;2.217426300048828;10;0.13453766914445456;1.8631051301956176;1.7859575748443604;2.176572561264038;10;0.11334878755071202;not_valid;forallv;0.01873371601104723;2.841578221321106;2.2885854244232178;3.5302574634552;10;0.4408137709134479;2.4963157176971436;2.4136857986450195;2.571383476257324;10;0.05195273852300142;20.09225950241089;19.45140027999878;21.44994044303894;10;0.5787147827340623;dead;foralla;0.3452625036239625;
250;8;6;10;2.0360260725021364;1.9753568172454834;2.1140363216400146;10;0.03478555352527822;2.585669827461243;2.522073745727539;2.671549081802368;10;0.04219712173980165;not_valid;forallv;0.5496437549591064;3.910849094390869;3.8339967727661133;4.0495336055755615;10;0.07299199242542696;8.98381702899933;7.737484931945801;10.599032878875732;10;0.8626282347348766;8.331072115898133;8.195410251617432;8.491344213485718;10;0.10572786749177722;false;grida;4.4202230215072635;
250;8;6;11;1.813152050971985;1.7549467086791992;2.003896474838257;10;0.07022212185647646;1.879779005050659;1.8041293621063232;2.0849456787109375;10;0.08014732106555025;not_valid;forallv;0.06662695407867414;2.393696165084839;2.228639841079712;2.721924066543579;10;0.14535988092055444;2.8907782077789306;2.5060160160064697;3.446552276611328;10;0.31725632054285025;18.441394639015197;18.218355894088745;18.6810941696167;10;0.1587441187534226;dead;grida;0.4970820426940916;
250;8;6;12;1.970223593711853;1.9267222881317139;2.084718704223633;10;0.04572101490487507;1.9053160905838014;1.8296465873718262;2.093822956085205;10;0.07334915446607149;not_valid;gridv;0.06490750312805171;4.992729520797729;3.9852070808410645;6.765747785568237;10;0.8104970036985709;8.902420330047608;7.671813488006592;11.358224153518677;10;1.108874089246693;8.496273088455201;8.356088399887085;8.702723741531372;10;0.09783654216075009;false;grida;3.5035435676574718;
250;8;6;13;2.6099784135818482;2.536073684692383;2.8086304664611816;10;0.08016694792171238;2.2409783363342286;2.1891915798187256;2.3466131687164307;10;0.04546947838302344;valid;gridv;0.36900007724761963;2.644074869155884;2.289055347442627;2.9556188583374023;10;0.25347428655932236;2.757852005958557;2.6631853580474854;2.8891708850860596;10;0.0652950456944897;17.401002383232118;17.112274169921875;17.720905780792236;10;0.2095005703086503;dead;grida;0.11377713680267298;
250;8;6;14;1.845577025413513;1.7666983604431152;2.2066452503204346;10;0.13011402401941494;1.9848355531692505;1.9062151908874512;2.1672282218933105;10;0.07051475520108515;not_valid;forallv;0.13925852775573744;3.243075466156006;2.764068126678467;4.002656698226929;10;0.39067069639038443;6.310359525680542;5.335641384124756;7.915863513946533;10;0.7315101006076258;8.590894293785095;8.44625186920166;8.75582480430603;10;0.08684807966723926;false;grida;3.067284059524536;
250;8;6;15;2.0124831914901735;1.9418911933898926;2.127589702606201;10;0.06179888378485188;1.8361369371414185;1.7986764907836914;1.8807308673858643;10;0.0256335325388523;not_valid;gridv;0.17634625434875506;2.861332154273987;2.4233932495117188;3.7309417724609375;10;0.37065055481032055;3.364372205734253;2.9139909744262695;4.078246593475342;10;0.4551325127642898;20.186451816558836;19.84673047065735;20.518303632736206;10;0.2105169123167984;dead;grida;0.5030400514602662;
250;8;6;16;3.0710291624069215;2.9714925289154053;3.164567232131958;10;0.05436880960424123;3.0268392086029055;2.9877865314483643;3.0964200496673584;10;0.03312967005206304;valid;gridv;0.044189953804016024;3.824928140640259;3.6394104957580566;4.142787218093872;10;0.13591400234046644;9.583520913124085;8.394440412521362;10.868484258651733;10;0.9525682997440289;9.057872033119201;8.835024356842041;9.38099455833435;10;0.17933587917278543;false;grida;5.232943892478943;
250;8;6;17;1.7749030590057373;1.7442660331726074;1.8171212673187256;10;0.021104239856067714;1.976325273513794;1.9357147216796875;2.020627737045288;10;0.025908387109212793;not_valid;forallv;0.20142221450805664;2.533753180503845;2.399418592453003;2.704298973083496;10;0.08838593955687511;2.5200958490371703;2.4438552856445312;2.5804126262664795;10;0.0437032474723744;14.762643742561341;14.327998638153076;15.175045490264893;10;0.25989835225953767;dead;foralla;0.013657331466674805;
250;8;6;18;2.0755312204360963;2.0070652961730957;2.1210787296295166;10;0.036843865264308974;2.8514554023742678;2.805293560028076;2.8847148418426514;10;0.029432938291855282;not_valid;forallv;0.7759241819381715;7.860977005958557;4.200385808944702;10.72692322731018;10;1.7478779140846503;6.989302659034729;5.647683382034302;8.689223289489746;10;1.134321153888902;11.149468874931335;10.992425441741943;11.306050539016724;10;0.1041076081340847;false;foralla;0.871674346923828;
250;8;6;19;2.0400887727737427;1.986711025238037;2.103468179702759;10;0.04254562147250625;1.8181587696075439;1.7643940448760986;1.8626556396484375;10;0.03165769279345783;not_valid;gridv;0.22193000316619882;2.290480446815491;2.0720057487487793;2.5390005111694336;10;0.15073491667338149;2.64694459438324;2.5479793548583984;2.7509212493896484;10;0.07330756117640604;11.060093474388122;10.770612716674805;11.74153733253479;10;0.26921007225097304;dead;grida;0.356464147567749;
250;12;5;0;29.79287009239197;20.03898596763611;81.8939471244812;10;18.846815921341864;12.760220909118653;12.525584936141968;13.111154079437256;10;0.2233166977776723;valid;gridv;17.032649183273314;5.643152594566345;4.431205749511719;6.793898344039917;10;0.7146154513890773;3.8998409271240235;3.3864123821258545;4.3590803146362305;10;0.2866013392310827;7.007204174995422;6.883069276809692;7.1546735763549805;10;0.09307781640894723;no_anomaly;foralla;1.7433116674423217;
250;12;5;1;23.26586511135101;22.049736738204956;24.19068956375122;10;0.6860161289261233;12.401935410499572;12.181785106658936;12.86819076538086;10;0.24558546895857386;valid;gridv;10.86392970085144;2.0274734497070312;1.9742333889007568;2.10139536857605;10;0.043770644035408895;5.048784852027893;4.143747091293335;6.0093994140625;10;0.5879774552890138;14.613757872581482;14.402085065841675;14.848078966140747;10;0.1614308772269956;no_anomaly;grida;3.021311402320862;
250;12;5;2;20.76421983242035;19.11556601524353;22.587531805038452;10;1.3470810022093813;12.016021180152894;11.495124340057373;12.743837356567383;10;0.3581613443554463;valid;gridv;8.748198652267455;2.677591156959534;2.551726818084717;2.7925004959106445;10;0.0839293754013678;3.3219441175460815;3.1366963386535645;3.5102710723876953;10;0.10951535824402345;7.648070240020752;7.4501683712005615;7.856130838394165;10;0.1409394808230369;no_anomaly;grida;0.6443529605865477;
250;12;5;3;1.992533278465271;1.8263049125671387;2.474174737930298;10;0.21634133911843756;4.3183232069015505;4.207299470901489;4.393386602401733;10;0.06272900873672718;not_valid;forallv;2.3257899284362793;2.373014783859253;2.271759510040283;2.47407865524292;10;0.062269462261026004;5.406137990951538;4.783777713775635;6.277145862579346;10;0.549808147928208;15.213987112045288;14.780783653259277;15.464112281799316;10;0.24601215325234638;no_anomaly;grida;3.033123207092285;
250;12;5;4;24.51235673427582;18.754799604415894;43.680646896362305;10;7.56616268961862;12.061865210533142;11.836836099624634;12.307809829711914;10;0.13311445170217023;valid;gridv;12.450491523742677;3.5575330018997193;3.29884672164917;3.7587409019470215;10;0.13608513801506353;3.586110162734985;3.327488422393799;3.7832016944885254;10;0.16365439640215745;6.725163149833679;6.548512697219849;6.915399789810181;10;0.11727896404368783;no_anomaly;grida;0.028577160835265847;
250;12;5;5;19.95029890537262;18.67330527305603;20.60901117324829;10;0.5709589954860835;12.026617193222046;11.688634395599365;12.279625654220581;10;0.198132722691818;valid;gridv;7.923681712150573;2.0927801370620727;2.07039213180542;2.122722625732422;10;0.017207080148129182;4.671754312515259;4.093869209289551;5.498228311538696;10;0.47757587652869965;14.798162317276;14.664188385009766;15.073377847671509;10;0.12165687809705884;no_anomaly;grida;2.5789741754531863;
250;12;5;6;174.82694470882416;17.16873836517334;600;8;232.02247551567976;19.013671851158144;18.727132320404053;19.25603723526001;10;0.20115090153361162;not_valid;gridv;155.81327285766602;15.397026968002319;13.526535272598267;17.99300456047058;10;1.6437133071220804;7.078796648979187;5.951500177383423;8.137105226516724;10;0.7760873899104538;8.147793531417847;7.998318672180176;8.349290370941162;10;0.0983321805888881;no_anomaly;foralla;1.0689968824386593;
250;12;5;7;19.34204511642456;18.473060131072998;20.85457992553711;10;0.6989325088610533;11.978910207748413;11.644322156906128;12.159047365188599;10;0.18645135792450682;valid;gridv;7.363134908676148;2.119634246826172;2.0464136600494385;2.2121288776397705;10;0.052164679158901585;5.13161449432373;4.0850830078125;5.561602830886841;10;0.46288590413580916;14.486403012275696;14.208232402801514;14.783376693725586;10;0.18279176678097683;no_anomaly;grida;3.0119802474975583;
250;12;5;8;184.63593282699586;160.92030429840088;205.65563130378723;10;13.200747885871737;15.160635638237;14.92258358001709;15.463939666748047;10;0.1521544459924796;valid;gridv;169.47529718875884;4.9446391582489015;4.108690500259399;6.103111743927002;10;0.6386890214426922;3.770980167388916;3.361128330230713;4.517337322235107;10;0.3587669471747085;8.376800346374512;8.281720399856567;8.52242136001587;10;0.07742236284866492;no_anomaly;foralla;1.1736589908599857;
250;12;5;9;11.123473858833313;10.423348665237427;11.573956966400146;10;0.3618790897155985;12.308278131484986;12.175914525985718;12.54309344291687;10;0.10859437286840802;valid;forallv;1.1848042726516734;2.108785033226013;2.0207040309906006;2.1762046813964844;10;0.046712768104315766;5.602980470657348;4.5641539096832275;7.136198997497559;10;0.7218605114888458;14.815578866004945;14.46170425415039;15.125890970230103;10;0.17971190684262822;no_anomaly;grida;3.494195437431335;
250;12;5;10;51.40514833927155;18.86324453353882;145.24219751358032;10;43.87011713657167;12.24443953037262;11.887733221054077;12.645887613296509;10;0.2411167277356036;valid;gridv;39.16070880889893;3.5324848175048826;3.1691324710845947;3.8461978435516357;10;0.2117467492248427;3.56936571598053;3.3747806549072266;3.737001657485962;10;0.14132598366601284;7.512321829795837;7.24392032623291;7.70965576171875;10;0.13106065321997235;no_anomaly;grida;0.03688089847564724;
250;12;5;11;19.10617365837097;18.42351531982422;20.460638523101807;10;0.7114728546061098;12.019295191764831;11.654792308807373;12.338319540023804;10;0.17863584752021816;valid;gridv;7.086878466606139;2.1935004711151125;2.0981943607330322;2.262883424758911;10;0.05219953270436324;4.644913935661316;3.838726758956909;5.459328651428223;10;0.5780655251301532;14.265276265144347;13.9186851978302;14.745742082595825;10;0.22132430825613716;no_anomaly;grida;2.451413464546204;
250;12;5;12;21.761605620384216;18.859506368637085;28.367517709732056;10;2.8559826860258757;12.19476339817047;11.876247644424438;12.630193710327148;10;0.2388651046047583;valid;gridv;9.566842222213745;2.9594186305999757;2.645042896270752;3.216327667236328;10;0.21085090453957084;3.2557726383209227;3.0157899856567383;3.4964003562927246;10;0.14655088971128322;6.346073293685913;6.23939847946167;6.429574251174927;10;0.055009608925461764;no_anomaly;grida;0.296354007720947;
250;12;5;13;1.7811553716659545;1.7278132438659668;1.8903892040252686;10;0.05619295321349356;2.0834675073623656;2.0504488945007324;2.1138534545898438;10;0.022980043202828513;not_valid;forallv;0.30231213569641113;2.221662926673889;2.128244400024414;2.3514277935028076;10;0.06989655129031024;4.96726131439209;4.134318590164185;5.967787027359009;10;0.6369282413163817;15.030434060096741;14.652580738067627;15.304701566696167;10;0.2122448150526338;no_anomaly;grida;2.745598387718201;
250;12;5;14;152.41650335788728;20.19014573097229;600;9;178.91267491202177;14.344593620300293;14.12670350074768;14.57155466079712;10;0.1413124384344123;valid;gridv;138.071909737587;9.1362074136734;8.043530941009521;10.890130758285522;10;0.9620223776767949;4.919116258621216;3.854739189147949;5.471848487854004;10;0.5386362224564671;8.818568992614747;8.671384811401367;9.025948524475098;10;0.10650189382117717;no_anomaly;foralla;3.899452733993531;
250;12;5;15;20.967176580429076;19.103991985321045;22.670432567596436;10;1.1595629496294895;12.115529918670655;11.72847318649292;12.551561117172241;10;0.2301782417191536;valid;gridv;8.851646661758421;2.141460657119751;2.0463836193084717;2.23561954498291;10;0.05481455486558756;4.732675981521607;4.236767768859863;5.319841146469116;10;0.36766815843190787;14.769420719146728;14.654582977294922;15.038247108459473;10;0.12593496215417946;no_anomaly;grida;2.5912153244018556;
250;12;5;16;378.83549466133115;19.53433632850647;600;4;286.29402574352093;13.28917944431305;12.823210716247559;13.845731258392334;10;0.2882101857111242;valid;gridv;365.5463152170181;3.6661458730697634;3.3432700634002686;4.268629312515259;10;0.2831504196895585;3.441017508506775;3.168365955352783;3.630298614501953;10;0.14638648421308686;8.835120558738708;8.694643497467041;9.04066801071167;10;0.14588200886899383;no_anomaly;foralla;0.22512836456298846;
250;12;5;17;19.470298171043396;18.603941917419434;20.068942070007324;10;0.46974060389600414;11.981175327301026;11.732094287872314;12.307100534439087;10;0.15895739562643854;valid;gridv;7.48912284374237;2.37254421710968;2.1561408042907715;2.7757480144500732;10;0.17050630881218817;4.667536664009094;4.23840069770813;5.1763482093811035;10;0.3366009144330038;15.034448409080506;14.770538568496704;15.400424003601074;10;0.19520716434506552;no_anomaly;grida;2.294992446899414;
250;12;5;18;146.97699506282805;2.5590944290161133;600;8;241.62446095548228;13.511237382888794;13.27518606185913;13.805985450744629;10;0.22145435137195696;not_valid;gridv;133.46575767993926;6.246035146713257;4.946659803390503;7.3705735206604;10;0.8460356490018249;4.394880890846252;3.8817391395568848;4.828853368759155;10;0.2767624155558362;8.59777626991272;8.423652172088623;8.859316110610962;10;0.14334719108344357;no_anomaly;foralla;1.8511542558670042;
250;12;5;19;18.939412331581117;18.00959062576294;19.65557360649109;10;0.5001609701090576;11.841952204704285;11.589776515960693;12.411322116851807;10;0.2307684023407064;valid;gridv;7.0974601268768325;2.2345635175704954;2.104898452758789;2.338609457015991;10;0.07527857040331434;4.957344603538513;4.40886116027832;6.405846834182739;10;0.561935231584934;14.794120407104492;14.464051008224487;15.048855781555176;10;0.1551660675818586;no_anomaly;grida;2.722781085968018;
250;12;5.25;0;22.124080872535707;19.74647545814514;26.251038074493408;10;1.8464185267350501;14.727717518806458;14.310711145401001;15.167846202850342;10;0.2818685454465662;valid;gridv;7.3963633537292495;19.396060013771056;16.292042016983032;21.765735149383545;10;1.6673661280135872;7.138567543029785;5.246206998825073;8.647285223007202;10;0.9583190494305489;9.611667513847351;9.480215549468994;9.723176956176758;10;0.09240052773992098;no_anomaly;foralla;2.4730999708175663;
250;12;5.25;1;2.2542458295822145;1.9618496894836426;2.83803129196167;10;0.2880071247676571;2.653905725479126;2.6390979290008545;2.682560920715332;10;0.017220313211454157;not_valid;forallv;0.39965989589691153;2.0780866384506225;2.007288694381714;2.211134910583496;10;0.055121356112641184;5.1995621681213375;4.705954313278198;5.686181306838989;10;0.3529688590323188;14.69084827899933;14.288655042648315;15.038301467895508;10;0.23128820309469436;no_anomaly;grida;3.121475529670715;
250;12;5.25;2;124.4675222158432;116.41006183624268;135.59001421928406;10;6.725141543950553;15.698334956169129;15.315977573394775;16.182855367660522;10;0.27074720957091436;valid;gridv;108.76918725967407;5.037889790534973;4.375524520874023;5.990417242050171;10;0.5304193532423801;4.243693709373474;3.860671043395996;4.719784259796143;10;0.24515497594166774;7.8602441310882565;7.696156024932861;8.081080913543701;10;0.12171764505607645;no_anomaly;foralla;0.7941960811614992;
250;12;5.25;3;1.7708126544952392;1.7405624389648438;1.8100988864898682;10;0.023839830974460647;1.8291651248931884;1.7826781272888184;1.8804447650909424;10;0.026020510567604505;not_valid;forallv;0.05835247039794922;4.742063879966736;4.019111156463623;5.527138710021973;10;0.48293957031975365;6.343840527534485;4.182547569274902;8.429537057876587;10;1.4207012372774417;22.07972502708435;21.58318543434143;22.496113300323486;10;0.302803458405525;dead;grida;1.6017766475677488;
250;12;5.25;4;21.013029074668886;19.85055708885193;22.721622705459595;10;0.8974021486372422;12.210087561607361;11.80255913734436;12.539706945419312;10;0.24704327232127268;valid;gridv;8.802941513061525;9.904485321044922;8.90032696723938;11.125046491622925;10;0.8946067861576843;5.556412172317505;4.840077877044678;6.3065102100372314;10;0.39062964373776965;6.928330683708191;6.7912068367004395;7.099313497543335;10;0.09500881962028151;no_anomaly;foralla;1.3719185113906862;
250;12;5.25;5;60.215490221977234;49.24411368370056;82.6961350440979;10;9.25825176239584;13.289390969276429;13.0697021484375;13.705079317092896;10;0.19683242195730635;valid;gridv;46.92609925270081;2.2601303100585937;2.215744733810425;2.3527517318725586;10;0.03905984622036307;5.03179099559784;4.424391269683838;6.268121957778931;10;0.593091551698462;14.89692223072052;14.67015790939331;15.490464687347412;10;0.2422175821995799;no_anomaly;grida;2.771660685539246;
250;12;5.25;6;5.306158256530762;2.0955278873443604;8.57173490524292;10;2.3603488159307093;20.80906045436859;20.370083332061768;21.711101531982422;10;0.3895271025691872;not_valid;forallv;15.50290219783783;51.20012254714966;45.48958706855774;55.081507205963135;10;2.888563861395527;15.482416892051697;12.381452083587646;19.180160522460938;10;2.3925231136425786;13.667342233657838;13.191467761993408;14.433945655822754;10;0.330619781691462;no_anomaly;pruninga;1.8150746583938595;
250;12;5.25;7;3.0832716703414915;1.9206533432006836;3.9105417728424072;10;0.6625338265178023;2.5993646144866944;2.5312254428863525;2.648329973220825;10;0.037308300135910875;not_valid;gridv;0.4839070558547971;2.346892070770264;2.234424352645874;2.55521559715271;10;0.10773451771542318;5.468076992034912;4.4837870597839355;6.567563772201538;10;0.6949920372930257;15.199581480026245;14.783277988433838;15.871312379837036;10;0.3336508597999513;no_anomaly;grida;3.121184921264648;
250;12;5.25;8;8.931453895568847;1.9406161308288574;38.74521613121033;10;12.098194877517967;5.256795907020569;5.1115334033966064;5.3815085887908936;10;0.07378189873392266;not_valid;gridv;3.6746579885482777;13.144388127326966;9.570308446884155;15.03328013420105;10;1.6003520477046744;6.719594240188599;4.705481767654419;8.214925765991211;10;1.1104870895178076;9.53695604801178;9.352026462554932;9.75432276725769;10;0.13739231627626924;no_anomaly;foralla;2.817361807823181;
250;12;5.25;9;6.6849568605422975;2.4580934047698975;13.307624816894531;10;3.6646202600853925;2.629237198829651;2.557363748550415;2.7036616802215576;10;0.04490345876576854;not_valid;gridv;4.055719661712647;2.3151153564453124;2.236056089401245;2.415688991546631;10;0.052109517242693554;5.794459223747253;4.868992567062378;6.782128095626831;10;0.7484537491385097;15.045124340057374;14.834763526916504;15.43337345123291;10;0.1916669322354189;no_anomaly;grida;3.479343867301941;
250;12;5.25;10;27.409582591056825;19.985405206680298;66.50144982337952;10;14.09064166162575;12.928004622459412;12.264899969100952;14.03066873550415;10;0.4881710034273504;valid;gridv;14.481577968597414;33.552283549308775;29.35631799697876;40.46984624862671;10;3.392653190974579;9.193033027648926;6.715771436691284;12.586520433425903;10;1.650221092238711;11.604928231239318;11.322527647018433;12.446019887924194;10;0.34726306734755275;no_anomaly;foralla;2.411895203590392;
250;12;5.25;11;20.121205139160157;19.02875828742981;20.932889223098755;10;0.6426652761453384;12.10669240951538;11.948885917663574;12.35172414779663;10;0.11410325119005475;valid;gridv;8.014512729644776;2.6945735692977903;2.528191089630127;2.8439748287200928;10;0.10302054389614743;5.6421408414840695;4.5937464237213135;6.523913145065308;10;0.7037843624312919;15.990512824058532;15.655614852905273;16.190147161483765;10;0.1842610784258618;no_anomaly;grida;2.947567272186279;
250;12;5.25;12;206.53070409297942;177.5425534248352;287.01697301864624;10;32.166221067491946;13.16231689453125;12.840811491012573;13.697989702224731;10;0.291945978843599;valid;gridv;193.36838719844818;6.419226503372192;5.271678686141968;7.695293426513672;10;0.7228980658646798;4.542844581604004;4.226469278335571;5.022984981536865;10;0.30140851557173626;7.266246914863586;7.152669429779053;7.555549383163452;10;0.12216374059939585;no_anomaly;foralla;1.8763819217681883;
250;12;5.25;13;1.7786106824874879;1.7463114261627197;1.8398747444152832;10;0.035005870792648046;2.075897741317749;2.005819797515869;2.1434662342071533;10;0.040926242504641844;not_valid;forallv;0.29728705883026096;3.203836274147034;2.6686079502105713;4.2001776695251465;10;0.44672066173341235;5.834742522239685;4.881623029708862;6.918907880783081;10;0.6893343564196878;15.892372035980225;15.56362247467041;16.396892786026;10;0.21414456467198742;no_anomaly;grida;2.630906248092651;
250;12;5.25;14;20.49026710987091;19.215355396270752;21.51865553855896;10;0.7208150828144911;13.517886734008789;12.937909603118896;13.80112600326538;10;0.2552095312226824;valid;gridv;6.972380375862121;85.02615354061126;74.48507976531982;91.14053225517273;10;5.673687415525274;22.28219528198242;17.627497673034668;29.457342863082886;10;3.9419413084414217;19.591132235527038;18.833721160888672;20.232677936553955;10;0.46847802242294273;no_anomaly;pruninga;2.6910630464553833;
250;12;5.25;15;41.998849987983704;39.52440929412842;45.10601234436035;10;1.8189312991167021;13.561090993881226;13.327064275741577;13.988722801208496;10;0.20543189339980036;valid;gridv;28.437758994102477;2.637873959541321;2.4903011322021484;2.85754656791687;10;0.12449060504595995;5.672674703598022;5.084194183349609;6.359069108963013;10;0.4129963852925775;15.559883546829223;15.13267970085144;16.025947332382202;10;0.2826151283219825;no_anomaly;grida;3.0348007440567013;
250;12;5.25;16;48.592503333091734;2.181504011154175;198.54803323745728;10;57.799854950506095;2.4872263431549073;2.4149367809295654;2.6647636890411377;10;0.07297872796218184;not_valid;gridv;46.105276989936826;20.63602719306946;16.65866470336914;24.562115907669067;10;2.2869903701337058;10.585964798927307;8.279411315917969;14.541651248931885;10;1.9307179143297593;20.985481524467467;20.502753496170044;21.424776077270508;10;0.24233670245020453;no_anomaly;foralla;10.050062394142152;
250;12;5.25;17;20.2707240819931;19.080856323242188;21.163475513458252;10;0.7413315094404899;12.278668689727784;11.942931652069092;12.724071264266968;10;0.23343401250433163;valid;gridv;7.992055392265318;3.3415037870407103;2.882026433944702;4.1747050285339355;10;0.4801151998468518;4.907147336006164;3.155280828475952;6.767879486083984;10;1.3142931740004071;21.804326701164246;21.26452898979187;22.22526788711548;10;0.32873781111950323;dead;grida;1.565643548965454;
250;12;5.25;18;2.5760910272598267;1.8861885070800781;3.6111578941345215;10;0.6162590211121436;3.1180274963378904;3.062866687774658;3.201960325241089;10;0.04966186614423904;not_valid;forallv;0.5419364690780637;21.653751921653747;18.071195602416992;24.780588388442993;10;2.236053685408268;7.611886811256409;6.132157325744629;9.156882286071777;10;1.038941019659417;7.3342430114746096;7.176842927932739;7.4998767375946045;10;0.10988388304912183;no_anomaly;pruninga;0.2776437997817993;
250;12;5.25;19;19.00991997718811;18.401000499725342;19.83077073097229;10;0.4692724392683311;11.991897583007812;11.537072658538818;12.293207883834839;10;0.23199408244832198;valid;gridv;7.018022394180299;3.416916608810425;2.8216965198516846;4.342642068862915;10;0.4735251609146721;5.756852436065674;4.649682283401489;6.677316665649414;10;0.6513490391447456;15.969361281394958;15.519471168518066;16.322997331619263;10;0.30902158611097175;no_anomaly;grida;2.339935827255249;
250;12;5.5;0;2.4824920654296876;2.249023675918579;2.9955978393554688;10;0.22258683378506192;1.8657821416854858;1.8235793113708496;1.9154777526855469;10;0.03143640562346711;not_valid;gridv;0.6167099237442017;52.30901277065277;45.53140449523926;59.383811950683594;10;3.836216798133102;14.199956321716309;12.054242134094238;18.02744698524475;10;1.7661579127381317;11.88232226371765;11.61765432357788;12.045641660690308;10;0.1353473283357076;no_anomaly;pruninga;2.3176340579986583;
250;12;5.5;1;1.8809330701828002;1.75229811668396;1.965214490890503;10;0.07800700557931464;2.6939162254333495;2.63472318649292;2.7314140796661377;10;0.02928859886291825;not_valid;forallv;0.8129831552505493;2.1813860654830934;2.1435420513153076;2.267514228820801;10;0.036273048365700014;5.049649071693421;4.254894971847534;6.0023438930511475;10;0.6140344886956183;14.724514365196228;14.459575414657593;15.074694633483887;10;0.18351820368961025;no_anomaly;grida;2.868263006210327;
250;12;5.5;2;1.8600291967391969;1.7897322177886963;1.9750967025756836;10;0.060864339428875446;1.8025544881820679;1.7534186840057373;1.823038101196289;10;0.022664555434852993;not_valid;gridv;0.057474708557128995;10.987696933746339;9.069693088531494;14.18274736404419;10;1.5681093027721233;6.787892818450928;5.74242639541626;7.725247144699097;10;0.7077138446669229;8.10108196735382;7.911705732345581;8.442300796508789;10;0.1646232757533351;no_anomaly;foralla;1.313189148902893;
250;12;5.5;3;1.7727819442749024;1.7030632495880127;1.8186893463134766;10;0.0334139033973602;1.9631865978240968;1.924879550933838;2.0352542400360107;10;0.029685534332779647;not_valid;forallv;0.19040465354919434;3.1729740619659426;2.7633113861083984;3.9247114658355713;10;0.3516377998888452;3.2524751901626585;2.7530112266540527;4.466012954711914;10;0.5805758084911887;22.22654299736023;21.7491774559021;23.03721857070923;10;0.3911771565737028;dead;grida;0.07950112819671595;
250;12;5.5;4;20.761660933494568;19.746822118759155;21.510011434555054;10;0.5621233220702273;12.608332252502441;12.235916137695312;13.015773296356201;10;0.2484934830570471;valid;gridv;8.153328680992127;23.869379377365114;22.399889945983887;28.692318439483643;10;1.9252983797948555;10.011397099494934;8.525901556015015;11.341221332550049;10;1.0998387629666417;11.220187258720397;10.97653841972351;11.447097301483154;10;0.12926747606165337;no_anomaly;foralla;1.2087901592254635;
250;12;5.5;5;2.720059370994568;1.9818611145019531;5.581722021102905;10;1.141884371431272;2.8672859907150268;2.7932169437408447;2.933647394180298;10;0.04285381134540533;not_valid;forallv;0.1472266197204588;2.7769909620285036;2.60211181640625;2.984334707260132;10;0.11723141325166982;5.876918768882751;4.918376207351685;6.506830215454102;10;0.5180280789141252;14.854097628593445;14.533572673797607;15.062117576599121;10;0.18984057505849536;no_anomaly;grida;3.0999278068542475;
250;12;5.5;6;2.3568517208099364;2.3088343143463135;2.411916494369507;10;0.02894264959479473;2.7630979776382447;2.711210012435913;2.813044309616089;10;0.03456655098572356;not_valid;forallv;0.4062462568283083;21.466691994667052;8.899245500564575;43.69311547279358;10;10.460761055179127;13.488456010818481;10.350799798965454;22.715896606445312;10;3.65395490427692;17.187585401535035;16.839454650878906;17.68971347808838;10;0.24150426857155868;false;foralla;3.6991293907165534;
250;12;5.5;7;1.9715100049972534;1.7574567794799805;2.0813663005828857;10;0.10447129231782354;1.8314321041107178;1.7767157554626465;1.855393886566162;10;0.023647171171510918;not_valid;gridv;0.1400779008865356;4.865898823738098;3.2052481174468994;7.961928844451904;10;1.7054507092253497;6.5671844482421875;3.4897143840789795;8.579408407211304;10;1.9495845336902464;32.19973485469818;31.612946033477783;32.88814902305603;10;0.43465541190705104;dead;grida;1.7012856245040897;
250;12;5.5;8;1.9856328248977662;1.8192203044891357;2.324374198913574;10;0.17263212379126391;3.886177134513855;3.8152999877929688;4.0298192501068115;10;0.0637381145115407;not_valid;forallv;1.900544309616089;35.57704133987427;30.984253406524658;41.71227288246155;10;3.549071338402925;11.987929534912109;8.629857301712036;15.894978761672974;10;2.2848665093695484;13.234001755714417;12.786581039428711;13.729374885559082;10;0.278217102763903;no_anomaly;foralla;1.2460722208023078;
250;12;5.5;9;1.806063437461853;1.7527570724487305;1.9301767349243164;10;0.049871639025511665;1.7721222639083862;1.7349021434783936;1.819049596786499;10;0.02669604581046567;not_valid;gridv;0.03394117355346671;3.9875935554504394;3.5981554985046387;4.249969005584717;10;0.19338168438536857;7.106330752372742;5.234320402145386;7.996521472930908;10;0.9069202308072221;18.017986392974855;17.43466567993164;18.577181577682495;10;0.37342284229404;no_anomaly;grida;3.1187371969223023;
250;12;5.5;10;20.865195536613463;19.222047328948975;22.23030185699463;10;0.9006389439539219;12.406612491607666;11.982201099395752;13.009196519851685;10;0.3306804305240242;valid;gridv;8.458583045005797;61.57183229923248;18.987008333206177;98.21959280967712;10;27.59372748161598;21.56259744167328;8.387200117111206;42.18648886680603;10;9.51425086281605;17.986380863189698;17.574945211410522;18.31230616569519;10;0.27228224245285226;false;pruninga;3.5762165784835815;
250;12;5.5;11;20.471302032470703;19.633452892303467;21.244361400604248;10;0.5390632277354935;12.106735491752625;11.80810809135437;12.396122217178345;10;0.20670440454802158;valid;gridv;8.364566540718078;3.693520975112915;3.551837921142578;4.128419637680054;10;0.16163019942957932;6.2685861825943;5.743404865264893;7.227094888687134;10;0.4093615333531217;16.959839701652527;16.71190094947815;17.225056409835815;10;0.16936531430103613;no_anomaly;grida;2.5750652074813845;
250;12;5.5;12;1.9684283256530761;1.9236481189727783;2.0304341316223145;10;0.03470277093646899;4.728147721290588;4.585069179534912;5.060622930526733;10;0.14891923819563754;not_valid;forallv;2.7597193956375117;33.63079137802124;31.128509283065796;39.16658568382263;10;2.7732577395970828;10.692913246154784;8.97649884223938;12.507357120513916;10;1.2513367847862111;16.021527647972107;15.575488567352295;16.600062131881714;10;0.32785694528332654;no_anomaly;foralla;5.3286144018173225;
250;12;5.5;13;1.7930798292160035;1.7527806758880615;1.834223985671997;10;0.026350746336387197;1.8180261850357056;1.7652549743652344;1.9291763305664062;10;0.051189828988615876;not_valid;forallv;0.02494635581970206;8.923881387710571;3.7456929683685303;13.108700513839722;10;3.493415420187343;6.911629676818848;3.890287160873413;10.518503665924072;10;2.4694450870188485;47.16961286067963;45.96580624580383;48.07311296463013;10;0.6376262683813755;dead;foralla;2.0122517108917233;
250;12;5.5;14;20.772737193107606;20.119096517562866;21.231035232543945;10;0.32681953321043816;12.928006362915038;12.620636224746704;13.432747840881348;10;0.23211516063141965;valid;gridv;7.844730830192567;67.583895611763;37.208213806152344;142.51898336410522;10;36.33817962529497;31.65561933517456;19.640738487243652;54.4938907623291;10;10.630302010211008;23.098765468597414;22.583953142166138;23.396029710769653;10;0.27694233646240796;false;pruninga;8.556853866577146;
250;12;5.5;15;2.0736811876297;1.8341925144195557;2.2458600997924805;10;0.14008722769566082;2.831888461112976;2.7721662521362305;2.964446783065796;10;0.05576742828047617;not_valid;forallv;0.7582072734832761;5.2370141506195065;3.7172725200653076;8.673317670822144;10;1.7079311222802969;6.189783239364624;4.015313148498535;8.308881998062134;10;1.8094929733470775;40.70577781200409;39.4202766418457;41.36249399185181;10;0.5463138365435927;dead;grida;0.9527690887451179;
250;12;5.5;16;24.09401786327362;2.1263163089752197;108.71534299850464;10;33.95011671866093;1.78948016166687;1.715625524520874;1.8374555110931396;10;0.03608963536542038;not_valid;gridv;22.30453770160675;64.2282232284546;57.20675444602966;72.19719982147217;10;5.0975797679894805;29.398142671585084;22.703914880752563;34.41685962677002;10;4.2795917339614045;27.29687159061432;26.515908241271973;27.760056018829346;10;0.45632472350525966;no_anomaly;pruninga;2.101271080970765;
250;12;5.5;17;2.0784087657928465;1.93729829788208;2.360995292663574;10;0.11332617348421432;2.3512489557266236;2.2528319358825684;2.4568426609039307;10;0.060421130491245756;not_valid;forallv;0.2728401899337771;3.1581893444061278;2.555910587310791;3.894592046737671;10;0.4207585199943024;5.216084575653076;2.8159327507019043;7.772931337356567;10;1.7792978218701014;19.94242641925812;19.709641218185425;20.444457292556763;10;0.2234057831626103;dead;grida;2.057895231246948;
250;12;5.5;18;2.7911054134368896;2.0334091186523438;5.60728645324707;10;1.0524303142392715;2.1090543985366823;2.0651702880859375;2.178832769393921;10;0.033024281971598776;not_valid;gridv;0.6820510149002073;34.50425148010254;29.0477774143219;38.437583208084106;10;2.9674895873648937;10.902456617355346;8.407865047454834;13.658557176589966;10;1.6843166811085233;8.817207646369933;8.67287302017212;8.94322681427002;10;0.09416822971011264;no_anomaly;pruninga;2.085248970985413;
250;12;5.5;19;19.909306240081786;19.179785013198853;20.560526371002197;10;0.4813406949625728;12.16371123790741;11.84774923324585;12.606139659881592;10;0.229644057261456;valid;gridv;7.745595002174376;4.036732625961304;2.3086984157562256;5.380044221878052;10;1.154992272494334;4.790589427947998;2.7660655975341797;9.317001819610596;10;2.0267278839647402;28.900275468826294;27.946556329727173;29.418129920959473;10;0.43790823595154815;dead;grida;0.7538568019866938;
250;12;5.75;0;1.8557708978652954;1.8394479751586914;1.8740644454956055;10;0.012530606565799473;1.8031949281692505;1.7704291343688965;1.838029146194458;10;0.021559053825458564;not_valid;gridv;0.05257596969604483;17.49073967933655;8.983289003372192;29.608181715011597;10;6.948232808214422;10.557618355751037;4.417947053909302;15.728689193725586;10;3.7450818045538035;10.57032299041748;10.34940481185913;10.702479124069214;10;0.11285198886170202;false;foralla;0.012704634666443226;
250;12;5.75;1;1.7679694652557374;1.7392981052398682;1.8155593872070312;10;0.02178998195272682;2.4231438875198363;2.386319160461426;2.48333740234375;10;0.0246021681195363;not_valid;forallv;0.6551744222640989;2.3556690216064453;2.24043869972229;2.4902265071868896;10;0.08498328926781894;5.340343475341797;4.540577411651611;6.074296712875366;10;0.47638121146585766;14.470278716087341;14.261170864105225;14.910093545913696;10;0.18709850410577838;no_anomaly;grida;2.9846744537353516;
250;12;5.75;2;1.970328116416931;1.8791475296020508;2.2144060134887695;10;0.10106865868187583;1.7877875089645385;1.7178702354431152;1.8651220798492432;10;0.046411390227452796;not_valid;gridv;0.18254060745239253;16.10899555683136;7.770149230957031;24.86502480506897;10;5.3830983096208085;9.752001428604126;4.1082398891448975;12.526910543441772;10;3.0703590794544127;12.059754991531372;11.761929512023926;12.314074516296387;10;0.16651316575031175;false;foralla;2.307753562927246;
250;12;5.75;3;1.8003213167190553;1.7330820560455322;1.9368650913238525;10;0.055288925956392496;1.7864485263824463;1.74192476272583;1.8166556358337402;10;0.02503761665857535;not_valid;gridv;0.013872790336608931;2.528938817977905;2.205612897872925;3.2124083042144775;10;0.29846697726872334;2.757105493545532;2.5663888454437256;3.9321398735046387;10;0.41638975757891666;19.115181493759156;18.78871488571167;19.54933476448059;10;0.286335586500778;dead;grida;0.22816667556762704;
250;12;5.75;4;21.1983154296875;20.001256227493286;22.049203872680664;10;0.7904204817028735;12.327123236656188;11.956702947616577;12.865968227386475;10;0.2791536541983566;valid;gridv;8.871192193031312;15.808095002174378;10.10929250717163;20.79449987411499;10;3.564936406754513;7.068533229827881;5.234510183334351;11.349880695343018;10;1.9925064134451043;9.206051993370057;8.96051812171936;9.401996612548828;10;0.13075495758749062;false;foralla;2.137518763542176;
250;12;5.75;5;1.8481122493743896;1.7984638214111328;1.9020249843597412;10;0.03888543275650624;1.9262897729873658;1.879347562789917;1.9929287433624268;10;0.03745009670191222;not_valid;forallv;0.07817752361297625;4.981371808052063;3.169053316116333;7.3721277713775635;10;1.3853606350740824;4.892860984802246;2.9593420028686523;7.347181797027588;10;1.6455268286417146;33.59565117359161;32.690505027770996;33.99281573295593;10;0.38088521214797577;dead;foralla;0.08851082324981707;
250;12;5.75;6;1.847699761390686;1.7502524852752686;2.0403871536254883;10;0.07698097280780548;2.9418047666549683;2.8861496448516846;2.9852917194366455;10;0.03420217788547167;not_valid;forallv;1.0941050052642822;7.954421973228454;5.677060127258301;13.199985980987549;10;2.205580290061504;9.715447902679443;7.284919738769531;11.625274181365967;10;1.3661210448837624;12.441122007369994;12.183837890625;12.652099847793579;10;0.154757913699132;false;grida;1.7610259294509891;
250;12;5.75;7;2.0309366941452027;1.9043066501617432;2.219214677810669;10;0.12176004916082028;1.8492884397506715;1.778442621231079;1.973613977432251;10;0.06301956097075148;not_valid;gridv;0.18164825439453125;4.320053672790527;2.8739311695098877;6.044753313064575;10;0.8337990081904311;5.282992553710938;3.3615763187408447;7.135368585586548;10;1.0919423647810858;40.98212089538574;39.43730115890503;42.93187952041626;10;0.9374580382979965;dead;grida;0.9629388809204107;
250;12;5.75;8;1.8756964445114135;1.7617933750152588;2.035564422607422;10;0.08532191789813515;3.704539656639099;3.611442804336548;3.808403253555298;10;0.056789719012035826;not_valid;forallv;1.8288432121276856;108.77980217933654;100.8542959690094;114.77483367919922;10;4.220574281072787;27.184744215011598;21.90481948852539;32.925472021102905;10;3.6171318984781564;17.79850752353668;17.11255407333374;18.90523338317871;10;0.4543488262908694;no_anomaly;pruninga;9.386236691474917;
250;12;5.75;9;1.7878328561782837;1.7433559894561768;1.9087224006652832;10;0.045336873292414995;1.768963885307312;1.7336466312408447;1.844606876373291;10;0.03282053126643944;not_valid;gridv;0.018868970870971724;2.515035057067871;2.252061605453491;2.8399715423583984;10;0.184536080180603;3.688248538970947;2.8346691131591797;5.7663960456848145;10;0.9095478973021889;20.613600730895996;20.205848693847656;21.278871297836304;10;0.3155213308582509;dead;grida;1.1732134819030762;
250;12;5.75;10;21.065341663360595;20.197579383850098;21.682353734970093;10;0.4281744449638753;12.382585835456847;12.121825218200684;12.700620412826538;10;0.17634697687507953;valid;gridv;8.682755827903748;8.529411602020264;5.810935974121094;11.76480507850647;10;1.9390754915808588;18.541837978363038;11.712331771850586;25.472468614578247;10;4.22111729150872;10.920605683326722;10.741272449493408;11.148052215576172;10;0.11962945190064457;false;grida;2.391194081306457;
250;12;5.75;11;2.090279698371887;1.9267041683197021;2.360973834991455;10;0.15483203670954812;2.5261215448379515;2.4914166927337646;2.578082323074341;10;0.023974743808362797;not_valid;forallv;0.4358418464660643;3.464530658721924;2.853368043899536;4.214911699295044;10;0.3916396430631432;4.24811897277832;2.951032876968384;6.365682363510132;10;1.0805974792344857;22.540134477615357;22.015228509902954;23.32630681991577;10;0.4285141196696599;dead;grida;0.783588314056396;
250;12;5.75;12;1.9225589990615846;1.8922574520111084;1.9467518329620361;10;0.021679354419679144;1.8090694427490235;1.7705512046813965;1.8433194160461426;10;0.026640445325525324;not_valid;gridv;0.11348955631256108;16.13448300361633;8.249413013458252;21.71487021446228;10;4.156894452836276;10.94317286014557;7.578646421432495;14.119655132293701;10;2.2507072589369015;18.792291021347047;18.4444420337677;19.245057821273804;10;0.27106492831916007;false;foralla;5.191310143470762;
250;12;5.75;13;1.7969317436218262;1.734602928161621;1.8545031547546387;10;0.042668474499426144;1.7845843076705932;1.7537751197814941;1.8488163948059082;10;0.02970745607103842;not_valid;gridv;0.012347435951232999;3.3341471672058107;2.4613699913024902;4.378478765487671;10;0.6318491411546621;3.5010738134384156;3.2947161197662354;3.7428529262542725;10;0.15968092095414232;24.283740448951722;23.801863193511963;25.09292984008789;10;0.38275905186913683;dead;grida;0.1669266462326049;
250;12;5.75;14;21.043515515327453;20.197580814361572;21.763073682785034;10;0.5778727401028305;13.910375022888184;13.638808012008667;14.283722877502441;10;0.2410433986617422;valid;gridv;7.133140492439269;10.523724055290222;9.362001180648804;11.43828797340393;10;0.7295526028041165;18.064752197265626;14.173569440841675;24.077173709869385;10;3.3527503200986466;16.415203785896303;16.157298803329468;16.921302795410156;10;0.23106679013514256;false;grida;5.891479730606081;
250;12;5.75;15;1.8640772819519043;1.8377330303192139;1.9035825729370117;10;0.025998195698781673;1.809431219100952;1.7359192371368408;1.8888452053070068;10;0.04772333661736914;not_valid;gridv;0.05464606285095219;3.8474421739578246;3.0320963859558105;5.532510042190552;10;0.7849214219264666;4.561780643463135;3.345534324645996;6.231344223022461;10;0.9612947870435541;28.765993070602416;28.183359146118164;29.517528772354126;10;0.5162775393321561;dead;grida;0.7143384695053103;
250;12;5.75;16;2.325758385658264;1.995208740234375;2.904510974884033;10;0.33506868923859806;1.7410849571228026;1.6858134269714355;1.7889037132263184;10;0.03317672894388763;not_valid;gridv;0.5846734285354613;42.40514776706696;14.793064832687378;92.11404776573181;10;23.300070421359973;18.674102663993835;9.69429874420166;24.16012740135193;10;4.4394030576368735;27.1688010931015;26.53402543067932;27.989271640777588;10;0.44606241166209426;false;foralla;8.494698429107665;
250;12;5.75;17;1.8441420078277588;1.7338647842407227;2.0307023525238037;10;0.09881300863787529;1.8158520221710206;1.735050916671753;1.991091251373291;10;0.07300217500004587;not_valid;gridv;0.028289985656738237;3.011823797225952;2.400238275527954;3.947281837463379;10;0.5033714709207799;4.956146979331971;2.973202705383301;7.773970127105713;10;1.5015241929964043;20.179083776474;19.65487504005432;20.49897575378418;10;0.2991379260681259;dead;grida;1.9443231821060185;
250;12;5.75;18;1.857909631729126;1.8192615509033203;1.9908089637756348;10;0.050068178209771975;2.135708379745483;2.0942881107330322;2.1918907165527344;10;0.03140573013460657;not_valid;forallv;0.2777987480163573;94.95796732902527;84.97776508331299;106.11385345458984;10;6.310100881363122;26.37759201526642;23.389057874679565;30.781518697738647;10;2.3677249302849006;16.144874358177184;15.848037004470825;16.41892147064209;10;0.1533892265315866;no_anomaly;pruninga;10.232717657089236;
250;12;5.75;19;1.8762582540512085;1.7932732105255127;1.9710674285888672;10;0.04729466789791133;8.199485087394715;8.004032373428345;8.405264616012573;10;0.14141477015193854;not_valid;forallv;6.323226833343506;3.2091287851333616;2.5694634914398193;3.9086978435516357;10;0.37789339755484563;3.2448734283447265;2.7211532592773438;4.597205638885498;10;0.5976312730071047;25.24975142478943;24.6340651512146;25.810518741607666;10;0.4167693611598868;dead;grida;0.035744643211364835;
250;12;6;0;1.8642547845840454;1.8258132934570312;1.9050509929656982;10;0.031160467920572983;1.9103738784790039;1.8393137454986572;2.0062131881713867;10;0.04469907285954372;not_valid;forallv;0.046119093894958496;9.501607084274292;5.308667182922363;14.26690411567688;10;2.509742608529364;8.759920072555541;6.059821605682373;12.609143495559692;10;2.083417924761968;11.31812400817871;11.054473876953125;11.57993769645691;10;0.16742726077750397;false;foralla;0.7416870117187511;
250;12;6;1;1.7925809860229491;1.7537908554077148;1.8493156433105469;10;0.029699625329236853;2.4186376333236694;2.3706138134002686;2.462712049484253;10;0.030645496385086263;not_valid;forallv;0.6260566473007203;2.959044027328491;2.70794939994812;3.4574074745178223;10;0.22363548522524124;6.536814093589783;5.803154706954956;7.6280529499053955;10;0.6405370343285324;16.45524673461914;15.96327018737793;16.909758806228638;10;0.31629287957904;no_anomaly;grida;3.5777700662612917;
250;12;6;2;1.8234787702560424;1.7926559448242188;1.8777754306793213;10;0.028320431749192854;1.8985809803009033;1.8722412586212158;1.9687399864196777;10;0.02665039837319545;not_valid;forallv;0.07510221004486084;12.753098678588866;6.974612474441528;26.586182594299316;10;5.501270575765471;9.185779714584351;4.959203481674194;12.825700044631958;10;3.2546079211333345;12.754321146011353;12.513402700424194;13.074281692504883;10;0.16866301051719504;false;foralla;3.5673189640045155;
250;12;6;3;1.8167922258377076;1.7725613117218018;1.9049444198608398;10;0.036658709165223;1.793314480781555;1.7435274124145508;1.823004961013794;10;0.032829266899549917;not_valid;gridv;0.02347774505615252;2.2505372762680054;2.0424365997314453;2.5297484397888184;10;0.16456770982150304;2.537984752655029;2.4471147060394287;2.6098127365112305;10;0.05257798299996072;13.778244614601135;13.507238149642944;14.160523653030396;10;0.18171770308228902;dead;grida;0.28744747638702384;
250;12;6;4;21.63580470085144;20.6683292388916;22.328907251358032;10;0.5617922269642632;12.199053645133972;11.933474779129028;12.681367635726929;10;0.22356385574929713;valid;gridv;9.436751055717469;9.349715900421142;6.632953882217407;12.6719810962677;10;2.0218740906843413;6.594200587272644;5.848362922668457;8.221359491348267;10;0.8353473082175941;10.040073204040528;9.806429862976074;10.317209959030151;10;0.1535264981975568;false;foralla;2.755515313148498;
250;12;6;5;1.8322246074676514;1.76810622215271;1.8973333835601807;10;0.03799298203943538;1.9403250455856322;1.9155018329620361;1.9897091388702393;10;0.022595878498185312;not_valid;forallv;0.10810043811798087;3.5874700784683227;2.939085006713867;5.077023506164551;10;0.7368360283829053;3.530311107635498;2.6389808654785156;4.974334239959717;10;0.9557880681528645;27.10115830898285;26.32240080833435;27.526704788208008;10;0.35376882078995997;dead;foralla;0.05715897083282462;
250;12;6;6;1.823013186454773;1.7889113426208496;1.8787546157836914;10;0.027859230313604735;2.458816957473755;2.416877031326294;2.5053651332855225;10;0.02859852361260322;not_valid;forallv;0.6358037710189821;4.708719205856323;3.989067792892456;5.24437952041626;10;0.3774906179783625;6.138433647155762;5.358420372009277;6.970146894454956;10;0.5872241490971044;10.240696835517884;10.02715277671814;10.474670648574829;10;0.1377812043919755;false;grida;1.4297144412994385;
250;12;6;7;1.9375928401947022;1.8982841968536377;2.01839280128479;10;0.042014644261329157;1.8280411243438721;1.8053958415985107;1.9168918132781982;10;0.03351752217212387;not_valid;gridv;0.10955171585083012;3.465521788597107;2.509397029876709;4.0525853633880615;10;0.551736249502678;3.9160478591918944;2.7690210342407227;4.586517810821533;10;0.5649508857186483;25.10079526901245;24.585177421569824;25.674641609191895;10;0.33007962351760173;dead;grida;0.45052607059478733;
250;12;6;8;1.8303897857666016;1.7562501430511475;1.9790592193603516;10;0.0614794291345011;2.085875225067139;2.0371501445770264;2.126264810562134;10;0.02831444227564344;not_valid;forallv;0.25548543930053724;11.807808351516723;6.832015752792358;19.523709058761597;10;3.611220835773378;16.316859698295595;9.733880519866943;26.66520047187805;10;4.367746473574696;12.75419204235077;12.57243537902832;12.9867582321167;10;0.13085306988337178;false;grida;0.9463836908340468;
250;12;6;9;1.805718755722046;1.7679228782653809;1.8717002868652344;10;0.029725734318086623;1.8115018606185913;1.7363190650939941;1.9142186641693115;10;0.04786872205140576;not_valid;forallv;0.005783104896545321;2.281485748291016;2.145184278488159;2.5373241901397705;10;0.12198459511982856;2.8043617010116577;2.587573528289795;3.660409927368164;10;0.3125145409098936;20.025481963157652;19.551047563552856;20.412410259246826;10;0.2729197862635915;dead;grida;0.5228759527206419;
250;12;6;10;21.248273921012878;20.52712345123291;21.986209392547607;10;0.41669546482947445;13.1620938539505;12.844930648803711;13.408653259277344;10;0.15683987847469036;valid;gridv;8.086180067062378;10.414461255073547;8.889660835266113;13.042098045349121;10;1.377833865602312;11.919134831428527;6.942550420761108;16.96301507949829;10;3.0949658744614617;13.631342148780822;13.208346605300903;14.011841058731079;10;0.22347901363144337;false;grida;1.5046735763549801;
250;12;6;11;1.829993200302124;1.7482728958129883;1.874253511428833;10;0.039979830342459576;1.8026253700256347;1.7286889553070068;1.9342684745788574;10;0.05646881556897211;not_valid;gridv;0.027367830276489258;2.370550584793091;2.203916549682617;2.6845130920410156;10;0.15985657218201388;2.7121160984039308;2.4817795753479004;2.8612568378448486;10;0.15656699414187517;15.218926477432252;14.717073202133179;15.591615438461304;10;0.29305868125259515;dead;grida;0.34156551361083975;
250;12;6;12;1.81203236579895;1.7718908786773682;1.8554391860961914;10;0.02927207570765278;1.7814764976501465;1.7401745319366455;1.8651788234710693;10;0.04180602032451121;not_valid;gridv;0.030555868148803622;11.620999455451965;6.685827732086182;17.095667600631714;10;3.676899233953487;8.292202281951905;5.557971954345703;10.003215551376343;10;1.6681802056869468;11.86543116569519;11.618019819259644;12.035792589187622;10;0.15980428938601807;false;foralla;3.3287971735000603;
250;12;6;13;1.7864886045455932;1.7532541751861572;1.8403658866882324;10;0.02644270889596272;1.7799658298492431;1.7396621704101562;1.8200159072875977;10;0.02626488149878387;not_valid;gridv;0.006522774696350098;2.848600244522095;2.5416271686553955;3.077007532119751;10;0.20428224365038308;3.355937194824219;2.924062490463257;4.068667888641357;10;0.3565898368557686;17.192944383621217;16.973795890808105;17.41995859146118;10;0.18359295851247598;dead;grida;0.5073369503021241;
250;12;6;14;21.7146066904068;20.776489734649658;22.977498769760132;10;0.5600240892927707;12.312858653068542;11.854796409606934;12.71712040901184;10;0.26113748351425237;valid;gridv;9.401748037338258;4.80301342010498;4.413880348205566;5.292646408081055;10;0.2937298981560511;13.652554440498353;12.1373872756958;16.434650659561157;10;1.4483619029103307;12.398582005500794;12.138344049453735;12.596596002578735;10;0.12557750756960304;false;grida;7.595568585395814;
250;12;6;15;1.853396201133728;1.8011970520019531;1.91306734085083;10;0.0337189987358207;1.8060750484466552;1.7487432956695557;1.8352656364440918;10;0.024165172352248143;not_valid;gridv;0.04732115268707271;3.1356799364089967;2.4125173091888428;3.8471839427948;10;0.43973726868966645;3.040758204460144;2.8920609951019287;3.2481706142425537;10;0.103289723825982;19.722312998771667;19.25369906425476;19.969018936157227;10;0.20322355655913144;dead;foralla;0.09492173194885245;
250;12;6;16;1.8697239398956298;1.779043197631836;1.977987289428711;10;0.055166710895255766;1.8844427347183228;1.8105173110961914;1.9439351558685303;10;0.04495697985684236;not_valid;forallv;0.014718794822693004;13.572007369995116;8.923441886901855;17.320181846618652;10;2.487767330206077;13.995931053161621;8.053375005722046;19.92242670059204;10;3.711347391198092;15.678835320472718;15.341963052749634;15.896568298339844;10;0.1775294487832014;false;grida;0.42392368316650497;
250;12;6;17;1.8615934610366822;1.7756719589233398;1.957772970199585;10;0.06146653069995843;1.7816592454910278;1.7185161113739014;1.8544747829437256;10;0.04045359019088346;not_valid;gridv;0.07993421554565439;2.376264715194702;2.0523924827575684;2.6552746295928955;10;0.1941174461481844;3.020014691352844;2.6184847354888916;3.51234769821167;10;0.2883721878822528;19.264344763755798;18.90575385093689;19.99790096282959;10;0.3531217841136063;dead;grida;0.643749976158142;
250;12;6;18;2.0285009860992433;1.8800663948059082;2.4891252517700195;10;0.17038741896448878;2.0134106636047364;1.9562351703643799;2.136337995529175;10;0.06180085546596485;not_valid;gridv;0.015090322494506925;11.180525207519532;6.4679365158081055;16.948381423950195;10;3.3662495503794916;9.862933444976807;7.889782428741455;11.779428005218506;10;1.3190165365601454;14.260055232048035;13.979731798171997;14.962674856185913;10;0.271304252888697;false;foralla;1.3175917625427243;
250;12;6;19;1.7867786645889283;1.737685203552246;1.8569257259368896;10;0.03209309904726453;1.7769908905029297;1.7262697219848633;1.8245058059692383;10;0.03118581597206837;not_valid;gridv;0.009787774085998624;2.77515652179718;2.2001953125;3.7755026817321777;10;0.586649200758901;3.26679048538208;2.7540900707244873;4.333601951599121;10;0.5062050621106811;21.96433243751526;21.198023796081543;22.42028045654297;10;0.37089029734365025;dead;grida;0.4916339635849001;
250;14;5;0;2.1562432765960695;1.7861135005950928;2.509514808654785;10;0.282191686566694;2.6111327171325684;2.55545973777771;2.695868730545044;10;0.045334488505542406;not_valid;forallv;0.45488944053649893;2.743182158470154;2.5643889904022217;3.0059456825256348;10;0.1387669159036705;3.3059839010238647;3.071469783782959;3.640355110168457;10;0.1879703471252727;6.260904932022095;6.035264730453491;6.393381118774414;10;0.11696048462076485;no_anomaly;grida;0.5628017425537108;
250;14;5;1;200.36655979156495;185.30528116226196;220.01906657218933;10;9.460279915770803;48.06099610328674;47.26751112937927;50.16366767883301;10;0.8499793309438805;valid;gridv;152.3055636882782;2.065523791313171;2.006072521209717;2.1475677490234375;10;0.043993065769886396;4.641919279098511;3.810561418533325;5.911465644836426;10;0.6571295324445641;14.660540246963501;14.39113187789917;14.88408875465393;10;0.17301471061952658;no_anomaly;grida;2.57639548778534;
250;14;5;2;209.4329704284668;195.44444346427917;236.47477746009827;10;11.634962326932811;48.17074987888336;47.17497134208679;49.62874746322632;10;0.7675753608629585;valid;gridv;161.26222054958345;2.6725763082504272;2.4223005771636963;2.897852897644043;10;0.15412955343001183;3.1543084383010864;2.8932769298553467;3.344174861907959;10;0.16259601063862547;8.137041044235229;7.959522247314453;8.54949140548706;10;0.16427147321772517;no_anomaly;grida;0.4817321300506592;
250;14;5;3;1.981049942970276;1.7375223636627197;2.414255142211914;10;0.2773727603768449;14.342610168457032;14.142832040786743;14.75016164779663;10;0.20155778280018108;not_valid;forallv;12.361560225486755;2.129472589492798;2.0329554080963135;2.2439754009246826;10;0.06499686524906312;5.590333104133606;4.723083972930908;6.311068296432495;10;0.6176211301746715;15.028277063369751;14.684046506881714;15.240885972976685;10;0.15972935965297522;no_anomaly;grida;3.460860514640808;
250;14;5;4;257.06656715869906;200.5333342552185;600;9;121.3188018206175;50.25704400539398;49.50835418701172;50.84318661689758;10;0.50142729295111;valid;gridv;206.80952315330507;2.7732818365097045;2.59592866897583;3.112828493118286;10;0.1675514305994578;3.3146408796310425;3.17333722114563;3.4857070446014404;10;0.11196349390249481;6.978399062156678;6.80167031288147;7.0971150398254395;10;0.08568445519664719;no_anomaly;grida;0.541359043121338;
250;14;5;5;203.37158219814302;191.680269241333;214.75174593925476;10;7.536041882718257;47.62654452323913;46.202354431152344;48.92766213417053;10;0.8813139985461308;valid;gridv;155.74503767490387;2.078882074356079;2.0178945064544678;2.1424145698547363;10;0.03937310722062059;5.686261010169983;4.1068902015686035;6.8047425746917725;10;0.7667479648570988;14.72588939666748;14.378838539123535;15.054042339324951;10;0.23211337930789439;no_anomaly;grida;3.607378935813904;
250;14;5;6;205.99161727428435;195.89479064941406;214.2477843761444;10;5.6895094760305485;48.76485025882721;47.43231773376465;50.46290731430054;10;0.8765347485770931;valid;gridv;157.22676701545714;2.5598429918289183;2.3471195697784424;2.7243404388427734;10;0.10770620561001423;3.1649682760238647;2.904808759689331;3.4709768295288086;10;0.17744596806436438;7.232424402236939;6.989128589630127;7.420438528060913;10;0.13329732085796928;no_anomaly;grida;0.6051252841949464;
250;14;5;7;144.68710799217223;130.26357078552246;157.17843222618103;10;9.182164555540234;48.28501698970795;46.700782775878906;49.1952908039093;10;0.7876490983086611;valid;gridv;96.40209100246429;2.0745932340621946;2.0165352821350098;2.1781015396118164;10;0.051770781459720985;5.860360145568848;5.019742250442505;6.6618146896362305;10;0.5531791649043488;15.096058917045593;14.912846088409424;15.527024030685425;10;0.20971396748155008;no_anomaly;grida;3.785766911506653;
250;14;5;8;215.2152796983719;197.77268624305725;227.70824027061462;10;8.01628801752075;49.69832317829132;48.78254556655884;50.163172245025635;10;0.4400724211140287;valid;gridv;165.51695652008056;2.2769395112991333;2.141303539276123;2.3525774478912354;10;0.05630339443645303;3.016739106178284;2.844360589981079;3.181870222091675;10;0.10416919229704173;7.623555397987365;7.48167872428894;7.867262840270996;10;0.10814551964149013;no_anomaly;grida;0.7397995948791505;
250;14;5;9;215.51935305595399;198.1256730556488;224.9687683582306;10;8.211672437945225;48.74792046546936;46.900978088378906;50.26451539993286;10;0.9753447021307957;valid;gridv;166.7714325904846;2.0913952589035034;2.0252296924591064;2.174166440963745;10;0.0399631200307097;5.364463472366333;4.809857606887817;6.3112006187438965;10;0.4545141188981884;11.76202073097229;11.609505653381348;11.965744972229004;10;0.124750761937738;no_anomaly;grida;3.27306821346283;
250;14;5;10;219.54727058410646;204.8543577194214;236.77966785430908;10;9.897138122351588;48.591271018981935;47.00732707977295;50.029295682907104;10;1.209288440058333;valid;gridv;170.95599956512453;3.0656461000442503;2.787980079650879;3.5393333435058594;10;0.20201753687521248;3.3251423120498655;3.172128200531006;3.5175962448120117;10;0.10731403805427488;7.384178686141968;7.192410945892334;7.785863876342773;10;0.1820429403806658;no_anomaly;grida;0.25949621200561523;
250;14;5;11;202.61597139835357;195.0305142402649;216.0544080734253;10;7.284608415714355;48.660971307754515;47.138835191726685;49.943341970443726;10;0.9917115463684495;valid;gridv;153.95500009059904;2.0771328449249267;2.05185866355896;2.159243106842041;10;0.03341257877626937;5.027262496948242;4.372976064682007;5.4773476123809814;10;0.3521578684075751;14.684285092353822;14.510987281799316;15.09984278678894;10;0.17891362866125687;no_anomaly;grida;2.9501296520233153;
250;14;5;12;330.40095353126526;203.5598180294037;600;7;186.30962390433982;50.16948640346527;48.580846071243286;52.0047721862793;10;1.0437578670574517;valid;gridv;280.2314671278;5.1859365701675415;4.404371500015259;5.9733664989471436;10;0.396595231326111;3.864463996887207;3.603665351867676;4.127194166183472;10;0.17726562300281148;5.142155480384827;5.045077085494995;5.204351186752319;10;0.047036840616801925;no_anomaly;foralla;1.2776914834976196;
250;14;5;13;1.9000223875045776;1.7802934646606445;2.0068037509918213;10;0.07169020692300174;1.7391843318939209;1.667172908782959;1.7870147228240967;10;0.03788050166682596;not_valid;gridv;0.16083805561065678;2.5098289489746093;2.3636348247528076;2.672112226486206;10;0.11266470427876323;4.987170791625976;4.082831621170044;6.36395263671875;10;0.7773776625399141;14.811895728111267;14.467289686203003;15.047441005706787;10;0.17543092318374282;no_anomaly;grida;2.477341842651367;
250;14;5;14;565.1227279424668;251.22727942466736;600;1;110.29161827515229;23.694170427322387;22.91997766494751;24.224741220474243;10;0.43440611290428705;not_valid;gridv;541.4285575151443;16.591902685165405;15.046956777572632;18.576221704483032;10;1.0290363632011101;6.666147041320801;5.441230058670044;8.166483879089355;10;0.7453735546873484;11.894244265556335;11.398775577545166;12.767262697219849;10;0.4728442447614289;no_anomaly;foralla;5.228097224235534;
250;14;5;15;1.7398396968841552;1.6896641254425049;1.792191505432129;10;0.03160023855915522;1.7377700805664062;1.674175500869751;1.7832810878753662;10;0.03105964730284916;not_valid;gridv;0.0020696163177489346;2.361223077774048;2.274125814437866;2.4833343029022217;10;0.07475348806041998;5.1493887424469;4.451436281204224;6.288027286529541;10;0.5508090571299852;14.695095562934876;14.518363237380981;14.991887331008911;10;0.14987087937582577;no_anomaly;grida;2.7881656646728517;
250;14;5;16;600.0;600;600;0;0.0;58.02382028102875;56.11704659461975;59.24952721595764;10;0.9090122823587011;valid;gridv;541.9761797189713;5.451716637611389;4.92578649520874;6.053890705108643;10;0.4137917967581261;4.2417364597320555;3.9445102214813232;4.635577201843262;10;0.2512588734671958;9.3594810962677;9.162168025970459;9.64105749130249;10;0.14473032713182396;no_anomaly;foralla;1.2099801778793333;
250;14;5;17;220.43290231227874;204.6857943534851;233.06270360946655;10;9.875017809360251;49.666935777664186;48.071279525756836;51.826666593551636;10;1.28835024391423;valid;gridv;170.76596653461456;2.174039125442505;2.083819627761841;2.2880380153656006;10;0.0710285664399495;4.258518314361572;3.7638790607452393;4.708603858947754;10;0.302272735302181;15.373884320259094;14.926883697509766;16.5817973613739;10;0.5231816406236791;no_anomaly;grida;2.084479188919067;
250;14;5;18;2.1678845405578615;1.916325330734253;3.1149089336395264;10;0.36559138174737965;5.313838052749634;5.112967491149902;5.845633506774902;10;0.20599413837268946;not_valid;forallv;3.145953512191772;8.197881889343261;6.916972637176514;9.822931289672852;10;0.9289783906545458;5.159312653541565;4.514188289642334;5.8630828857421875;10;0.4165482187795555;9.621986246109008;9.401366233825684;9.88932180404663;10;0.16044352950958637;no_anomaly;foralla;3.0385692358016962;
250;14;5;19;2.0190420627593992;1.7983851432800293;2.273179054260254;10;0.17064807252416267;2.7144044160842897;2.6365861892700195;2.792046070098877;10;0.04968263260555809;not_valid;forallv;0.6953623533248905;2.245256447792053;2.1755499839782715;2.305833339691162;10;0.0455775815366766;4.719265365600586;3.992661476135254;5.735546827316284;10;0.504469336484714;15.198491859436036;14.913604259490967;15.90460729598999;10;0.2815973685872323;no_anomaly;grida;2.474008917808533;
250;14;5.25;0;1.9040143966674805;1.7790515422821045;2.259033679962158;10;0.13621359419381407;1.9374899864196777;1.8816814422607422;1.9867374897003174;10;0.03412224198452188;not_valid;forallv;0.03347558975219722;4.524411988258362;4.019122362136841;5.300698757171631;10;0.397663517208576;4.08229432106018;3.6032357215881348;4.688326835632324;10;0.2960382377301187;7.841678476333618;7.581267833709717;8.475836753845215;10;0.24303195160249577;no_anomaly;foralla;0.4421176671981817;
250;14;5.25;1;210.35903012752533;190.52339696884155;229.24509239196777;10;9.449228917652796;48.23693194389343;47.22126603126526;49.75112771987915;10;0.7392307443235914;valid;gridv;162.1220981836319;2.1325331687927247;2.07425594329834;2.211245536804199;10;0.043778330606036475;4.8348050832748415;4.122556209564209;5.328834056854248;10;0.39761737297708655;14.929499197006226;14.642202138900757;15.59270977973938;10;0.3168577969633854;no_anomaly;grida;2.702271914482117;
250;14;5.25;2;218.68159284591675;203.54805827140808;239.72174286842346;10;11.420598455876302;48.377635788917544;47.234455585479736;49.575223207473755;10;0.9115994888130323;valid;gridv;170.3039570569992;6.31902244091034;4.688531875610352;7.532184362411499;10;0.8398499272893878;4.4419314622879025;3.8906095027923584;5.024604320526123;10;0.39892994887750655;8.656726145744324;8.482417106628418;8.778583288192749;10;0.0898102828362362;no_anomaly;foralla;1.8770909786224372;
250;14;5.25;3;1.786142349243164;1.729646921157837;1.8638222217559814;10;0.041462252216677944;5.261732578277588;5.033557891845703;5.6019814014434814;10;0.1847548845094736;not_valid;forallv;3.475590229034424;2.3426064014434815;2.1971213817596436;2.5597565174102783;10;0.12477754441794449;5.9368661642074585;4.998523235321045;7.3166351318359375;10;0.8097714356555269;15.061190056800843;14.745481014251709;15.567567348480225;10;0.2792167455425299;no_anomaly;grida;3.594259762763977;
250;14;5.25;4;600.0;600;600;0;0.0;77.05119769573211;75.123859167099;78.77532196044922;10;1.1201676241659086;valid;gridv;522.9488023042679;6.137234997749329;5.310915470123291;7.0871100425720215;10;0.5884192403772528;4.270121097564697;3.6431939601898193;4.819324970245361;10;0.33823216410037177;8.313633298873901;8.203468561172485;8.533287048339844;10;0.09636866235006311;no_anomaly;foralla;1.8671139001846315;
250;14;5.25;5;205.16657810211183;195.46048784255981;213.08587265014648;10;5.00876192075155;48.13397059440613;46.76970410346985;49.92314100265503;10;1.1017594984485646;valid;gridv;157.0326075077057;2.149765419960022;2.082296371459961;2.22501277923584;10;0.04434750984083139;5.560957598686218;4.72945499420166;7.094709157943726;10;0.9128551915601048;14.815869927406311;14.49612021446228;15.108595609664917;10;0.17802042284916472;no_anomaly;grida;3.4111921787261963;
250;14;5.25;6;217.25016074180604;202.76344227790833;226.58893942832947;10;6.784049636622341;48.367525005340575;47.52803063392639;49.6330189704895;10;0.6789483924182923;valid;gridv;168.88263573646546;4.453537631034851;3.833892822265625;5.114652872085571;10;0.3694791884872718;4.005593729019165;3.650136709213257;4.375580072402954;10;0.19696529395146184;7.786625480651855;7.605398416519165;8.258308410644531;10;0.1800104818421407;no_anomaly;foralla;0.4479439020156857;
250;14;5.25;7;130.43616733551025;119.00294423103333;144.18265461921692;10;8.324099397330725;48.223252058029175;46.446436405181885;49.26935338973999;10;0.9930077231777339;valid;gridv;82.21291527748107;2.132460379600525;2.07733154296875;2.28617000579834;10;0.06061717988442628;5.696191215515137;4.9860827922821045;6.3578338623046875;10;0.48857466681930034;15.224582362174989;14.898622512817383;15.50688624382019;10;0.18979357608282327;no_anomaly;grida;3.5637308359146123;
250;14;5.25;8;368.2939779520035;198.9869453907013;600;6;199.76906111775736;51.14561984539032;49.85504412651062;52.20526957511902;10;0.8310376450734006;valid;gridv;317.14835810661316;3.185547661781311;3.002807140350342;3.6085474491119385;10;0.1876423173271479;3.458822560310364;3.269416570663452;3.6504733562469482;10;0.1447156684451936;7.260840797424317;7.065709590911865;7.528117895126343;10;0.13697425238692396;no_anomaly;grida;0.27327489852905273;
250;14;5.25;9;1.8513030290603638;1.7757253646850586;2.0176799297332764;10;0.07231375534532791;2.3394909858703614;2.2930476665496826;2.3935699462890625;10;0.028965831973196306;not_valid;forallv;0.4881879568099976;2.2690626621246337;2.1742634773254395;2.376844644546509;10;0.06729411525476804;5.110625982284546;4.050781965255737;6.161949634552002;10;0.7433651034005692;12.70489947795868;12.415231943130493;13.254578113555908;10;0.2467031203917624;no_anomaly;grida;2.841563320159912;
250;14;5.25;10;215.84482412338258;193.65543389320374;241.0827338695526;10;13.462703152944787;48.2691792011261;47.25908970832825;49.751771450042725;10;0.6388351021722476;valid;gridv;167.5756449222565;7.109936022758484;6.149826526641846;7.811368465423584;10;0.5239452920892299;4.6876792192459105;3.9903533458709717;5.488266468048096;10;0.4191311274593526;4.981868863105774;4.923081636428833;5.09888219833374;10;0.04624761023115269;no_anomaly;foralla;0.29418964385986346;
250;14;5.25;11;227.31184902191163;197.1363489627838;249.1019904613495;10;20.392899773830116;49.27104229927063;47.263853549957275;51.73399066925049;10;1.3831659574110238;valid;gridv;178.04080672264098;2.2118316650390626;2.1281015872955322;2.3336257934570312;10;0.06574662593407643;5.406144762039185;4.601271152496338;5.963334321975708;10;0.5128375215185073;15.10810420513153;14.627942085266113;15.859049797058105;10;0.30520685628833233;no_anomaly;grida;3.1943130970001223;
250;14;5.25;12;3.2452816009521483;1.7914116382598877;7.603181600570679;10;2.002212329392184;5.520250606536865;5.2525575160980225;5.7815468311309814;10;0.16421721643207612;not_valid;forallv;2.2749690055847167;18.598650884628295;14.899574279785156;25.17529058456421;10;2.8411202706552103;7.4583993434906;6.3095550537109375;9.019999742507935;10;0.9681361001515688;7.378592491149902;7.175184965133667;7.719239950180054;10;0.16531703253837793;no_anomaly;pruninga;0.07980685234069806;
250;14;5.25;13;1.9909231662750244;1.9394516944885254;2.0814690589904785;10;0.046736378335101525;1.8109673500061034;1.7352473735809326;1.9425170421600342;10;0.0696483720260889;not_valid;gridv;0.179955816268921;6.447992491722107;3.421797752380371;9.563393592834473;10;1.9993749061513437;9.342940306663513;6.231076240539551;11.968336582183838;10;1.800389487913807;23.75685558319092;23.04507851600647;24.217742204666138;10;0.3677386609227156;no_anomaly;grida;2.894947814941406;
250;14;5.25;14;17.286238861083984;2.0828700065612793;128.9700939655304;10;39.355755788587935;4.782543301582336;4.623670816421509;5.248435020446777;10;0.1811106260788041;not_valid;gridv;12.503695559501647;58.01498403549194;49.23361873626709;65.28157067298889;10;5.451183436149555;19.210645818710326;13.622244834899902;26.71947407722473;10;3.782409362659501;19.68545560836792;19.12626051902771;20.25797939300537;10;0.3464930084986254;no_anomaly;foralla;0.4748097896575949;
250;14;5.25;15;1.790300440788269;1.7341430187225342;1.827075719833374;10;0.025318578861326626;1.7513986110687256;1.713545322418213;1.8083202838897705;10;0.028987513501701225;not_valid;gridv;0.03890182971954337;4.033530449867248;3.3906521797180176;5.483160495758057;10;0.7315405350223074;6.820530796051026;5.265331745147705;8.249724388122559;10;1.0666602631341602;17.463237404823303;17.062642335891724;17.85912275314331;10;0.2890761032074853;no_anomaly;grida;2.7870003461837776;
250;14;5.25;16;2.227893662452698;1.9415342807769775;2.788296937942505;10;0.25442619508507597;1.7419869422912597;1.7003681659698486;1.8718106746673584;10;0.050007564950899266;not_valid;gridv;0.4859067201614382;33.780068850517274;29.201929807662964;39.14227223396301;10;3.4721771087554028;10.822251510620116;7.7779576778411865;13.31719422340393;10;1.4313288383656277;12.469897985458374;12.253556251525879;12.662125587463379;10;0.12778003815022504;no_anomaly;foralla;1.6476464748382575;
250;14;5.25;17;208.58463442325592;196.27453875541687;220.34445691108704;10;8.04321598978058;48.183610224723814;46.92094039916992;49.03270602226257;10;0.6305948015866496;valid;gridv;160.4010241985321;2.4948955297470095;2.353093385696411;2.718475103378296;10;0.1345872662487192;4.814370894432068;4.5093674659729;5.341225862503052;10;0.2587463872371808;15.187772226333617;14.818757772445679;15.444833040237427;10;0.21309124431651508;no_anomaly;grida;2.3194753646850588;
250;14;5.25;18;1.9516308784484864;1.8980629444122314;2.01214599609375;10;0.04358770559672524;2.0671127319335936;2.002068281173706;2.2868881225585938;10;0.08303854186209157;not_valid;forallv;0.1154818534851072;41.005363488197325;34.71871209144592;46.182868003845215;10;3.5730512500597515;12.961283636093139;10.003945112228394;16.709643125534058;10;2.3306368599233434;12.229473519325257;11.980442762374878;12.47258472442627;10;0.1645853738887145;no_anomaly;pruninga;0.7318101167678819;
250;14;5.25;19;1.937430191040039;1.8581602573394775;2.066831111907959;10;0.05365989477304301;1.8920290231704713;1.8212945461273193;1.9910998344421387;10;0.0509621055054028;not_valid;gridv;0.04540116786956783;3.290582299232483;2.762327194213867;3.81313419342041;10;0.2910824127825686;6.289545369148255;5.85111403465271;6.831794023513794;10;0.33543294768918375;16.31943545341492;16.07475233078003;16.669911861419678;10;0.173977946213607;no_anomaly;grida;2.9989630699157717;
250;14;5.5;0;1.8354053735733031;1.7469260692596436;1.969656229019165;10;0.06364817978417216;1.8038591146469116;1.7636127471923828;1.8729901313781738;10;0.03386624083459531;not_valid;gridv;0.03154625892639151;37.65515744686127;32.1720666885376;42.36223292350769;10;3.3755187425219613;11.581394672393799;8.352624654769897;14.046442747116089;10;1.6038956655282184;11.472926616668701;11.183038234710693;11.685940504074097;10;0.13626961246161265;no_anomaly;pruninga;0.10846805572509766;
250;14;5.5;1;206.55534512996672;191.9280731678009;225.39740705490112;10;10.090926951807635;48.221391153335574;46.744937896728516;49.725703716278076;10;0.9622025044161147;valid;gridv;158.33395397663116;2.2716959714889526;2.223031520843506;2.378174304962158;10;0.0491812960880548;5.157232403755188;4.343765735626221;5.727450132369995;10;0.5090130124626459;14.53924503326416;14.258796691894531;14.692279815673828;10;0.13207134893156067;no_anomaly;grida;2.8855364322662354;
250;14;5.5;2;207.42444469928742;196.08555483818054;220.53591465950012;10;8.991084125825756;48.51574130058289;46.90103793144226;50.714473485946655;10;1.0709033937320267;valid;gridv;158.90870339870452;23.578673982620238;19.690895795822144;28.146695375442505;10;2.5021037492861815;10.72938814163208;7.473498106002808;13.214906454086304;10;1.6404000543466608;12.346442675590515;12.045169591903687;12.913121223449707;10;0.26782125484219577;no_anomaly;foralla;1.6170545339584343;
250;14;5.5;3;1.792278790473938;1.764901876449585;1.835015058517456;10;0.027049888938824866;5.404205632209778;5.275347948074341;5.567560911178589;10;0.10177413809790334;not_valid;forallv;3.61192684173584;2.7757097244262696;2.561455488204956;3.0129075050354004;10;0.1433290154622903;6.549674940109253;5.622783660888672;7.600016355514526;10;0.7554708216256831;15.389237403869629;15.189101457595825;15.691494941711426;10;0.16334677739737244;no_anomaly;grida;3.7739652156829835;
250;14;5.5;4;3.011804151535034;2.0557401180267334;5.341081857681274;10;1.1610297430904726;1.7593112230300902;1.7235970497131348;1.8011329174041748;10;0.02514325893739812;not_valid;gridv;1.2524929285049438;23.61444959640503;19.63881754875183;29.26476287841797;10;2.8619733507227507;9.569372725486755;8.636641502380371;11.621249198913574;10;0.9841313611186457;13.508210945129395;13.319576025009155;13.865882873535156;10;0.1601717942239633;no_anomaly;foralla;3.9388382196426406;
250;14;5.5;5;205.20550420284272;194.78446435928345;213.619530916214;10;7.193935595165709;48.41804220676422;47.51116466522217;49.63162112236023;10;0.8349443143991985;valid;gridv;156.7874619960785;2.2967417240142822;2.2218616008758545;2.392078161239624;10;0.05806703738600961;6.089541935920716;5.245284557342529;6.687962770462036;10;0.46490286866218083;15.044165539741517;14.766951084136963;15.323436975479126;10;0.19944020534674478;no_anomaly;grida;3.7928002119064335;
250;14;5.5;6;207.41297340393066;196.47960662841797;212.9167516231537;10;5.423153793005843;48.550925087928775;47.24284482002258;49.824759006500244;10;0.7925276254843076;valid;gridv;158.8620483160019;19.20160880088806;14.320488452911377;22.644584894180298;10;2.8457176589014375;8.143197154998779;6.6992058753967285;9.534518718719482;10;0.8949899650335748;12.222991991043092;12.08631157875061;12.537345886230469;10;0.1290890328664659;no_anomaly;foralla;4.079794836044313;
250;14;5.5;7;132.37356214523317;125.4958381652832;147.55803990364075;10;6.523004547133121;48.46484060287476;47.04445743560791;50.146730184555054;10;0.9071142749019575;valid;gridv;83.9087215423584;2.5150960445404054;2.2752110958099365;2.942660331726074;10;0.18981411028162293;6.351032495498657;5.313662767410278;7.265246152877808;10;0.6061744921340162;15.42713634967804;15.200263261795044;15.90630054473877;10;0.214096645814035;no_anomaly;grida;3.835936450958252;
250;14;5.5;8;212.7915912389755;204.58591532707214;221.81889867782593;10;6.168792444005608;50.158938956260684;49.32534122467041;51.86363863945007;10;0.8365655766634045;valid;gridv;162.63265228271484;7.353899836540222;6.784862279891968;8.076646327972412;10;0.4065489737362445;4.661359357833862;4.108290672302246;5.307893753051758;10;0.31394949852312193;7.7662265539169315;7.642024517059326;7.8734705448150635;10;0.07002571884030528;no_anomaly;foralla;2.69254047870636;
250;14;5.5;9;1.820377731323242;1.7365286350250244;1.9062116146087646;10;0.05515488316979893;1.7593251943588257;1.7206323146820068;1.821045160293579;10;0.029584507926652705;not_valid;gridv;0.06105253696441637;5.8634470224380495;4.812324047088623;7.068020582199097;10;0.7840661958642516;8.222636485099793;4.998345375061035;9.934687376022339;10;1.695437391660923;28.212221908569337;27.504305124282837;29.031220197677612;10;0.45186822157978895;dead;grida;2.3591894626617433;
250;14;5.5;10;212.49959700107576;198.91125011444092;224.44236421585083;10;8.78674138926244;48.18894889354706;46.8183958530426;50.17480254173279;10;1.0920925960104964;valid;gridv;164.3106481075287;33.6006383895874;30.780463218688965;38.55018424987793;10;2.3515391181365843;12.299038195610047;10.145304679870605;16.17942976951599;10;2.115882921591349;10.399150967597961;10.275783777236938;10.673743963241577;10;0.12135049214671172;no_anomaly;pruninga;1.8998872280120853;
250;14;5.5;11;208.05360963344575;192.83642983436584;215.85514307022095;10;8.753390098013705;48.756264972686765;47.90092611312866;50.27863669395447;10;0.7138790607272563;valid;gridv;159.297344660759;2.6173800945281984;2.384310722351074;2.8504276275634766;10;0.17049555369552127;4.69774603843689;3.74284291267395;5.442553997039795;10;0.6057229186171537;16.43815815448761;16.04240393638611;16.754314184188843;10;0.2542367289148412;dead;grida;2.0803659439086912;
250;14;5.5;12;2.545876717567444;1.9431414604187012;3.606964588165283;10;0.57402043494169;5.375657534599304;5.260206699371338;5.711913824081421;10;0.13287286738684825;not_valid;forallv;2.82978081703186;31.927360892295837;28.268883228302002;36.5001437664032;10;3.030060218134017;13.81157808303833;12.276012182235718;14.99165391921997;10;0.9528425602022088;13.250207757949829;13.010616064071655;13.44558835029602;10;0.14986885333667768;no_anomaly;pruninga;0.561370325088502;
250;14;5.5;13;2.1999947786331178;2.1412198543548584;2.246375322341919;10;0.03286427290971155;1.7528349161148071;1.714066982269287;1.7843115329742432;10;0.02548484625338618;not_valid;gridv;0.44715986251831064;5.486757898330689;3.5178616046905518;7.875133991241455;10;1.2847995941216872;5.333018326759339;4.23381781578064;7.7222301959991455;10;1.219679531222622;38.50746247768402;37.788668155670166;39.460045337677;10;0.5036319560317677;dead;foralla;0.1537395715713501;
250;14;5.5;14;2.0486337423324583;1.9703726768493652;2.127572774887085;10;0.053894612376862196;2.2728222370147706;2.19350266456604;2.4332540035247803;10;0.08586440175275994;not_valid;forallv;0.22418849468231228;103.7151071548462;41.09558653831482;181.89562392234802;10;49.88732634406133;24.190343832969667;11.345170497894287;36.80254054069519;10;7.541110490338099;26.992826843261717;26.365037441253662;27.6262788772583;10;0.39138571737173666;false;foralla;2.8024830102920504;
250;14;5.5;15;1.7875710487365724;1.7340686321258545;1.8689372539520264;10;0.03960674194487563;1.7890247106552124;1.7352931499481201;1.9897491931915283;10;0.07274686582760162;not_valid;forallv;0.001453661918640048;5.848710894584656;4.082237720489502;8.328987836837769;10;1.2772262042078257;6.273862981796265;3.540402412414551;12.04256820678711;10;2.348823543356099;43.002430415153505;41.9726984500885;44.016884565353394;10;0.7945609009044512;dead;grida;0.42515208721160924;
250;14;5.5;16;1.8069864511489868;1.7660365104675293;1.8701050281524658;10;0.03523972254004825;1.8420159339904785;1.8162901401519775;1.8732500076293945;10;0.01563321115878312;not_valid;forallv;0.035029482841491655;64.9096417427063;59.601720333099365;73.58563327789307;10;4.151146620385016;19.69392557144165;15.648213624954224;22.80753207206726;10;2.6745800322563666;12.00821487903595;11.72916579246521;12.355334758758545;10;0.20556581811489869;no_anomaly;pruninga;7.685710692405699;
250;14;5.5;17;204.82649354934694;195.23172116279602;215.92791748046875;10;8.5558019738349;48.55236966609955;47.36490726470947;50.224743604660034;10;0.9928823393574396;valid;gridv;156.2741238832474;3.4419208765029907;2.910529851913452;3.9336748123168945;10;0.3214721936381518;6.5527650833129885;5.611868619918823;7.6835618019104;10;0.5945144152245999;15.196493530273438;14.86641240119934;15.461032390594482;10;0.21480736220509156;no_anomaly;grida;3.1108442068099977;
250;14;5.5;18;1.861010694503784;1.8062186241149902;1.9003567695617676;10;0.03537152043630722;1.8305503845214843;1.802340030670166;1.8710603713989258;10;0.02347201408376041;not_valid;gridv;0.03046030998229976;55.52589361667633;49.14624214172363;62.60758996009827;10;4.6764680194497235;20.78090043067932;17.0683434009552;25.914331436157227;10;3.039400949134115;13.719429349899292;13.49791932106018;14.022247314453125;10;0.14672578349743398;no_anomaly;pruninga;7.061471080780029;
250;14;5.5;19;1.8871453046798705;1.811218023300171;1.9396188259124756;10;0.04025391568343154;1.7945839881896972;1.7269654273986816;1.8741888999938965;10;0.04764909101325626;not_valid;gridv;0.0925613164901733;4.017312908172608;3.1670730113983154;5.421853065490723;10;0.7532214933743993;4.567365264892578;2.923198699951172;8.082593441009521;10;1.633875875711053;27.003149127960206;26.260322332382202;27.741843700408936;10;0.45680336785746006;dead;grida;0.55005235671997;
250;14;5.75;0;1.8706157207489014;1.808732271194458;1.9198737144470215;10;0.03082679303185972;1.8303865909576416;1.7929236888885498;1.8762362003326416;10;0.03004816866451282;not_valid;gridv;0.04022912979125981;16.212002682685853;5.261284351348877;37.812212228775024;10;11.613471738686064;11.600776839256287;7.663309097290039;18.458076000213623;10;3.5430579546001453;10.984549808502198;10.820803165435791;11.18553638458252;10;0.12361452921395262;false;pruninga;0.6162270307540894;
250;14;5.75;1;212.4486891269684;198.0286500453949;224.69593477249146;10;9.33064743653553;48.47347033023834;46.33924078941345;50.45819091796875;10;1.0174399439866446;valid;gridv;163.97521879673005;2.6256687879562377;2.5348310470581055;2.888463020324707;10;0.10320190970748358;6.251909685134888;5.440192461013794;7.219109773635864;10;0.5803365282992983;15.313717794418334;14.926832437515259;15.621020078659058;10;0.21269345253261848;no_anomaly;grida;3.62624089717865;
250;14;5.75;2;7.453277182579041;2.192282199859619;20.01516032218933;10;6.146742882574767;7.6502058744430546;7.32256817817688;7.810292482376099;10;0.15938636925516175;not_valid;forallv;0.19692869186401385;51.28226735591888;40.31014013290405;61.8327853679657;10;6.267947216711399;20.680982542037963;18.458443880081177;28.136127471923828;10;2.81673886708925;17.248394870758055;16.796911001205444;17.737030029296875;10;0.30334221191960387;no_anomaly;pruninga;3.432587671279908;
250;14;5.75;3;1.790165948867798;1.7500317096710205;1.844717025756836;10;0.03167496840953146;2.1485103130340577;2.1062405109405518;2.2260546684265137;10;0.03607450847017328;not_valid;forallv;0.3583443641662598;4.530775356292724;3.0751936435699463;5.716856479644775;10;1.011424407817065;5.48593373298645;3.7371151447296143;8.148966312408447;10;1.192887387388368;31.608294796943664;30.65043592453003;32.3086895942688;10;0.46745470396868577;dead;grida;0.9551583766937259;
250;14;5.75;4;2.164249038696289;2.061476469039917;2.3035383224487305;10;0.07458973712957424;1.8133399963378907;1.790618658065796;1.8794689178466797;10;0.029051329462405965;not_valid;gridv;0.3509090423583985;59.24733154773712;53.68175649642944;65.77048897743225;10;4.339853143525911;16.039199113845825;14.310362100601196;17.41979694366455;10;1.1033644054615928;14.127021288871765;13.770982027053833;14.460264205932617;10;0.23644322790052172;no_anomaly;pruninga;1.9121778249740604;
250;14;5.75;5;212.25306997299194;200.0166871547699;221.59968638420105;10;7.766734709215379;48.26254045963287;46.584895610809326;49.5224289894104;10;0.8023837735280396;valid;gridv;163.99052951335906;3.085823822021484;2.625041961669922;3.8855159282684326;10;0.3954570326428714;5.559870934486389;3.18241548538208;7.578012704849243;10;1.4888729916386825;21.030114483833312;20.489354848861694;21.487786054611206;10;0.3147286246209876;dead;grida;2.4740471124649046;
250;14;5.75;6;216.66749033927917;205.13309407234192;225.56483268737793;10;7.4114675647912245;48.84614250659943;47.96787071228027;50.244327783584595;10;0.7064574716421849;valid;gridv;167.82134783267975;56.18727288246155;50.29168391227722;67.65857100486755;10;5.621864146589455;22.982999992370605;17.48406147956848;26.88130474090576;10;2.6237154909529927;12.338963389396667;12.096658706665039;12.568634033203125;10;0.12521026535813592;no_anomaly;pruninga;10.644036602973937;
250;14;5.75;7;139.61897315979004;123.58621644973755;156.2076485157013;10;8.940458751824993;48.15742449760437;46.31785750389099;49.42521095275879;10;1.0601549612979628;valid;gridv;91.46154866218568;3.4607879400253294;3.0478925704956055;4.127419710159302;10;0.4140540728730459;5.423716115951538;3.3666772842407227;7.51994776725769;10;1.430910430232255;31.53099145889282;30.930620670318604;32.44858956336975;10;0.4721507922908703;dead;grida;1.9629281759262085;
250;14;5.75;8;1.932616662979126;1.8208465576171875;2.156233549118042;10;0.0960811175578753;4.78658537864685;4.682219505310059;4.918472766876221;10;0.06469872692652133;not_valid;forallv;2.8539687156677243;17.171632504463197;14.381690502166748;19.765333652496338;10;1.5162947226915917;8.867288517951966;7.877577304840088;11.185324430465698;10;1.0744103174065394;8.881065320968627;8.667025327682495;9.019681453704834;10;0.10005821588700008;no_anomaly;foralla;0.013776803016661177;
250;14;5.75;9;1.842951488494873;1.7765817642211914;1.978154182434082;10;0.06737403409283388;1.7820282220840453;1.7336342334747314;1.8586044311523438;10;0.03807713981687853;not_valid;gridv;0.06092326641082768;3.1050191640853884;2.511737585067749;4.529956102371216;10;0.627460063228792;3.6881044149398803;2.8225135803222656;4.647414684295654;10;0.4734218593483946;23.643065094947815;23.29391598701477;24.114535570144653;10;0.22538040660595524;dead;grida;0.5830852508544919;
250;14;5.75;10;207.99888663291932;196.80627727508545;215.53438115119934;10;6.0513685857039;48.122718811035156;46.94025254249573;49.20274376869202;10;0.7028012307434489;valid;gridv;159.87616782188417;51.12417273521423;41.07694458961487;59.234753370285034;10;5.040156587636629;22.80271201133728;19.284245252609253;25.712008953094482;10;1.8906538101176136;16.471903324127197;16.10539937019348;16.995863676071167;10;0.29688070571024133;no_anomaly;pruninga;6.330808687210084;
250;14;5.75;11;1.8417505502700806;1.8081574440002441;1.881181240081787;10;0.025282119214586084;1.8343327283859252;1.748389482498169;1.9549517631530762;10;0.055016572335984136;not_valid;gridv;0.007417821884155407;3.308137035369873;2.47904372215271;4.966779708862305;10;0.8586907199540045;4.805625009536743;2.759392023086548;8.3225417137146;10;1.811986738412497;20.661719155311584;20.182948350906372;21.01746916770935;10;0.25689207064873526;dead;grida;1.4974879741668699;
250;14;5.75;12;1.805478811264038;1.7624139785766602;1.851015329360962;10;0.03218124765982192;4.811054944992065;4.653071880340576;4.9378981590271;10;0.09466154584554064;not_valid;forallv;3.0055761337280273;31.39471552371979;19.075071811676025;50.89625406265259;10;11.247939180717283;20.89741539955139;11.33940076828003;30.439200162887573;10;6.316476474049871;13.7997656583786;13.46071743965149;14.508597612380981;10;0.32833310410325633;false;pruninga;7.097649741172791;
250;14;5.75;13;1.9845797538757324;1.9514362812042236;2.011107921600342;10;0.021542758169936987;1.7825820207595826;1.727013349533081;1.851133108139038;10;0.03646013717260984;not_valid;gridv;0.20199773311614977;3.7974605798721313;3.1324574947357178;5.012908697128296;10;0.6278428534963133;2.6854867219924925;2.6388938426971436;2.7565248012542725;10;0.03804175978239816;22.644912910461425;22.34309458732605;23.07296633720398;10;0.2179397548710535;dead;foralla;1.1119738578796388;
250;14;5.75;14;1.851343536376953;1.7848007678985596;1.9411990642547607;10;0.03893341941872099;2.4196224451065063;2.375947952270508;2.4750912189483643;10;0.030724934206448375;not_valid;forallv;0.5682789087295532;26.578813123703004;11.82793378829956;51.21374845504761;10;14.987304993446624;25.382166957855226;12.778315544128418;38.06628775596619;10;9.134280247730523;25.071089029312134;24.622429847717285;25.447479963302612;10;0.2661095849316513;false;pruninga;0.31107792854309224;
250;14;5.75;15;1.774078607559204;1.737760066986084;1.8051414489746094;10;0.022307156158139635;1.764046049118042;1.7225995063781738;1.8065283298492432;10;0.030012760101333174;not_valid;gridv;0.01003255844116202;3.914060044288635;2.8461318016052246;5.420118808746338;10;1.0169979856813904;3.8616172313690185;3.205016851425171;4.394057035446167;10;0.46341514892246255;25.346640610694884;24.893383502960205;25.776612997055054;10;0.23983792459783718;dead;foralla;0.05244281291961661;
250;14;5.75;16;1.8288550615310668;1.7951843738555908;1.8642406463623047;10;0.02189520526455806;1.7931077480316162;1.7731759548187256;1.8227591514587402;10;0.018194470251114626;not_valid;gridv;0.035747313499450595;10.087434864044189;4.588050365447998;17.350266933441162;10;3.5666323535458595;13.553125;9.206971406936646;20.04076600074768;10;3.041536210900521;13.72759199142456;13.55842399597168;13.980916976928711;10;0.11753903273586362;false;grida;3.4656901359558105;
250;14;5.75;17;1.9009291410446167;1.8576240539550781;1.9522552490234375;10;0.03078551989777894;1.97584707736969;1.936058759689331;2.059098243713379;10;0.037043090507155686;not_valid;forallv;0.07491793632507315;3.5107257843017576;3.1315929889678955;4.176429271697998;10;0.31680245791567285;5.569506525993347;3.8494837284088135;10.86611795425415;10;2.2197507038767568;23.956736183166505;23.58604097366333;24.35327959060669;10;0.2500128133813354;dead;grida;2.0587807416915895;
250;14;5.75;18;1.8074481725692748;1.7714929580688477;1.8469758033752441;10;0.02404878533325639;1.990859365463257;1.9203693866729736;2.0408244132995605;10;0.03295000469012437;not_valid;forallv;0.1834111928939821;74.5430276632309;11.34801959991455;195.59218072891235;10;49.76351460107484;17.33432559967041;7.135565757751465;26.894532203674316;10;7.508306984214885;14.610783529281616;14.330445051193237;14.90770173072815;10;0.2144845443309953;false;pruninga;2.7235420703887954;
250;14;5.75;19;1.7904256343841554;1.7495789527893066;1.8649091720581055;10;0.03337773143721575;1.8019586563110352;1.7358849048614502;1.842970371246338;10;0.03391024899923004;not_valid;forallv;0.011533021926879883;2.824580359458923;2.4476635456085205;3.2095813751220703;10;0.24496976581912647;3.1944058179855346;2.719881534576416;3.6259796619415283;10;0.2642983939244637;18.94421100616455;18.6200692653656;19.521721839904785;10;0.2638996070226957;dead;grida;0.3698254585266114;
250;14;6;0;1.7933565139770509;1.768991231918335;1.8404786586761475;10;0.021159763888134658;2.6363921880722048;2.6095948219299316;2.666607618331909;10;0.02157579176057255;not_valid;forallv;0.8430356740951539;7.443905067443848;6.291810750961304;9.010281324386597;10;0.9196126080299261;8.776027250289918;7.007720708847046;10.606344223022461;10;1.199246928153026;11.970169830322266;11.770911455154419;12.205972909927368;10;0.13749324837035465;false;grida;1.3321221828460699;
250;14;6;1;215.95385532379152;194.99372124671936;286.8657865524292;10;25.715653521950156;48.377974438667295;46.87246489524841;51.33347225189209;10;1.2267485662974598;valid;gridv;167.5758808851242;3.241021990776062;2.6223623752593994;5.07400369644165;10;0.7920406696171864;3.813750076293945;3.125732660293579;4.554533243179321;10;0.5182222714667395;29.193127584457397;28.435741424560547;32.20191717147827;10;1.0905977263689637;dead;grida;0.5727280855178831;
250;14;6;2;6.048318409919739;2.1231348514556885;11.656793594360352;10;3.336919779283665;6.425081896781921;6.158381700515747;6.735730409622192;10;0.19282252684046328;not_valid;forallv;0.3767634868621821;29.816966557502745;5.567319393157959;57.195717573165894;10;19.35475256096898;14.036096262931824;5.915754079818726;25.942161560058594;10;6.861765466777446;15.116714525222779;14.5657639503479;15.726583242416382;10;0.36096997394015023;false;foralla;1.0806182622909546;
250;14;6;3;1.8512623071670533;1.7731413841247559;1.9132614135742188;10;0.04147588313336459;2.826022505760193;2.7398643493652344;2.887450933456421;10;0.04855335953996035;not_valid;forallv;0.9747601985931396;3.872901773452759;3.2680203914642334;5.665505409240723;10;0.7050413846796025;3.7121908187866213;3.552650213241577;3.923017740249634;10;0.1427676374119583;24.1428414106369;23.76893901824951;24.471550941467285;10;0.236816445860838;dead;foralla;0.1607109546661376;
250;14;6;4;2.0385921001434326;1.9900696277618408;2.103053092956543;10;0.03628228654843833;1.8141902685165405;1.773439884185791;1.8705198764801025;10;0.034179947338980776;not_valid;gridv;0.2244018316268921;10.846569061279297;5.396261692047119;16.511996030807495;10;3.251461430902891;8.992392134666442;6.362863302230835;14.661547422409058;10;2.3389167728222886;12.243175387382507;12.042464256286621;12.359914302825928;10;0.12465968687644578;false;foralla;1.8541769266128547;
250;14;6;5;226.19602372646332;199.86277961730957;250.39527773857117;10;16.282766674009675;48.78515706062317;47.621082067489624;50.47806477546692;10;0.8586336918259005;valid;gridv;177.41086666584016;3.101666712760925;2.4216508865356445;4.286437749862671;10;0.5909617064823309;3.9197961568832396;2.626044750213623;6.596508264541626;10;1.1035079174214202;22.28057196140289;21.69229483604431;23.080912113189697;10;0.4100780447685944;dead;grida;0.8181294441223144;
250;14;6;6;207.30031697750093;198.45014595985413;215.4580192565918;10;5.782031794183941;48.1918461561203;47.32672953605652;49.10348439216614;10;0.6092712967889198;valid;gridv;159.10847082138062;14.284867405891418;8.906063318252563;23.940637826919556;10;5.400587595997527;14.640089631080627;6.1664299964904785;22.12348198890686;10;5.313557884953706;17.67654721736908;17.380186557769775;18.08318042755127;10;0.2438070181907514;false;grida;0.355222225189209;
250;14;6;7;139.62741010189058;125.53227090835571;152.2653453350067;10;8.488553311012922;48.00090408325195;47.09283256530762;49.37539768218994;10;0.7195358010755076;valid;gridv;91.62650601863862;3.5505327701568605;3.084125280380249;4.70724892616272;10;0.4539167389143895;4.490739011764527;3.3071937561035156;7.087628126144409;10;1.3395274994374173;27.660114645957947;27.2932186126709;28.328659296035767;10;0.349340796606874;dead;grida;0.9402062416076662;
250;14;6;8;1.8005730152130126;1.7573106288909912;1.843109369277954;10;0.025203261673268213;4.880980682373047;4.751748085021973;4.927557945251465;10;0.05155324527648803;not_valid;forallv;3.0804076671600344;44.11356930732727;37.573400259017944;49.94654130935669;10;3.27473402635099;17.7971097946167;15.342968940734863;20.5019633769989;10;1.8369736522506055;11.369844460487366;11.157547950744629;11.53574013710022;10;0.11904793556517021;no_anomaly;pruninga;6.427265334129332;
250;14;6;9;1.7862845182418823;1.7626221179962158;1.8503215312957764;10;0.02561841599812586;1.7886260509490968;1.7633497714996338;1.8258357048034668;10;0.01983012471350673;not_valid;forallv;0.0023415327072144887;2.4987248182296753;2.2316818237304688;2.898463249206543;10;0.20748138854517587;2.6907956838607787;2.643324613571167;2.732194185256958;10;0.027159729516045072;16.832519340515137;16.629216194152832;17.086778163909912;10;0.1748460052555316;dead;grida;0.19207086563110343;
250;14;6;10;211.34394750595092;202.07268118858337;216.70964074134827;10;5.058066059111378;48.766144609451295;47.45480275154114;50.297261476516724;10;0.833571308921675;valid;gridv;162.57780289649963;29.140362524986266;9.142067909240723;48.40806603431702;10;13.67007234819971;21.16586561203003;12.294569492340088;33.5771963596344;10;6.173902849020171;14.73213472366333;14.35106873512268;15.06488037109375;10;0.23423235611767276;false;pruninga;6.433730888366698;
250;14;6;11;1.8399848222732544;1.7986159324645996;1.8744537830352783;10;0.025348898330068013;2.433545684814453;2.381749153137207;2.4705636501312256;10;0.02659135321089973;not_valid;forallv;0.5935608625411988;3.4684019565582274;2.78642201423645;4.230815649032593;10;0.5788024960695134;3.541163992881775;2.5278518199920654;4.5668323040008545;10;0.582225428120497;23.615425968170165;23.324919939041138;24.058425903320312;10;0.23427345726324042;dead;grida;0.07276203632354772;
250;14;6;12;1.8453883171081542;1.8078346252441406;1.9335873126983643;10;0.03780152629544071;1.8190732717514038;1.7781982421875;1.8613286018371582;10;0.02485603668273708;not_valid;gridv;0.026315045356750444;15.042961239814758;8.793649196624756;24.68813157081604;10;5.578165548703135;8.9806147813797;7.2970709800720215;10.944164514541626;10;1.2642270201968704;12.513858008384705;12.36644458770752;12.774640560150146;10;0.14385353888756544;false;foralla;3.5332432270050056;
250;14;6;13;1.8524693965911865;1.8317477703094482;1.893852710723877;10;0.019148955827278193;4.728494000434876;4.681475639343262;4.783945560455322;10;0.029869432871100485;not_valid;forallv;2.876024603843689;6.1921706914901735;5.284972429275513;6.955383777618408;10;0.46054319801841775;2.555640530586243;2.5015954971313477;2.61567759513855;10;0.040691442124752716;20.108933401107787;19.878243446350098;20.479095697402954;10;0.17299357516430053;dead;foralla;3.6365301609039307;
250;14;6;14;1.80750629901886;1.7602732181549072;1.8611114025115967;10;0.03464903830126294;2.909748911857605;2.869208812713623;2.9803831577301025;10;0.034719133605893494;not_valid;forallv;1.102242612838745;7.818569946289062;6.368981599807739;9.484729766845703;10;1.0235725364695043;12.945940017700195;9.912683486938477;15.501854419708252;10;1.602876296221852;12.741913604736329;12.582611799240112;12.966503381729126;10;0.11765166826764963;false;grida;4.9233436584472665;
250;14;6;15;1.782567811012268;1.7442595958709717;1.8226370811462402;10;0.01948693684488694;1.7818073511123658;1.7509119510650635;1.8238301277160645;10;0.022989774646634226;not_valid;gridv;0.0007604598999022549;3.1888910055160524;2.504582643508911;4.783222198486328;10;0.6491609731128973;3.183466410636902;2.691925525665283;5.189526796340942;10;0.7949501377698792;18.596073150634766;18.323171854019165;19.103269338607788;10;0.2654601115996507;dead;foralla;0.0054245948791504794;
250;14;6;16;1.7899499416351319;1.752812385559082;1.8505892753601074;10;0.028684786055862634;1.9221832752227783;1.8790416717529297;1.9684374332427979;10;0.026988163486950986;not_valid;forallv;0.13223333358764644;7.787014269828797;3.589229106903076;11.290332794189453;10;2.5051285743018776;7.6216552495956424;6.128760099411011;9.599396467208862;10;1.1512968708940265;14.485045862197875;14.255510330200195;14.684442281723022;10;0.13729188153466595;false;foralla;0.1653590202331543;
250;14;6;17;1.827300763130188;1.761775016784668;1.883347988128662;10;0.03881156834057074;1.7852858781814576;1.7394821643829346;1.8620972633361816;10;0.03839207821013177;not_valid;gridv;0.04201488494873051;2.615666890144348;2.426544189453125;2.92151141166687;10;0.14264918834005738;2.7192166805267335;2.6574039459228516;2.7967963218688965;10;0.046751759975375416;18.717138934135438;18.444634199142456;19.05189561843872;10;0.17971415452524245;dead;grida;0.10354979038238543;
250;14;6;18;1.8050195455551148;1.7470695972442627;1.8344855308532715;10;0.025261112682676643;2.451503372192383;2.4170374870300293;2.554145574569702;10;0.042086828428475616;not_valid;forallv;0.6464838266372681;14.726747751235962;9.440364360809326;26.548917293548584;10;5.034541442023491;11.187434148788451;8.590911626815796;16.306209564208984;10;2.344830747095303;11.75526692867279;11.536001443862915;11.969476222991943;10;0.1214181295370168;false;foralla;0.5678327798843394;
250;14;6;19;1.7921927452087403;1.7511546611785889;1.8522894382476807;10;0.028612207711405265;1.8388031244277954;1.7846784591674805;1.919025182723999;10;0.03952428461983179;not_valid;forallv;0.04661037921905509;2.7048404932022097;2.337758779525757;3.181750535964966;10;0.20891546666090638;2.770980978012085;2.6386044025421143;3.032818078994751;10;0.13708300424397973;15.300297355651855;15.105633020401001;15.590174913406372;10;0.13046427730708862;dead;grida;0.06614048480987522;
250;10;5;0;10.838226103782654;4.970219135284424;16.247100114822388;10;4.097268122734719;4.513446640968323;4.443075656890869;4.608269453048706;10;0.05320909639648158;valid;gridv;6.324779462814331;3.6387655973434447;3.3911280632019043;4.060713768005371;10;0.22040229442123557;3.5558700799942016;3.3414995670318604;3.937035083770752;10;0.17991217131199952;6.360277795791626;6.172656774520874;6.552707672119141;10;0.10607642549593166;no_anomaly;foralla;0.08289551734924316;
250;10;5;1;4.896368598937988;4.755918264389038;5.050037145614624;10;0.09365882862677222;3.939663290977478;3.870985269546509;4.051597595214844;10;0.052796123058500594;valid;gridv;0.9567053079605099;2.046770715713501;2.0066757202148438;2.079097270965576;10;0.025244376007947347;5.2224218368530275;4.61249566078186;6.02730131149292;10;0.5372328896110787;14.79681475162506;14.670209884643555;15.082243204116821;10;0.14633378338258074;no_anomaly;grida;3.1756511211395266;
250;10;5;2;5.412417984008789;4.788850784301758;6.177762031555176;10;0.39191619006332673;4.533057022094726;4.468831777572632;4.589197874069214;10;0.038987951902550215;valid;gridv;0.8793609619140623;6.559825491905213;5.6053831577301025;7.773153781890869;10;0.7126201789335843;4.51917986869812;4.098587989807129;5.623337507247925;10;0.485593385960718;9.852053833007812;9.629714488983154;9.978898048400879;10;0.1056644224973628;no_anomaly;foralla;2.0406456232070926;
250;10;5;3;4.96813178062439;4.79050350189209;5.387781381607056;10;0.17252955911320603;3.9768334150314333;3.8453638553619385;4.154686689376831;10;0.08956557380161974;valid;gridv;0.9912983655929564;2.144200849533081;2.0624406337738037;2.359257459640503;10;0.09086189296968258;4.9534950971603395;4.239702939987183;5.8362743854522705;10;0.4543829688984195;14.940615439414978;14.71045970916748;15.285656452178955;10;0.17339892421485728;no_anomaly;grida;2.8092942476272587;
250;10;5;4;5.599099659919739;4.785796642303467;10.144037961959839;10;1.6190862783659352;4.487212991714477;4.424558162689209;4.59818172454834;10;0.0511336877300127;valid;gridv;1.111886668205262;13.420061159133912;11.848598003387451;15.67578935623169;10;1.3140461155306962;6.087073707580567;4.7474524974823;7.392859220504761;10;0.9914919888223037;6.872970128059388;6.741037368774414;6.9930384159088135;10;0.09997162674571541;no_anomaly;foralla;0.7858964204788208;
250;10;5;5;4.218730163574219;3.931756019592285;4.613185882568359;10;0.3220699952303205;3.904628562927246;3.818695306777954;3.9885740280151367;10;0.06006138967059401;valid;gridv;0.314101600646973;2.0343897342681885;1.9901258945465088;2.080643892288208;10;0.029510332328991744;4.965966606140137;4.1104347705841064;5.5865397453308105;10;0.47486173044854113;14.938133144378662;14.731176137924194;15.274847984313965;10;0.15623841083206225;no_anomaly;grida;2.9315768718719486;
250;10;5;6;15.035406994819642;5.137573003768921;43.17059922218323;10;15.827462316243354;4.6324735403060915;4.556088924407959;4.714999198913574;10;0.06455534810525637;valid;gridv;10.402933454513551;14.706449294090271;11.258816719055176;18.521505117416382;10;2.2201109390428435;5.648007607460022;4.685519695281982;6.401278972625732;10;0.6551340624821369;7.925660419464111;7.6973607540130615;8.14665412902832;10;0.1503897917566552;no_anomaly;foralla;2.2776528120040895;
250;10;5;7;5.020901250839233;4.7762932777404785;5.212294578552246;10;0.14535691202254986;3.9719640970230103;3.8948733806610107;4.080421686172485;10;0.0540952406516424;valid;gridv;1.0489371538162229;2.1364970445632934;2.06752347946167;2.183006525039673;10;0.036132664756147764;5.151467227935791;4.203594207763672;6.489885568618774;10;0.576704969125068;14.92934341430664;14.630796194076538;15.204123497009277;10;0.18794317161922905;no_anomaly;grida;3.014970183372498;
250;10;5;8;5.526966667175293;5.063875675201416;6.3057684898376465;10;0.48401163481181253;3.8939290046691895;3.799339532852173;3.9655797481536865;10;0.05230485053032605;valid;gridv;1.6330376625061032;2.337440752983093;2.255390167236328;2.4709949493408203;10;0.0712679395389171;3.1826741218566896;2.838254690170288;3.402520179748535;10;0.18327879810900036;7.612982988357544;7.479766368865967;7.735523223876953;10;0.07626316449688486;no_anomaly;grida;0.8452333688735965;
250;10;5;9;5.309905910491944;4.914576053619385;6.131140232086182;10;0.37752876388430945;4.021336650848388;3.9458975791931152;4.075162172317505;10;0.04339061899964655;valid;gridv;1.2885692596435554;2.090559458732605;2.0255205631256104;2.123806953430176;10;0.036116067931930125;4.797816777229309;4.221986532211304;5.482205152511597;10;0.3614902935178876;14.412685108184814;14.221854209899902;14.78547477722168;10;0.17664206775088673;no_anomaly;grida;2.7072573184967044;
250;10;5;10;5.105286550521851;4.898491382598877;5.781070709228516;10;0.2478177145680318;3.8950636625289916;3.822523832321167;3.935696840286255;10;0.038958727685385316;valid;gridv;1.2102228879928592;4.601522135734558;4.071583986282349;5.108682632446289;10;0.38852669365271436;3.8989893198013306;3.330472230911255;4.7759692668914795;10;0.41026269156883205;7.0371801376342775;6.916541337966919;7.126362085342407;10;0.06774891469536853;no_anomaly;foralla;0.7025328159332274;
250;10;5;11;2.254851484298706;1.8565711975097656;3.15524959564209;10;0.4458175029841888;2.986311173439026;2.927542209625244;3.03757381439209;10;0.03672424755362666;not_valid;forallv;0.73145968914032;2.170393776893616;2.064420700073242;2.2401766777038574;10;0.05454404853008603;5.58892707824707;4.421188116073608;7.206518888473511;10;0.8183845869150363;14.108143591880799;13.895493507385254;14.549484252929688;10;0.20309145355673766;no_anomaly;grida;3.4185333013534542;
250;10;5;12;5.662433624267578;4.992663383483887;7.27492356300354;10;0.7458408865714258;4.011011981964112;3.9393744468688965;4.122286319732666;10;0.05978070360729617;valid;gridv;1.6514216423034664;13.097291231155396;9.985829591751099;16.85756015777588;10;2.168302817208057;5.12833080291748;4.207531213760376;6.27182149887085;10;0.6521517548026762;9.079252743721009;8.924494743347168;9.263033866882324;10;0.099529450197602;no_anomaly;foralla;3.9509219408035285;
250;10;5;13;10.037751913070679;8.287535429000854;12.242346286773682;10;1.0411308683086584;4.487256979942321;4.416202068328857;4.5474090576171875;10;0.04390311025904698;valid;gridv;5.550494933128357;2.117482900619507;2.060192346572876;2.161112070083618;10;0.03283276552697295;4.752191424369812;3.9446945190429688;5.588712692260742;10;0.590012816348919;15.052042269706726;14.790600776672363;15.441012620925903;10;0.1931033251670699;no_anomaly;grida;2.634708523750305;
250;10;5;14;11.812811470031738;3.3857264518737793;28.265212535858154;10;9.53108851381794;3.6832762002944945;3.585846424102783;3.788729429244995;10;0.061726861632889186;not_valid;gridv;8.129535269737243;8.346348214149476;7.294794321060181;9.478797435760498;10;0.5572287227510866;4.501814365386963;3.862093210220337;5.397236347198486;10;0.44864924085973223;7.502154874801636;7.36493444442749;7.618266344070435;10;0.09494976878547942;no_anomaly;foralla;3.0003405094146727;
250;10;5;15;4.98251166343689;4.774044752120972;5.290365695953369;10;0.16601919128756407;3.9779497623443603;3.8493430614471436;4.22226881980896;10;0.11050920426932863;valid;gridv;1.0045619010925297;2.1969552278518676;2.141326904296875;2.305635929107666;10;0.04816672320288696;5.04640679359436;4.4258246421813965;5.437957525253296;10;0.33357657631444554;14.643048739433288;14.31683349609375;15.086012363433838;10;0.2774895514546627;no_anomaly;grida;2.8494515657424926;
250;10;5;16;29.308525919914246;6.116032838821411;70.13186979293823;10;25.183216980959095;5.667062306404114;5.526731014251709;5.7914276123046875;10;0.07817962175074561;valid;gridv;23.641463613510133;4.18348639011383;3.5414516925811768;4.64344048500061;10;0.32602770648704393;4.099316692352295;3.5741262435913086;4.758203983306885;10;0.36853947628855666;7.6378919124603275;7.449452638626099;7.894205570220947;10;0.11887418265552889;no_anomaly;foralla;0.08416969776153582;
250;10;5;17;3.2576623916625977;3.1597495079040527;3.406381368637085;10;0.06652606003151212;3.943554997444153;3.889573335647583;4.03278112411499;10;0.04542320779900827;valid;forallv;0.6858926057815551;2.123093271255493;2.0667660236358643;2.1821398735046387;10;0.036183484303132195;4.65006046295166;3.7189996242523193;5.256302356719971;10;0.4477479832900109;15.09028880596161;14.745764255523682;15.54998779296875;10;0.2773414888879158;no_anomaly;grida;2.526967191696167;
250;10;5;18;6.282279038429261;4.908301830291748;9.68869924545288;10;1.36660463241862;5.158485054969788;5.019876956939697;5.65981912612915;10;0.18204416523055275;valid;gridv;1.123793983459473;4.5994250774383545;4.250981092453003;5.129963159561157;10;0.27879148519372043;3.9602516174316404;3.4818828105926514;4.5216498374938965;10;0.29761533342717855;6.766392159461975;6.5532307624816895;7.025536775588989;10;0.13642488415007908;no_anomaly;foralla;0.639173460006714;
250;10;5;19;3.475660252571106;3.2201764583587646;3.898291826248169;10;0.21323930256812057;3.971626543998718;3.8953332901000977;4.031345367431641;10;0.0373824522871674;valid;forallv;0.4959662914276124;2.429541993141174;2.2817509174346924;2.6452977657318115;10;0.11533464761268519;5.066580963134766;4.528350830078125;5.714396238327026;10;0.3824901736213766;14.977722120285033;14.753255605697632;15.217097043991089;10;0.14932463634010068;no_anomaly;grida;2.6370389699935917;
250;10;5.25;0;43.29335372447967;25.814664125442505;55.142895460128784;10;9.124416971819782;9.664367485046387;9.50176215171814;9.785934686660767;10;0.09974276833958183;valid;gridv;33.62898623943329;14.757681012153625;12.014548063278198;16.486796379089355;10;1.3122108234971008;6.859908270835876;6.1021013259887695;8.29125452041626;10;0.6658588978435592;9.454246735572815;9.203958749771118;9.721752643585205;10;0.16028402519946652;no_anomaly;foralla;2.5943384647369383;
250;10;5.25;1;5.139937210083008;4.9861955642700195;5.3129682540893555;10;0.10819622045872937;3.9366944074630736;3.857530355453491;4.054101228713989;10;0.06620203560702263;valid;gridv;1.203242802619934;2.150230813026428;2.1050026416778564;2.2083446979522705;10;0.03702100032955999;5.812394332885742;4.967834949493408;6.691351413726807;10;0.5868771176289529;14.907745099067688;14.45809531211853;15.176922798156738;10;0.23695385266272576;no_anomaly;grida;3.6621635198593143;
250;10;5.25;2;5.172323417663574;4.940466642379761;5.381009101867676;10;0.1349452714420547;4.368621492385865;4.247307062149048;4.457953453063965;10;0.07418204242304688;valid;gridv;0.8037019252777098;21.486765265464783;17.508028268814087;27.667282342910767;10;3.0052815958333885;8.730769300460816;6.986496210098267;10.539736032485962;10;1.2789925986345039;11.870332860946656;11.57424283027649;12.185925006866455;10;0.18188301592100742;no_anomaly;foralla;3.13956356048584;
250;10;5.25;3;5.024173140525818;4.9266252517700195;5.117528200149536;10;0.06972349486325695;4.025524258613586;3.867217540740967;4.417297124862671;10;0.14873566218937026;valid;gridv;0.9986488819122314;2.600847864151001;2.322725772857666;2.842557668685913;10;0.17012429466840528;3.5952616691589356;2.8006482124328613;5.893983364105225;10;1.195914660482805;16.499671149253846;16.058760166168213;16.834372520446777;10;0.2121114487264454;dead;grida;0.9944138050079347;
250;10;5.25;4;24.147684717178343;2.448739528656006;128.35584616661072;10;42.96808836527364;2.581316089630127;2.50734281539917;2.664038896560669;10;0.04751947500615004;not_valid;gridv;21.566368627548215;21.733466076850892;18.487215757369995;23.98150610923767;10;1.7967150734708552;9.637252736091614;8.082016229629517;10.665375709533691;10;0.7462724299498984;10.340395188331604;10.177100658416748;10.741788625717163;10;0.15624255204384155;no_anomaly;foralla;0.7031424522399892;
250;10;5.25;5;4.201247811317444;3.9967010021209717;4.420026779174805;10;0.1277383128726949;3.964569401741028;3.866678476333618;4.15987753868103;10;0.0922553402699317;valid;gridv;0.23667840957641584;2.1590792655944826;2.1219112873077393;2.190793514251709;10;0.02104619169565715;5.158286046981812;4.189108371734619;5.735910892486572;10;0.4733355717035396;14.81090157032013;14.484200954437256;15.487232208251953;10;0.29922780409700667;no_anomaly;grida;2.999206781387329;
250;10;5.25;6;7.85566565990448;5.577107667922974;15.51203441619873;10;3.633021698160678;4.871122789382935;4.764556169509888;4.948904037475586;10;0.05076911531531697;valid;gridv;2.984542870521545;84.90558688640594;73.92126369476318;94.86422371864319;10;6.551980538847929;25.49134044647217;21.39653730392456;28.73434352874756;10;2.6157064469936118;12.265887093544006;12.074023723602295;12.434950351715088;10;0.1099531495969828;no_anomaly;pruninga;13.225453352928163;
250;10;5.25;7;5.103023552894593;4.94849705696106;5.327182292938232;10;0.11871467903233196;4.001813626289367;3.905925989151001;4.087505340576172;10;0.05968289687899923;valid;gridv;1.1012099266052253;2.320135712623596;2.162700891494751;2.4496941566467285;10;0.09700023019328219;5.525020360946655;4.204183578491211;6.8412024974823;10;0.7470264210226214;14.989308547973632;14.684568643569946;15.371684789657593;10;0.21965817176563554;no_anomaly;grida;3.204884648323059;
250;10;5.25;8;6.116691756248474;5.234745740890503;7.745062589645386;10;0.8065872909268711;4.405222725868225;4.278675556182861;4.571133852005005;10;0.08986704000078756;valid;gridv;1.7114690303802487;5.634423685073853;4.94528341293335;6.458611488342285;10;0.5330330248480153;4.406644797325134;4.138857126235962;4.721343755722046;10;0.21282226125067147;6.388710618019104;6.226522207260132;6.5415685176849365;10;0.08760221251643777;no_anomaly;foralla;1.2277788877487188;
250;10;5.25;9;2.434780216217041;2.0017342567443848;3.6926708221435547;10;0.4927462834257752;2.25902202129364;2.1898083686828613;2.330493688583374;10;0.05172482485372821;not_valid;gridv;0.17575819492340106;2.558804512023926;2.3140299320220947;2.669664144515991;10;0.11031008602469392;4.939639449119568;4.2632739543914795;5.615818023681641;10;0.49678155396363016;15.10382695198059;14.81445574760437;15.804797649383545;10;0.31052168529491087;no_anomaly;grida;2.380834937095642;
250;10;5.25;10;5.668039536476135;5.142277956008911;7.400808572769165;10;0.6615254851593136;4.2023820877075195;4.058128833770752;4.607061862945557;10;0.15964654615690985;valid;gridv;1.4656574487686154;16.05126895904541;13.71629548072815;19.303935050964355;10;1.782843062382682;8.405166482925415;6.581031799316406;9.925274848937988;10;1.110023269210649;12.021627306938171;11.477649211883545;12.977319240570068;10;0.43132272246278563;no_anomaly;foralla;3.6164608240127567;
250;10;5.25;11;1.873317265510559;1.7840576171875;2.088486909866333;10;0.10399099015913434;2.8864536762237547;2.825491189956665;2.9947164058685303;10;0.048721317491688176;not_valid;forallv;1.0131364107131957;2.564376640319824;2.3371667861938477;3.046142339706421;10;0.23028152276159378;5.898125314712525;4.885982275009155;7.075235843658447;10;0.5709503799300965;14.086225891113282;13.676674127578735;14.501484155654907;10;0.2672908926978877;no_anomaly;grida;3.3337486743927007;
250;10;5.25;12;5.6516587972640995;5.351749897003174;6.376138687133789;10;0.2963014053978231;4.1355561256408695;4.01340126991272;4.2612080574035645;10;0.07771934650579862;valid;gridv;1.51610267162323;24.175420427322386;22.702009677886963;27.198405027389526;10;1.5135803662875122;9.027793407440186;7.655801296234131;10.127913475036621;10;0.9223579317710638;9.771412372589111;9.446725130081177;10.122212171554565;10;0.21021589464092003;no_anomaly;foralla;0.7436189651489258;
250;10;5.25;13;2.4760188341140745;2.204366445541382;3.029954433441162;10;0.24798858407333882;1.9020512580871582;1.8552005290985107;1.9818785190582275;10;0.03412828199329807;not_valid;gridv;0.5739675760269163;3.6289719343185425;2.61468505859375;4.124365568161011;10;0.4439701199039419;6.123142862319947;5.603689432144165;7.564824819564819;10;0.6283352129660954;17.556083059310915;17.32594132423401;17.868651628494263;10;0.15280616928162072;no_anomaly;grida;2.494170928001404;
250;10;5.25;14;13.950517821311951;2.1178395748138428;69.03334927558899;10;19.890372536491064;3.0260424852371215;2.961250066757202;3.083303451538086;10;0.04156359987201459;not_valid;gridv;10.92447533607483;18.77327835559845;15.140744924545288;22.02470064163208;10;2.2784943083260614;7.998344802856446;6.617659568786621;10.07387113571167;10;0.9763358141226689;12.536787915229798;12.160537958145142;14.13063097000122;10;0.5882895307090412;no_anomaly;foralla;4.538443112373352;
250;10;5.25;15;5.438167953491211;5.111948013305664;5.946073293685913;10;0.24693642859632034;4.057644653320312;3.944026470184326;4.227551460266113;10;0.08457685090218349;valid;gridv;1.380523300170899;3.2641072273254395;2.7172889709472656;4.293227195739746;10;0.47093110361380347;5.821626687049866;5.138053894042969;7.451582670211792;10;0.7199765260751976;15.921594023704529;15.5183424949646;16.97266149520874;10;0.4110298311712907;no_anomaly;grida;2.5575194597244266;
250;10;5.25;16;2.2485178232192995;2.0708560943603516;2.5249831676483154;10;0.12453688192769818;2.567216658592224;2.451761484146118;2.9602832794189453;10;0.14983793257614778;not_valid;forallv;0.31869883537292454;12.968306946754456;10.833108901977539;14.566949367523193;10;1.151276813535757;7.94332103729248;6.78760552406311;9.210162878036499;10;0.7313745368039111;9.57533917427063;9.32108736038208;9.823505878448486;10;0.16001570492689524;no_anomaly;foralla;1.6320181369781492;
250;10;5.25;17;9.372702050209046;7.612107276916504;10.889254331588745;10;1.2543377751086682;4.33928861618042;4.187253713607788;4.573932886123657;10;0.11777202159299435;valid;gridv;5.033413434028626;2.5074885368347166;2.3882293701171875;2.6580417156219482;10;0.0884555987132798;4.610659527778625;3.96652889251709;5.312502145767212;10;0.4982835204624971;15.248810720443725;14.867968082427979;16.29433298110962;10;0.4118240312236056;no_anomaly;grida;2.1031709909439087;
250;10;5.25;18;6.294196343421936;5.235171318054199;7.598688125610352;10;0.7923924005243452;4.447702765464783;4.254289388656616;4.940875768661499;10;0.21202157534063162;valid;gridv;1.846493577957153;11.716779971122742;8.700701713562012;15.289893388748169;10;2.2343368859245123;6.2168437242507935;5.534194469451904;6.993716716766357;10;0.40092637836429984;10.427818965911865;10.083775758743286;11.107748031616211;10;0.29190345532370376;no_anomaly;foralla;4.210975241661071;
250;10;5.25;19;2.389341640472412;1.9902689456939697;3.0966200828552246;10;0.30486161774698556;1.9700306415557862;1.8906543254852295;2.069800853729248;10;0.06236436388253542;not_valid;gridv;0.4193109989166257;8.977098560333252;6.969882249832153;11.041282176971436;10;1.3512261096994038;10.713714814186096;8.568289518356323;13.991564989089966;10;1.6098107732636895;24.146951055526735;23.55394673347473;24.946669816970825;10;0.4011056022879195;no_anomaly;grida;1.7366162538528442;
250;10;5.5;0;2.187247133255005;1.8457276821136475;2.7750117778778076;10;0.3767693298159751;4.078735518455505;4.0142035484313965;4.2308878898620605;10;0.07059637748214163;not_valid;forallv;1.8914883852005002;109.47940030097962;98.9373140335083;117.26586556434631;10;5.458860386680986;34.581959795951846;28.55831003189087;38.97316384315491;10;3.3432421839803173;21.354780983924865;20.564403533935547;22.72111177444458;10;0.7327188737735859;no_anomaly;pruninga;13.227178812026981;
250;10;5.5;1;5.451970505714416;5.174348592758179;5.720686912536621;10;0.15205412955861888;4.036094427108765;3.906536102294922;4.219130277633667;10;0.10707505165094351;valid;gridv;1.4158760786056517;3.120382881164551;2.501283645629883;3.635974645614624;10;0.3189526386529374;7.054462885856628;5.986129283905029;7.8209240436553955;10;0.6144318561282854;17.0197904586792;16.752455711364746;17.579883098602295;10;0.2440286410873222;no_anomaly;grida;3.934080004692077;
250;10;5.5;2;5.950548434257508;5.341336250305176;7.1971518993377686;10;0.7566915418519207;4.2941650390625;4.088307619094849;4.65879225730896;10;0.18835023647306348;valid;gridv;1.6563833951950073;26.96869957447052;14.674357891082764;56.232943296432495;10;13.76568241810065;10.43883044719696;6.457738399505615;13.75861406326294;10;2.580404816548224;11.984690022468566;11.547579526901245;12.462336301803589;10;0.3738547447536573;false;foralla;1.5458595752716064;
250;10;5.5;3;5.355932021141053;5.098428010940552;5.610578298568726;10;0.17586671907737966;4.053719067573548;3.9546127319335938;4.211962938308716;10;0.0809626787906066;valid;gridv;1.3022129535675049;2.878032422065735;2.2526283264160156;3.6957905292510986;10;0.5303019955186703;3.4439816236495973;2.607682466506958;4.770369529724121;10;0.6085117064324553;16.976942801475523;16.589195489883423;17.410402297973633;10;0.2737048616868896;dead;grida;0.5659492015838623;
250;10;5.5;4;3.070704793930054;2.540175199508667;3.932410478591919;10;0.5004632739675954;1.8638994455337525;1.8397133350372314;1.8989863395690918;10;0.017059272388494653;not_valid;gridv;1.2068053483963013;46.1469101190567;42.58041739463806;50.94548439979553;10;2.7331545932215846;20.053958821296693;18.139694213867188;21.279242277145386;10;0.9795671002041103;14.179381036758423;14.020089149475098;14.420466423034668;10;0.14886911711828824;no_anomaly;pruninga;5.874577784538269;
250;10;5.5;5;4.590870213508606;4.122161149978638;5.162248373031616;10;0.41553704202724456;4.046087980270386;3.91924786567688;4.1674230098724365;10;0.07643376797550093;valid;gridv;0.5447822332382204;2.605735349655151;2.3763842582702637;3.0725584030151367;10;0.19907691721266305;6.32935140132904;5.3763134479522705;7.005939960479736;10;0.5494901593455616;15.298357629776001;14.989320516586304;15.701252460479736;10;0.2265844853614578;no_anomaly;grida;3.723616051673889;
250;10;5.5;6;2.0059585571289062;1.962611436843872;2.063271999359131;10;0.03553430383694867;2.0148339748382567;1.9716219902038574;2.0864334106445312;10;0.035485842733558794;not_valid;forallv;0.008875417709350408;79.02910737991333;73.77999520301819;93.609703540802;10;5.732282472570249;25.296004915237425;20.807774543762207;32.17227363586426;10;3.345648058614522;14.116404294967651;13.828253507614136;14.633267879486084;10;0.2564721317186387;no_anomaly;pruninga;11.179600620269774;
250;10;5.5;7;5.15813250541687;5.035901784896851;5.279774904251099;10;0.08623310351366698;3.979632759094238;3.9033002853393555;4.070428848266602;10;0.06172330479199205;valid;gridv;1.178499746322632;2.722739744186401;2.506591320037842;3.0838396549224854;10;0.18107629843616677;6.019914817810059;5.2739949226379395;6.981704235076904;10;0.5726761752751413;15.666553044319153;15.420526266098022;15.889532327651978;10;0.15273765893726796;no_anomaly;grida;3.2971750736236576;
250;10;5.5;8;6.823195695877075;5.250246286392212;13.460015773773193;10;2.459508047646853;4.490005707740783;4.366008043289185;4.927159309387207;10;0.18566690563721322;valid;gridv;2.333189988136292;12.578237342834473;11.578750371932983;14.834272623062134;10;0.930058626705482;7.925888323783875;6.764102220535278;9.571364164352417;10;0.9307278316916496;9.770136713981628;9.673717498779297;9.883561611175537;10;0.07381552320400163;no_anomaly;foralla;1.8442483901977536;
250;10;5.5;9;1.973519253730774;1.922468662261963;2.0146639347076416;10;0.03453149708706604;1.9573943138122558;1.9093694686889648;2.021878480911255;10;0.03573452236412803;not_valid;gridv;0.016124939918518155;5.214321327209473;4.09149694442749;7.626440763473511;10;1.0035528500947584;7.547423362731934;5.042436838150024;9.46857738494873;10;1.3885792495309224;24.906035780906677;24.1738383769989;25.38995623588562;10;0.39539737024031707;dead;grida;2.3331020355224608;
250;10;5.5;10;6.345444774627685;5.640503644943237;8.790111303329468;10;0.9021268121886395;4.031290721893311;3.8863027095794678;4.147639751434326;10;0.09027017128554986;valid;gridv;2.3141540527343745;19.042712020874024;5.4349143505096436;30.144420623779297;10;8.220004377253558;9.063370156288148;5.558316469192505;12.910476922988892;10;2.7259089999426416;11.248007774353027;11.033294200897217;11.82491397857666;10;0.23167145349987925;false;foralla;2.1846376180648797;
250;10;5.5;11;1.8419897556304932;1.7832019329071045;1.8894402980804443;10;0.03389103504406686;3.0702224731445313;2.961566686630249;3.505061149597168;10;0.156358487754482;not_valid;forallv;1.2282327175140382;3.4332348823547365;2.8508689403533936;4.14353084564209;10;0.378554888216577;3.6002682209014893;3.3942203521728516;4.00089693069458;10;0.16997728286252442;22.80335729122162;22.417142152786255;23.281460762023926;10;0.2547460451175722;dead;grida;0.16703333854675284;
250;10;5.5;12;5.682319617271423;5.329312562942505;6.017671823501587;10;0.22171927412382117;4.122353291511535;4.019406080245972;4.168092489242554;10;0.04787188389002592;valid;gridv;1.5599663257598877;48.54160666465759;44.61607527732849;53.241305112838745;10;2.631875516174331;13.845792770385742;12.698067903518677;14.830575942993164;10;0.65116513169095;12.855243587493897;12.538864850997925;13.152732133865356;10;0.18787235474799915;no_anomaly;pruninga;0.9905491828918453;
250;10;5.5;13;2.077816343307495;2.025951623916626;2.1531949043273926;10;0.03607132672844818;1.7922821521759034;1.7618522644042969;1.892671823501587;10;0.03869629470377472;not_valid;gridv;0.28553419113159184;4.097678327560425;3.16036319732666;5.141591548919678;10;0.6995246582523268;5.991952037811279;3.2215869426727295;8.719928503036499;10;1.5757525926474754;18.99188847541809;18.610546112060547;19.40282893180847;10;0.25017185569674577;dead;grida;1.8942737102508538;
250;10;5.5;14;2.1802197217941286;2.053079128265381;2.367525339126587;10;0.09785068819502787;2.7095198154449465;2.6610801219940186;2.829939126968384;10;0.05092377581552566;not_valid;forallv;0.5293000936508179;36.86347892284393;13.168825149536133;62.25580358505249;10;17.55083270955189;15.12043218612671;5.851587533950806;21.828822135925293;10;4.539483543171236;13.67546169757843;13.520283699035645;13.834402084350586;10;0.11369445822185177;false;pruninga;1.4449704885482788;
250;10;5.5;15;5.443720006942749;5.231103420257568;5.603388547897339;10;0.11402131077330434;3.9779511451721192;3.906428813934326;4.132038354873657;10;0.07177312136617242;valid;gridv;1.4657688617706301;3.411992144584656;2.8566431999206543;4.413295745849609;10;0.4746123463434354;3.2686580657958983;3.029280662536621;4.745673656463623;10;0.5221514352403382;29.489754271507262;28.757251739501953;30.851871490478516;10;0.7670969335259036;dead;foralla;0.1433340787887576;
250;10;5.5;16;1.9459570407867433;1.8551545143127441;2.0881192684173584;10;0.0715514401082129;2.0044858694076537;1.9178071022033691;2.0592925548553467;10;0.035854808001933004;not_valid;forallv;0.05852882862091047;12.630933260917663;9.215182542800903;19.456526517868042;10;3.0810525114305247;7.685544538497925;6.507421016693115;9.489897966384888;10;1.1793867298263123;12.892895841598511;12.451693058013916;13.360315322875977;10;0.28697166109369715;false;foralla;4.945388722419739;
250;10;5.5;17;1.9459185600280762;1.822822093963623;2.2633278369903564;10;0.1393843065361956;1.8533048152923584;1.8069956302642822;1.8995497226715088;10;0.031227166359050172;not_valid;gridv;0.09261374473571782;3.840457558631897;3.3181822299957275;4.613471746444702;10;0.4359830999287975;4.8449722051620485;3.714705228805542;6.9480555057525635;10;1.1671893082454738;16.02553164958954;15.675247430801392;16.356894969940186;10;0.21944258521965507;dead;grida;1.0045146465301515;
250;10;5.5;18;5.611434030532837;5.1735851764678955;6.07297420501709;10;0.2856503984351728;4.183524084091187;4.09909725189209;4.333641052246094;10;0.07195366197846655;valid;gridv;1.42790994644165;26.09179553985596;24.332626819610596;30.71677279472351;10;2.4352085852378145;11.453521919250488;9.790578603744507;12.9816153049469;10;1.2062860422520425;10.445846486091614;10.28016471862793;10.63757848739624;10;0.11693360630493163;no_anomaly;pruninga;1.007675433158873;
250;10;5.5;19;2.166161584854126;2.0749447345733643;2.2238738536834717;10;0.04073112514746633;1.8404514789581299;1.7954330444335938;1.8933818340301514;10;0.03241365520885574;not_valid;gridv;0.3257101058959959;4.769363975524902;3.0553531646728516;12.218908309936523;10;2.773983897029152;5.7513511896133425;3.3161957263946533;8.538567066192627;10;2.042993195196496;32.77852022647858;31.809854984283447;34.2896728515625;10;0.8305043967590975;dead;grida;0.9819872140884405;
250;10;5.75;0;1.8261919498443604;1.8029921054840088;1.903005838394165;10;0.029414287973687163;3.792515730857849;3.7194533348083496;3.859748363494873;10;0.047148890215275026;not_valid;forallv;1.9663237810134888;17.17376365661621;11.481345415115356;25.1759250164032;10;4.6193915076982535;20.064749789237975;11.912627935409546;33.17180275917053;10;5.542537178606559;15.819461441040039;15.460627555847168;16.42243766784668;10;0.28300848778579885;false;pruninga;1.3543022155761708;
250;10;5.75;1;5.534510254859924;5.225341796875;5.781661510467529;10;0.176158821972534;3.9970240116119387;3.912128448486328;4.060166835784912;10;0.05029963132415983;valid;gridv;1.5374862432479857;3.425735926628113;2.793736457824707;4.513479948043823;10;0.6104023811206708;6.938775825500488;3.7145743370056152;8.99131989479065;10;1.6906342467764917;20.93456962108612;20.750311613082886;21.30726909637451;10;0.22292839233797923;dead;grida;3.513039898872375;
250;10;5.75;2;5.568254923820495;5.465250253677368;5.723347902297974;10;0.09296970877968787;4.26488471031189;4.126989364624023;4.483313083648682;10;0.11087362257642024;valid;gridv;1.3033702135086056;9.103327798843384;5.4114367961883545;13.996912479400635;10;2.550351924789893;11.747414779663085;6.110125303268433;17.247028350830078;10;3.1722510086012585;9.371524691581726;9.20488977432251;9.512105703353882;10;0.10351896698095787;false;grida;0.2681968927383416;
250;10;5.75;3;6.025352668762207;5.752095460891724;6.751587867736816;10;0.28857836795041814;4.234651112556458;4.062725067138672;4.686585426330566;10;0.17786460954200436;valid;gridv;1.7907015562057493;3.440661406517029;2.2775180339813232;4.829732894897461;10;0.78501871425063;3.2488429307937623;2.710592031478882;4.079186201095581;10;0.4477242351653545;23.256209135055542;22.316555738449097;24.513614177703857;10;0.771539815659863;dead;foralla;0.1918184757232666;
250;10;5.75;4;2.6488707065582275;2.5222177505493164;2.8045172691345215;10;0.09107553377343881;1.9204191207885741;1.859555721282959;1.9758639335632324;10;0.04091306610494867;not_valid;gridv;0.7284515857696534;8.911423015594483;5.145498752593994;12.057441473007202;10;2.203250544879365;8.950215435028076;7.066867351531982;11.916359186172485;10;1.6743608020019198;11.764620471000672;11.552422761917114;12.101106405258179;10;0.17613495752005054;false;grida;0.038792419433592684;
250;10;5.75;5;4.640799593925476;4.420557737350464;5.217889070510864;10;0.29855455518552093;4.139191317558288;3.9731075763702393;4.2917139530181885;10;0.10057126545165143;valid;gridv;0.5016082763671879;3.130552124977112;2.5764665603637695;4.174236059188843;10;0.4746726491140154;5.05267436504364;2.8828577995300293;9.836590051651001;10;2.0950656059577573;24.242688751220705;23.831978797912598;24.677405834197998;10;0.25104653772519003;dead;grida;1.9221222400665283;
250;10;5.75;6;1.8324556350708008;1.7692177295684814;1.904329538345337;10;0.04450086202627807;1.8330166816711426;1.7898337841033936;1.890817403793335;10;0.03084293957824022;not_valid;forallv;0.0005610466003418413;9.538903379440308;7.176913261413574;14.325583219528198;10;2.6203632250822215;7.832528901100159;5.577832460403442;10.312508344650269;10;1.5556273038678967;11.802714133262635;11.619052648544312;12.060918807983398;10;0.12657224439764542;false;foralla;1.706374478340149;
250;10;5.75;7;5.328239560127258;5.1613993644714355;5.482852458953857;10;0.09152399307166159;4.0273947477340695;3.9120659828186035;4.0727760791778564;10;0.048271258971570544;valid;gridv;1.3008448123931888;3.4846131563186646;2.6431002616882324;4.628489255905151;10;0.5419752756236502;4.401392245292664;3.390178918838501;5.238008737564087;10;0.6353530058589136;27.102398657798766;26.320441961288452;27.79153275489807;10;0.5320667569134956;dead;grida;0.9167790889739993;
250;10;5.75;8;2.3492947101593016;2.1711747646331787;2.881565570831299;10;0.25146020888685416;2.3941203355789185;2.358039617538452;2.428832530975342;10;0.024920114186166457;not_valid;forallv;0.04482562541961688;25.601055431365968;21.8750741481781;30.092466831207275;10;2.675331702144013;10.515022158622742;8.567548513412476;11.558353424072266;10;0.9080014722817581;13.481557297706605;13.292991161346436;13.75192379951477;10;0.1458027974857876;no_anomaly;foralla;2.966535139083863;
250;10;5.75;9;1.8635390758514405;1.808985710144043;1.9482088088989258;10;0.04437728335998785;2.5476603746414184;2.4979755878448486;2.654417037963867;10;0.053783929972287786;not_valid;forallv;0.6841212987899778;4.901444983482361;3.6035232543945312;7.356251239776611;10;1.1831112683659482;4.26683406829834;3.211618423461914;5.521844148635864;10;0.7122939456933247;35.55393040180206;34.71212887763977;36.125418186187744;10;0.4834077463362387;dead;foralla;0.6346109151840214;
250;10;5.75;10;5.40517578125;5.19561767578125;5.638366937637329;10;0.13868834908956235;4.2214534997940065;4.105675935745239;4.346001386642456;10;0.09346609833482016;valid;gridv;1.1837222814559931;12.666106843948365;2.747823476791382;21.308334827423096;10;6.603263690908997;8.179863476753235;5.070381164550781;10.646111726760864;10;1.8702666596953583;9.493283152580261;9.275713682174683;9.667060613632202;10;0.1158461959760371;false;foralla;1.313419675827026;
250;10;5.75;11;1.7824918270111083;1.739330530166626;1.833820104598999;10;0.03066093165041062;1.7976288557052613;1.7636821269989014;1.8322131633758545;10;0.019330627670621676;not_valid;forallv;0.01513702869415301;3.079668402671814;2.354402780532837;3.5609848499298096;10;0.39509770216497164;3.0737642288208007;2.910980701446533;3.9741873741149902;10;0.3194778936149189;21.648080587387085;21.27594780921936;22.18683409690857;10;0.3053870149007535;dead;foralla;0.005904173851013272;
250;10;5.75;12;1.8490756750106812;1.8153979778289795;1.908355951309204;10;0.025242990283240535;2.023327422142029;1.956923246383667;2.0735652446746826;10;0.0326545391830984;not_valid;forallv;0.17425174713134783;13.304138922691346;6.445000410079956;21.40261697769165;10;5.042329879932451;8.35650737285614;5.8459718227386475;11.878269672393799;10;2.275484963752117;12.74280824661255;12.39560317993164;13.437384605407715;10;0.287756290285556;false;foralla;4.38630087375641;
250;10;5.75;13;1.958281970024109;1.8914074897766113;2.0481038093566895;10;0.050148920960750895;1.8088186502456665;1.7395823001861572;1.8720660209655762;10;0.03321183560191846;not_valid;gridv;0.14946331977844252;3.8089735984802244;2.7726900577545166;4.739416599273682;10;0.6892841375653563;3.9443197727203367;2.817601442337036;5.007437229156494;10;0.6957947843378577;27.2497759103775;26.46069073677063;28.063697576522827;10;0.5650382267569335;dead;grida;0.1353461742401123;
250;10;5.75;14;1.9625160694122314;1.8938450813293457;2.07252836227417;10;0.04851293367814559;2.500927996635437;2.4324982166290283;2.5379600524902344;10;0.03363077209325278;not_valid;forallv;0.5384119272232057;12.29881706237793;3.9156765937805176;33.21962833404541;10;7.984691900065442;8.250970482826233;5.93925142288208;12.96137285232544;10;2.6709014938773787;13.68851878643036;13.40541410446167;14.101184368133545;10;0.22590753685626802;false;foralla;4.047846579551697;
250;10;5.75;15;1.8084380626678467;1.7515060901641846;1.919952154159546;10;0.04410376904746053;1.8998534440994264;1.8385393619537354;1.9561049938201904;10;0.04162941024718545;not_valid;forallv;0.09141538143157968;3.3863707065582274;2.7997233867645264;4.67099142074585;10;0.6087569224478709;2.645675015449524;2.578104019165039;2.7719810009002686;10;0.05235252800039385;22.84727954864502;22.314629316329956;23.65247368812561;10;0.41864924112645374;dead;foralla;0.7406956911087033;
250;10;5.75;16;1.8163843154907227;1.794459581375122;1.8475260734558105;10;0.018654717800918815;1.8553332090377808;1.8173584938049316;1.9212620258331299;10;0.027325382685859025;not_valid;forallv;0.038948893547058105;7.490330386161804;4.175415992736816;12.85242486000061;10;2.8948702555618357;7.455554485321045;5.681453704833984;10.755773067474365;10;1.4086229251757203;11.73475170135498;11.530017852783203;11.875032186508179;10;0.098824881640155;false;foralla;0.0347759008407591;
250;10;5.75;17;1.8075575828552246;1.759547472000122;1.8935730457305908;10;0.0415795171780428;1.7844523191452026;1.7223289012908936;1.827310562133789;10;0.03037254206558898;not_valid;gridv;0.023105263710021973;3.044400215148926;2.554530382156372;4.174332857131958;10;0.5999055569310346;3.197957897186279;2.7327535152435303;4.137416839599609;10;0.4692550149238716;21.36365008354187;20.774630784988403;21.76164746284485;10;0.30200942346795007;dead;grida;0.15355768203735343;
250;10;5.75;18;5.853843522071839;5.26762056350708;6.70552921295166;10;0.48943645225032223;4.117527031898499;3.9951696395874023;4.201184511184692;10;0.07084363406386862;valid;gridv;1.7363164901733397;27.477340292930602;13.18325161933899;58.02294182777405;10;13.216228997896907;13.1785653591156;7.986043930053711;20.69493079185486;10;4.2251249404026385;19.576159644126893;19.266013860702515;19.781738996505737;10;0.18245790087838054;false;foralla;6.397594285011293;
250;10;5.75;19;1.8062278747558593;1.7883224487304688;1.8502833843231201;10;0.01912076658636875;1.7915349006652832;1.7522201538085938;1.8182525634765625;10;0.019593125832044794;not_valid;gridv;0.014692974090576127;3.0666428565979005;2.4855141639709473;3.6907808780670166;10;0.36167007529136996;2.8512030601501466;2.7910046577453613;2.887596607208252;10;0.03259155760211365;18.613686776161195;18.117871046066284;18.816890478134155;10;0.2227296031177824;dead;foralla;0.2154397964477539;
250;10;6;0;1.900092315673828;1.8204591274261475;2.0430076122283936;10;0.06708785488676551;4.042515420913697;3.9459354877471924;4.146302938461304;10;0.06072157733632865;not_valid;forallv;2.1424231052398683;9.382660007476806;7.212131977081299;12.52444863319397;10;1.3811660693963022;15.461785221099854;12.731191396713257;18.726529836654663;10;1.7980362387171265;13.81489131450653;13.647483587265015;13.958550453186035;10;0.10465670643912167;false;grida;4.432231307029724;
250;10;6;1;5.612645006179809;5.439829587936401;5.7949302196502686;10;0.11742200100780384;4.16404447555542;4.048455715179443;4.4234700202941895;10;0.10955524724792406;valid;gridv;1.4486005306243896;3.5164806127548216;2.6199748516082764;5.193782567977905;10;0.8997558755537437;4.214491271972657;3.0833029747009277;6.47904896736145;10;1.1300404250838927;24.06826627254486;23.624323844909668;24.571862936019897;10;0.30421609252756904;dead;grida;0.698010659217835;
250;10;6;2;5.549623489379883;5.347056150436401;5.814065456390381;10;0.16681108358339974;4.3879327297210695;4.307030439376831;4.531787872314453;10;0.0698352134558666;valid;gridv;1.1616907596588133;8.041473317146302;5.035074710845947;10.572813510894775;10;1.6368779096630492;8.175042605400085;6.32636284828186;10.018800973892212;10;1.2812782057008152;10.404367256164551;10.295522212982178;10.652680158615112;10;0.10693621450944808;false;grida;0.1335692882537831;
250;10;6;3;5.784159898757935;5.563284397125244;5.905816555023193;10;0.11303095171538967;4.075033473968506;3.967106342315674;4.270517826080322;10;0.08708785981461264;valid;gridv;1.7091264247894289;2.714384412765503;2.1569125652313232;3.5276038646698;10;0.3808007543075957;2.6986882209777834;2.4702939987182617;2.815800666809082;10;0.10411885962994677;19.548041558265687;18.991756439208984;20.129718780517578;10;0.29309272017087346;dead;foralla;0.015696191787719638;
250;10;6;4;2.488323926925659;2.333826780319214;2.594822883605957;10;0.10023297319137128;2.009057402610779;1.9707536697387695;2.0456395149230957;10;0.024587383975253275;not_valid;gridv;0.47926652431488037;3.475452995300293;2.8612992763519287;4.071600914001465;10;0.4213287905757726;6.53406183719635;5.371846437454224;7.5930376052856445;10;0.815037159916742;9.778665804862976;9.666196346282959;9.956703186035156;10;0.07811479663139222;false;grida;3.058608841896057;
250;10;6;5;4.630634522438049;4.408823013305664;5.284156322479248;10;0.27774754433130117;4.020648169517517;3.913501739501953;4.106976747512817;10;0.0639454017791132;valid;gridv;0.609986352920532;2.825831651687622;2.299091339111328;4.088293790817261;10;0.5488253401712478;3.2329731702804567;2.63651180267334;4.067360162734985;10;0.43910908163808304;21.292080402374268;20.846588134765625;21.789185047149658;10;0.2956684089557802;dead;grida;0.40714151859283465;
250;10;6;6;1.8510087728500366;1.8112454414367676;1.9855878353118896;10;0.05073497751138123;2.7841079950332643;2.727839708328247;2.835346221923828;10;0.038281601283431776;not_valid;forallv;0.9330992221832277;5.755707502365112;4.310705661773682;6.991351127624512;10;0.8754505275916868;8.75068645477295;6.739206314086914;11.38173770904541;10;1.5835529288062342;12.532468104362488;12.360557079315186;12.621840476989746;10;0.07650306794436497;false;grida;2.9949789524078376;
250;10;6;7;5.522617888450623;5.355547666549683;5.695278167724609;10;0.13135656690258968;4.032983994483947;3.9480273723602295;4.151823282241821;10;0.07132196074414968;valid;gridv;1.4896338939666753;2.6322869777679445;2.2841851711273193;3.1666419506073;10;0.3006435505597243;3.2303313493728636;2.660456657409668;4.074905633926392;10;0.4741522461964324;22.29009540081024;21.966923475265503;22.693626165390015;10;0.2667100250375722;dead;grida;0.5980443716049191;
250;10;6;8;1.903992247581482;1.8076934814453125;1.9675965309143066;10;0.048895494058096005;1.9638778924942017;1.923159122467041;2.018052577972412;10;0.030473219206084038;not_valid;forallv;0.05988564491271986;10.682935070991515;5.66636061668396;17.863394498825073;10;4.686683480932617;8.843816137313842;6.698712110519409;13.063114881515503;10;2.1491719008077257;14.43990466594696;13.962560176849365;14.845728397369385;10;0.25894737702359155;false;foralla;1.839118933677673;
250;10;6;9;1.8410328388214112;1.8059232234954834;1.870776653289795;10;0.02176389837140873;1.7971664905548095;1.7601854801177979;1.8457286357879639;10;0.03302312015756418;not_valid;gridv;0.04386634826660174;3.562554454803467;2.6454975605010986;4.576482534408569;10;0.7341065192597679;3.838045763969421;2.9276065826416016;4.518798589706421;10;0.47864629654033464;23.786031007766724;23.04100799560547;24.540366172790527;10;0.4698642693794278;dead;grida;0.2754913091659543;
250;10;6;10;5.86503221988678;5.6372692584991455;6.246615648269653;10;0.21467380070088504;4.171180534362793;4.0669989585876465;4.26945948600769;10;0.07662718649222254;valid;gridv;1.6938516855239873;4.515643668174744;3.543490171432495;5.983160972595215;10;0.8693072599185069;5.2633708953857425;4.476687908172607;6.819841146469116;10;0.6619502273534471;7.919067454338074;7.756131410598755;8.274845361709595;10;0.1595066404935766;false;grida;0.7477272272109987;
250;10;6;11;1.7783942699432373;1.724503755569458;1.839186191558838;10;0.036312638835628984;1.7911276817321777;1.7350337505340576;1.8374977111816406;10;0.04114010128023719;not_valid;forallv;0.012733411788940385;2.6731385231018066;2.3477120399475098;3.0480575561523438;10;0.24038884629256088;2.8106222629547117;2.67581844329834;3.029386520385742;10;0.10156069874446505;18.226655459403993;17.791725397109985;18.535110473632812;10;0.2374730660952749;dead;grida;0.13748373985290518;
250;10;6;12;1.806018590927124;1.776932954788208;1.85420560836792;10;0.02391147214518119;1.873944926261902;1.8416364192962646;1.9161643981933594;10;0.023486720616306064;not_valid;forallv;0.06792633533477788;3.4881359100341798;3.1046242713928223;4.124697923660278;10;0.3059715270731931;6.069667935371399;5.58344030380249;6.713774919509888;10;0.3263005584606495;10.81000542640686;10.649987936019897;11.114836931228638;10;0.13454833657537368;false;grida;2.581532025337219;
250;10;6;13;1.8982661962509155;1.854917287826538;1.9435055255889893;10;0.02457944638692788;1.8033922910690308;1.7713830471038818;1.8691484928131104;10;0.028939132038479285;not_valid;gridv;0.09487390518188477;3.018675112724304;2.4146552085876465;3.43379545211792;10;0.36515199884737026;3.2066388368606566;2.549398183822632;4.0692174434661865;10;0.45843012650447573;21.531809282302856;21.185921907424927;21.82779574394226;10;0.17137145277489627;dead;grida;0.18796372413635254;
250;10;6;14;1.8743060111999512;1.8015105724334717;1.9165637493133545;10;0.03695083721377491;3.012595534324646;2.9537336826324463;3.052955389022827;10;0.03023171203449681;not_valid;forallv;1.1382895231246948;5.776786828041077;3.8957161903381348;8.977596759796143;10;1.6055760281098024;9.006354212760925;7.9059672355651855;9.93147325515747;10;0.5740406019796745;11.463326501846314;11.244494676589966;11.75527548789978;10;0.16557264533811325;false;grida;3.2295673847198483;
250;10;6;15;2.057338500022888;1.8184337615966797;2.285306453704834;10;0.18423148585585802;1.8157426595687867;1.7710258960723877;1.8767509460449219;10;0.03662205834258899;not_valid;gridv;0.24159584045410143;2.994717335700989;2.200068235397339;3.551680088043213;10;0.40687176187376706;2.9196601629257204;2.802011489868164;3.100019931793213;10;0.09198442964299332;17.905671072006225;17.525734186172485;18.39550280570984;10;0.28047924070630376;dead;foralla;0.07505717277526847;
250;10;6;16;1.838260006904602;1.782813549041748;1.8763985633850098;10;0.030487811128120015;1.8680959701538087;1.826270580291748;1.937619686126709;10;0.03921936757679597;not_valid;forallv;0.029835963249206676;3.5730292797088623;2.922959566116333;5.146120548248291;10;0.6926633784989499;6.233320116996765;5.488950729370117;6.928767442703247;10;0.4578299135587566;8.373086142539979;8.296569347381592;8.450568199157715;10;0.05617327511252068;false;grida;2.660290837287903;
250;10;6;17;1.8152190446853638;1.754004716873169;1.8538169860839844;10;0.03299436835403828;2.3027358531951903;2.2562427520751953;2.3490402698516846;10;0.03349973802910287;not_valid;forallv;0.4875168085098265;2.9650394678115846;2.643911600112915;3.293349266052246;10;0.20099989849105895;2.7770925521850587;2.685055732727051;2.9151713848114014;10;0.07108241241653207;17.722960019111632;17.485435485839844;18.02150583267212;10;0.17114061336244327;dead;foralla;0.18794691562652588;
250;10;6;18;1.9549083948135375;1.8476653099060059;2.1484322547912598;10;0.0941570415899341;2.136193323135376;2.116209030151367;2.17014479637146;10;0.01643267388542386;not_valid;forallv;0.1812849283218383;10.323994660377503;6.017395734786987;14.423841714859009;10;2.7534415879081755;10.16945776939392;5.1729676723480225;13.394869089126587;10;2.4985815276046783;13.742736196517944;13.295928001403809;14.374511957168579;10;0.2752658106546382;false;foralla;0.15453689098358225;
250;10;6;19;1.841396689414978;1.8099379539489746;1.870666265487671;10;0.02201665350886221;1.8168388605117798;1.7714989185333252;1.9250500202178955;10;0.04614248415922677;not_valid;gridv;0.024557828903198242;2.42926664352417;2.06438946723938;2.8314943313598633;10;0.22288518135613491;2.5360897302627565;2.480363607406616;2.630763053894043;10;0.053773874218067286;10.632353115081788;10.468668699264526;10.812662839889526;10;0.12971573252600807;dead;grida;0.10682308673858643;


==> data/all300_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;count_forallv;std_forallv;gridv_avg;gridv_min;gridv_max;count_gridv;std_gridv;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;count_grida;std_grida;foralla_avg;foralla_min;foralla_max;count_foralla;std_foralla;pruninga_avg;pruninga_min;pruninga_max;count_pruninga;std_pruninga;result_a;winner_a;gap_with_second_a;
300;10;5;0;75.55871381759644;7.616421699523926;299.89723205566406;10;103.00503088041052;7.8181520938873295;7.644153118133545;8.095999240875244;10;0.1500152258792873;valid;gridv;67.7405617237091;39.713747072219846;33.48411250114441;46.57154989242554;10;3.891011203892984;11.13110704421997;9.320570707321167;13.26047396659851;10;1.2366971832171774;13.678830313682557;12.958008050918579;14.54674243927002;10;0.5436580218030038;no_anomaly;foralla;2.547723269462587;
300;10;5;1;6.697072505950928;6.296719312667847;7.017206430435181;10;0.234524796880763;4.563752388954162;4.227141618728638;5.540079593658447;10;0.38644430615722836;valid;gridv;2.1333201169967655;2.7799576044082643;2.502063751220703;3.0061938762664795;10;0.174728258775934;7.015724945068359;5.42023229598999;10.135887145996094;10;1.447563130026323;21.540277338027956;20.727463006973267;21.957916021347046;10;0.3877526514198806;no_anomaly;grida;4.235767340660095;
300;10;5;2;6.832821607589722;6.321290969848633;8.059836387634277;10;0.519976493088791;4.457839369773865;4.271605491638184;4.632716417312622;10;0.13756053387411146;valid;gridv;2.374982237815857;5.309388494491577;4.492759466171265;6.387601375579834;10;0.6070866893522764;4.770517587661743;4.090210914611816;5.501444339752197;10;0.4585095985156766;9.810934615135192;9.450425624847412;10.43777322769165;10;0.3609742673173795;no_anomaly;foralla;0.5388709068298336;
300;10;5;3;4.184543013572693;4.031629800796509;4.354841709136963;10;0.11506055948765949;4.534700536727906;4.379891872406006;4.808764219284058;10;0.14790532226986913;valid;forallv;0.35015752315521276;2.883089518547058;2.7597780227661133;3.114213228225708;10;0.11764856990803568;6.831741118431092;5.459718942642212;7.83482813835144;10;0.8270143205075666;19.344302344322205;18.985366344451904;19.807431936264038;10;0.21619748961760066;no_anomaly;grida;3.9486515998840335;
300;10;5;4;151.48218433856965;15.265574216842651;600;9;178.73955017345398;4.966867542266845;4.767210245132446;5.508410453796387;10;0.22544797734495353;valid;gridv;146.5153167963028;38.307088351249696;28.50489044189453;44.632763147354126;10;5.193532415738252;14.937463736534118;12.976808547973633;19.130116939544678;10;1.8525257565204367;15.751698780059815;15.145504474639893;17.53436589241028;10;0.7954341634062778;no_anomaly;foralla;0.8142350435256969;
300;10;5;5;6.768378210067749;6.416834115982056;7.549149036407471;10;0.32944093759438886;4.512782263755798;4.233201742172241;4.809401988983154;10;0.207042717847599;valid;gridv;2.255595946311951;2.531329321861267;2.3227763175964355;2.7175023555755615;10;0.1390476305242336;6.847463893890381;5.656627655029297;7.996027231216431;10;0.8539651672557803;21.244029879570007;20.414300203323364;21.707000017166138;10;0.3840190088230896;no_anomaly;grida;4.316134572029114;
300;10;5;6;14.178327322006226;6.68971061706543;23.685805559158325;10;6.28740715668038;4.555016279220581;4.422724485397339;4.851129055023193;10;0.1458021050030189;valid;gridv;9.623311042785645;14.299086785316467;12.192440748214722;16.31573510169983;10;1.3292713878849687;7.3589029788970945;5.880526065826416;8.515994787216187;10;0.9184883377354928;11.178681445121764;10.923457860946655;11.843079805374146;10;0.2996460953101262;no_anomaly;foralla;3.81977846622467;
300;10;5;7;7.341811323165894;6.665842771530151;8.30214524269104;10;0.5940850220810798;4.690227413177491;4.314637184143066;5.282923460006714;10;0.264208369274749;valid;gridv;2.6515839099884033;2.6664639711380005;2.5847432613372803;2.867276906967163;10;0.08294064466568092;6.556850886344909;4.842636585235596;7.602480888366699;10;0.9631413227434666;21.612754917144777;21.093313932418823;22.167672395706177;10;0.36084381680144906;no_anomaly;grida;3.890386915206909;
300;10;5;8;41.85498411655426;7.197129011154175;97.28864574432373;10;33.51830106117275;7.137097668647766;6.805304527282715;7.514313220977783;10;0.2427983028839618;valid;gridv;34.717886447906494;10.142347955703736;8.688050270080566;11.68349003791809;10;0.9405348767096509;5.9885849237442015;5.319743633270264;6.760244607925415;10;0.511219679269097;7.226878690719604;7.006866931915283;7.563875913619995;10;0.1775174712743615;no_anomaly;foralla;1.2382937669754028;
300;10;5;9;7.0628702402114865;6.729045629501343;7.53075909614563;10;0.2541040521223866;4.5820533514022825;4.4298927783966064;4.95283579826355;10;0.16276509946103823;valid;gridv;2.480816888809204;2.483132243156433;2.372230052947998;2.799746036529541;10;0.16371065981165286;7.396437788009644;5.928071975708008;9.326197862625122;10;1.1941175862276383;21.341319608688355;20.77812385559082;21.586575746536255;10;0.2778166431701657;no_anomaly;grida;4.913305544853211;
300;10;5;10;15.84926459789276;7.250324726104736;38.915854692459106;10;11.361993012904966;6.472763299942017;6.110525369644165;6.800037622451782;10;0.22057514091042377;valid;gridv;9.376501297950744;13.979831719398499;11.0356605052948;16.65993857383728;10;2.037824440511974;6.539520573616028;5.643075466156006;8.697123765945435;10;0.8898192890616827;11.554134035110474;11.24289870262146;11.932091236114502;10;0.23004720047497337;no_anomaly;foralla;5.014613461494446;
300;10;5;11;6.660393571853637;6.387254476547241;7.0445051193237305;10;0.20296839493355645;4.629557394981385;4.399108171463013;5.045697212219238;10;0.2292380187314349;valid;gridv;2.0308361768722527;3.711714506149292;3.2888355255126953;4.290570259094238;10;0.26180638930718475;6.3944251298904415;5.611567497253418;6.975454092025757;10;0.4744858665455818;24.383187413215637;23.73393964767456;25.008212566375732;10;0.3853373204457043;no_anomaly;grida;2.6827106237411495;
300;10;5;12;541.8178414106369;18.17841410636902;600;1;183.9881403275167;38.12646298408508;37.02203917503357;38.64453458786011;10;0.5449518878327981;valid;gridv;503.6913784265518;45.248716950416565;40.14340829849243;52.462804555892944;10;4.6001721730735925;13.388915038108825;10.762688159942627;15.870312929153442;10;1.989544426030136;17.17004611492157;16.914937734603882;17.57495141029358;10;0.2282353595031387;no_anomaly;foralla;3.781131076812743;
300;10;5;13;6.221316456794739;5.757264137268066;6.544686555862427;10;0.2624643631789587;4.282743072509765;4.096834421157837;4.450483322143555;10;0.12814219682899722;valid;gridv;1.9385733842849735;2.4976073503494263;2.4093315601348877;2.6296486854553223;10;0.0758243493965666;6.335102319717407;5.337871551513672;7.093597650527954;10;0.5239264576363862;20.777614641189576;20.387576818466187;21.274174690246582;10;0.2674588108006959;no_anomaly;grida;3.837494969367981;
300;10;5;14;254.15477237701415;198.1678442955017;292.10828852653503;10;36.320757185957625;10.50082712173462;10.162495851516724;11.195741415023804;10;0.3025391834650424;valid;gridv;243.65394525527952;45.037345910072325;37.350879430770874;51.83771347999573;10;5.130247005860015;14.938135647773743;11.74771785736084;17.659310340881348;10;1.8164742053071694;20.256711339950563;19.756277561187744;20.734405994415283;10;0.38972963973447716;no_anomaly;foralla;5.31857569217682;
300;10;5;15;6.973703694343567;6.369646072387695;8.066534757614136;10;0.49441575831796886;4.437000370025634;4.192775011062622;4.730612277984619;10;0.16280643577044207;valid;gridv;2.5367033243179327;2.593575286865234;2.4159841537475586;2.7120912075042725;10;0.10090959096652558;6.820875787734986;5.551530838012695;8.474541902542114;10;0.837752039896845;20.870393872261047;20.294094800949097;21.39994168281555;10;0.33482076190533744;no_anomaly;grida;4.2273005008697515;
300;10;5;16;556.0381526470185;160.38152647018433;600;1;139.019567784066;47.67364156246185;46.27486515045166;48.93078303337097;10;0.8462126990698964;valid;gridv;508.3645110845566;98.85038576126098;75.94719409942627;108.45970058441162;10;9.260562198541411;22.307301712036132;15.034110069274902;27.393863677978516;10;4.390806203528133;17.112159752845763;16.5322105884552;19.0521559715271;10;0.7475178953370281;no_anomaly;pruninga;5.195141959190369;
300;10;5;17;6.61827290058136;6.259905815124512;6.84280252456665;10;0.20014280126379486;4.490671849250793;4.211171627044678;4.767739534378052;10;0.20533458888974465;valid;gridv;2.1276010513305668;2.855319380760193;2.654792547225952;3.036306142807007;10;0.12433324269382603;6.942855501174927;4.638907194137573;8.359539985656738;10;1.0217816728254772;21.54114603996277;20.688310146331787;22.166355848312378;10;0.49477339328256914;no_anomaly;grida;4.087536120414734;
300;10;5;18;52.019473624229434;28.761643409729004;68.86232137680054;10;11.887129720346541;7.538744044303894;7.292081594467163;7.939084529876709;10;0.20346950801409452;valid;gridv;44.48072957992554;7.960212850570679;7.388772487640381;9.191474676132202;10;0.6157031910723169;5.516840934753418;4.616673231124878;7.294797658920288;10;0.7108955214646386;8.405574417114257;8.011959314346313;9.080783605575562;10;0.34942247746200183;no_anomaly;foralla;2.443371915817261;
300;10;5;19;3.3541728496551513;2.3607990741729736;4.938721179962158;10;0.7084032119771906;2.800991249084473;2.692406177520752;2.982332944869995;10;0.0887013264450208;not_valid;gridv;0.5531816005706784;2.5938255071640013;2.395781993865967;2.715141534805298;10;0.11233637852950328;6.583761262893677;5.769039154052734;7.787563800811768;10;0.6799671346426849;21.32307097911835;20.902068376541138;22.143766164779663;10;0.37096145031170175;no_anomaly;grida;3.9899357557296753;
300;10;5.25;0;600.0;600;600;0;0.0;81.29601128101349;79.07587218284607;82.8849983215332;10;1.0566711748436217;valid;gridv;518.7039887189865;94.88529963493347;85.59481978416443;109.49489164352417;10;7.2500221877161675;31.131213593482972;23.632559776306152;35.39383816719055;10;4.013860012014501;31.760993313789367;30.20833706855774;32.828723669052124;10;0.9697527704863327;no_anomaly;foralla;0.6297797203063951;
300;10;5.25;1;6.922947645187378;6.405265808105469;7.403112411499023;10;0.2776504442626707;4.565535688400269;4.450580358505249;5.106963157653809;10;0.20008484619628564;valid;gridv;2.357411956787109;3.6318684816360474;3.467495918273926;3.8386929035186768;10;0.12536266295375498;8.31293261051178;6.61874532699585;10.69675064086914;10;1.2243025888931072;22.037116956710815;20.87810182571411;22.524091243743896;10;0.4742261230318125;no_anomaly;grida;4.681064128875732;
300;10;5.25;2;45.86550946235657;7.927477836608887;113.04793572425842;10;42.33736781824558;7.343453693389892;7.01957106590271;7.803884983062744;10;0.2580281257371223;valid;gridv;38.52205576896668;25.126974368095397;21.458402395248413;30.008715867996216;10;3.2080051445003344;9.595513319969177;8.628382921218872;11.312748670578003;10;0.858214173522393;11.436470198631287;11.023239374160767;12.096108198165894;10;0.30102007430431327;no_anomaly;foralla;1.8409568786621104;
300;10;5.25;3;4.381526017189026;4.113028287887573;4.692989826202393;10;0.18984799514312706;4.392998385429382;4.2197864055633545;4.726459741592407;10;0.1700906871556119;valid;forallv;0.011472368240355912;8.387545895576476;6.8234264850616455;11.254827737808228;10;1.4606752342678255;12.981354451179504;8.061247825622559;14.805611610412598;10;2.0287588010558504;29.172977447509766;27.90670657157898;30.881962299346924;10;1.0001656503576544;no_anomaly;grida;4.593808555603028;
300;10;5.25;4;18.54604709148407;9.84409761428833;56.858665227890015;10;14.501201081221076;6.9384170293807985;6.664335250854492;7.237654447555542;10;0.18348868434592572;valid;gridv;11.607630062103272;338.88394782543185;221.78020358085632;600;8;139.31982373989663;90.3795087814331;70.44726490974426;106.51372456550598;10;12.596646584519265;68.00485565662385;65.68132257461548;72.83425998687744;10;2.2491948901211094;no_anomaly;pruninga;22.374653124809257;
300;10;5.25;5;6.715304589271545;6.378847360610962;7.4519782066345215;10;0.29746930098118196;4.446527767181396;4.272613763809204;4.618901252746582;10;0.0940955991077239;valid;gridv;2.2687768220901487;2.817014741897583;2.6354260444641113;3.2149336338043213;10;0.1901692403297294;7.83150691986084;6.760207176208496;8.78033709526062;10;0.6044641006100365;21.325882387161254;21.019225597381592;21.892345428466797;10;0.2650880431013164;no_anomaly;grida;5.014492177963257;
300;10;5.25;6;11.73533742427826;6.772095441818237;26.013988733291626;10;6.871665081617337;5.3020377397537235;5.046144247055054;5.604318380355835;10;0.1938253235062212;valid;gridv;6.4332996845245365;82.88933794498443;71.56902265548706;92.2097418308258;10;6.1167268519539615;23.512497735023498;17.58219027519226;31.459810256958008;10;3.9279809224513507;14.833846926689148;14.489025354385376;15.300652265548706;10;0.2870210769731258;no_anomaly;pruninga;8.67865080833435;
300;10;5.25;7;39.260458278656;26.31762981414795;47.25781273841858;10;7.580304224792078;7.555119204521179;7.139309644699097;7.976974248886108;10;0.2734860406938136;valid;gridv;31.705339074134823;3.174574685096741;2.8950448036193848;3.445903778076172;10;0.15398394518269642;7.1562847137451175;6.3344502449035645;9.00025463104248;10;0.7662130316848076;22.626044726371767;21.84190535545349;23.362839460372925;10;0.4890668250191186;no_anomaly;grida;3.9817100286483766;
300;10;5.25;8;99.97667484283447;12.759515762329102;228.9104347229004;10;79.15243041591351;21.99208858013153;21.282480239868164;22.47834062576294;10;0.4027585486954216;not_valid;gridv;77.98458626270295;59.11526536941528;49.39747929573059;67.45515942573547;10;6.218863120111919;18.115172576904296;14.145473957061768;23.821376085281372;10;3.1932285075811846;18.474704456329345;17.656872749328613;19.21546459197998;10;0.5949294029092589;no_anomaly;foralla;0.35953187942504883;
300;10;5.25;9;9.836093330383301;7.108975887298584;12.641361236572266;10;1.829142125071287;4.636548304557801;4.406634569168091;4.964950323104858;10;0.17598559801679164;valid;gridv;5.1995450258255005;2.546433353424072;2.435851812362671;2.631395101547241;10;0.05820306000897038;7.0534237146377565;5.603943586349487;9.361287117004395;10;1.0485331090343146;21.205715537071228;20.139375925064087;22.11656665802002;10;0.5497209028809017;no_anomaly;grida;4.506990361213685;
300;10;5.25;10;23.966933965682983;6.799419403076172;46.989253997802734;10;14.239438674583527;5.612885785102844;5.33365535736084;5.800997257232666;10;0.1368109512302435;valid;gridv;18.35404818058014;73.01371121406555;64.64737462997437;81.00712633132935;10;5.548140241681504;21.02363474369049;15.816563606262207;28.95946431159973;10;4.333721053358042;24.504674077033997;23.97055435180664;25.107608795166016;10;0.4060475711133333;no_anomaly;foralla;3.4810393333435066;
300;10;5.25;11;30.160736656188966;9.314871788024902;61.71482968330383;10;19.549922141634692;5.202574872970581;4.969882965087891;5.4778478145599365;10;0.16629125963116767;valid;gridv;24.958161783218387;19.64120693206787;9.403841257095337;40.283204078674316;10;8.88531273994877;23.864048647880555;14.272631406784058;36.15219712257385;10;7.34922865865449;82.13466124534607;75.8249249458313;89.86261081695557;10;4.375067148895437;no_anomaly;grida;4.2228417158126845;
300;10;5.25;12;59.892430782318115;7.098568916320801;131.6372058391571;10;45.20822520621516;37.189815163612366;36.075196504592896;39.03538250923157;10;0.9666708206206872;not_valid;gridv;22.70261561870575;600.0;600;600;0;0.0;61.87046549320221;41.10070490837097;80.63195562362671;10;11.726839982339275;53.298828506469725;48.7699921131134;56.30044770240784;10;2.091121286908138;no_anomaly;pruninga;8.571636986732486;
300;10;5.25;13;6.6327064037323;6.12899923324585;7.219983816146851;10;0.3146567241992071;4.3537136793136595;4.168871164321899;4.663456439971924;10;0.16293059212904829;valid;gridv;2.2789927244186403;2.8030673027038575;2.7080588340759277;2.892575740814209;10;0.05241100523883748;7.798229742050171;6.351226091384888;9.843616724014282;10;1.0675483010398596;22.461051893234252;21.72063660621643;24.474154710769653;10;0.8175637030923928;no_anomaly;grida;4.995162439346313;
300;10;5.25;14;11.399785709381103;5.801426410675049;26.651447534561157;10;7.235993651143434;5.428496861457825;5.254479169845581;5.696951866149902;10;0.14304113495531584;not_valid;gridv;5.971288847923278;600.0;600;600;0;0.0;81.634042263031;59.95460748672485;97.61832308769226;10;12.11847172109039;57.43327543735504;55.457993030548096;59.27304410934448;10;1.395643582846389;no_anomaly;pruninga;24.200766825675963;
300;10;5.25;15;35.32083914279938;23.565563917160034;41.34814095497131;10;4.978047089965833;4.7496966361999515;4.525671005249023;4.929335594177246;10;0.1515239204508205;valid;gridv;30.57114250659943;4.1451736211776735;3.451382875442505;5.235666513442993;10;0.49652861206221666;8.791451668739318;7.751325845718384;10.307373523712158;10;0.8155187633870918;22.361065697669982;21.77236843109131;22.795037269592285;10;0.3669888954112256;no_anomaly;grida;4.646278047561645;
300;10;5.25;16;100.54473443031311;22.15546178817749;600;9;176.38357428223108;5.662756323814392;5.51487135887146;5.874429225921631;10;0.1194884184788902;not_valid;gridv;94.88197810649872;600.0;600;600;0;0.0;179.09627604484558;145.87594032287598;208.38354754447937;10;18.764259962420443;135.60502018928528;125.45150375366211;143.74011301994324;10;5.952299580974153;no_anomaly;pruninga;43.4912558555603;
300;10;5.25;17;17.407614040374757;14.023495197296143;21.079749822616577;10;2.378777043373176;4.729478907585144;4.381911516189575;5.066025495529175;10;0.21045380151022502;valid;gridv;12.678135132789613;4.250084137916565;3.8092610836029053;4.597259283065796;10;0.2595768131730078;8.63132700920105;6.712961673736572;10.00357437133789;10;0.820804919649401;21.602437496185303;20.791473388671875;22.529943466186523;10;0.6083418616044848;no_anomaly;grida;4.381242871284485;
300;10;5.25;18;135.33982567787172;109.25188994407654;170.9992332458496;10;23.027114072988073;17.959963035583495;17.410804748535156;18.530500411987305;10;0.373897868803454;valid;gridv;117.37986264228822;33.36241436004639;29.274651288986206;38.58340382575989;10;3.038677795964021;12.242547082901002;10.789513111114502;14.178525686264038;10;1.2309423740899263;12.838199400901795;12.480671644210815;13.564547300338745;10;0.4014218475367791;no_anomaly;foralla;0.5956523180007931;
300;10;5.25;19;3.7625972509384153;2.803762197494507;4.340076923370361;10;0.5298483780939909;2.2844383001327513;2.183744192123413;2.566227674484253;10;0.10578832145625126;not_valid;gridv;1.478158950805664;6.080777168273926;4.5733559131622314;9.656465530395508;10;1.470752889995626;7.311911106109619;4.520544767379761;11.578195810317993;10;2.0619550845822237;40.51680524349213;39.35680270195007;42.01676940917969;10;0.9943267090520227;dead;grida;1.2311339378356934;
300;10;5.5;0;9.256380081176758;3.825792074203491;14.468961477279663;10;3.826978616488675;42.88895676136017;42.29398512840271;43.74496412277222;10;0.411094465553634;not_valid;forallv;33.63257668018341;120.3374285697937;35.09588313102722;211.1575539112091;10;59.87635591265975;51.892404556274414;19.70852518081665;84.69475626945496;10;20.04308193286097;43.842516326904295;41.45522117614746;46.51571488380432;10;1.5038801195621907;false;pruninga;8.049888229370119;
300;10;5.5;1;7.088048267364502;6.722748517990112;7.416749715805054;10;0.21728914348251138;4.4496770858764645;4.216593265533447;4.696717262268066;10;0.13655380899539554;valid;gridv;2.6383711814880373;11.907318305969238;8.749367952346802;14.552715063095093;10;2.0629810537322317;16.847533559799196;13.927154779434204;20.93666410446167;10;2.1648092750564154;49.35154983997345;46.83833289146423;52.453235149383545;10;2.1385456859153793;no_anomaly;grida;4.940215253829958;
300;10;5.5;2;91.57940223217011;17.36438298225403;200.6151978969574;10;63.776052802569374;11.532245326042176;11.093326330184937;11.918270111083984;10;0.308231930806642;valid;gridv;80.04715690612794;65.35183687210083;56.98169565200806;73.89708852767944;10;5.817266360548825;20.9832026720047;15.70715618133545;26.193907499313354;10;4.160009617908534;19.421045112609864;18.808305263519287;20.4362690448761;10;0.551328166427931;no_anomaly;pruninga;1.5621575593948371;
300;10;5.5;3;4.310582160949707;3.8037784099578857;5.070416688919067;10;0.49497176532079773;2.566362237930298;2.4706525802612305;2.6649701595306396;10;0.05712648014775441;not_valid;gridv;1.744219923019409;32.83128728866577;15.724408388137817;57.50039482116699;10;11.885182271703904;35.516451716423035;11.820635795593262;52.31544089317322;10;15.6869917989711;150.0048087835312;142.96431517601013;159.93571972846985;10;6.016630984573981;dead;grida;2.6851644277572646;
300;10;5.5;4;13.029603409767152;7.060835599899292;21.383845567703247;10;5.499733170428403;2.703516125679016;2.6174156665802;3.067983388900757;10;0.1315431425477802;not_valid;gridv;10.326087284088135;600.0;600;600;0;0.0;222.88027307987213;191.43718457221985;253.36917209625244;10;19.59929761335359;80.22884635925293;76.0051326751709;85.02692341804504;10;3.3984794065884927;no_anomaly;pruninga;142.6514267206192;
300;10;5.5;5;6.776057529449463;6.3490684032440186;7.384124755859375;10;0.34157033847374274;4.444623756408691;4.129854440689087;4.718703746795654;10;0.17872308862032601;valid;gridv;2.3314337730407715;7.234563517570495;5.466999769210815;10.252513647079468;10;1.5629851975987572;11.96240177154541;9.221163272857666;15.998976230621338;10;2.2591724395226063;37.182448506355286;35.29343771934509;37.983367681503296;10;0.7467556861116265;no_anomaly;grida;4.727838253974915;
300;10;5.5;6;46.63238334655762;11.084627151489258;117.64739847183228;10;36.11851473440327;13.05571789741516;12.593748092651367;13.569708824157715;10;0.3026550996992824;valid;gridv;33.57666544914245;600.0;600;600;0;0.0;172.0050639629364;111.37517261505127;237.99884128570557;10;34.09987756305544;139.09372148513793;135.40281009674072;143.7598521709442;10;2.9462614204789634;no_anomaly;pruninga;32.911342477798456;
300;10;5.5;7;5.993573713302612;5.690344333648682;6.427255630493164;10;0.2640142248999367;3.818319320678711;3.714385509490967;4.0983686447143555;10;0.11258813242824209;not_valid;gridv;2.175254392623901;25.001799845695494;12.12554407119751;43.01928424835205;10;9.012259407671918;23.79614610671997;13.158697128295898;35.59834694862366;10;7.473092462356725;189.65771582126618;182.03573060035706;203.56084084510803;10;7.7857147386829935;dead;foralla;1.2056537389755242;
300;10;5.5;8;5.81440966129303;3.6231846809387207;7.9134299755096436;10;1.3667879747272043;14.37226734161377;13.975070714950562;14.96422266960144;10;0.34174869345462433;not_valid;forallv;8.55785768032074;600.0;600;600;0;0.0;110.23250427246094;95.9299099445343;140.30502152442932;10;14.825685398992524;66.76637575626373;62.17781949043274;71.70220112800598;10;2.866084747033889;no_anomaly;pruninga;43.466128516197216;
300;10;5.5;9;5.461754584312439;2.553347587585449;7.982756614685059;10;1.9979935958089194;3.4484320163726805;3.309352397918701;3.661824941635132;10;0.1124258364589531;not_valid;gridv;2.013322567939759;2.9798354148864745;2.7536914348602295;3.177781343460083;10;0.147538393084176;8.527132058143616;6.879897594451904;10.218625545501709;10;1.1993124101541395;22.297921657562256;21.497655153274536;23.17620825767517;10;0.4460654995066942;no_anomaly;grida;5.547296643257141;
300;10;5.5;10;56.33841710090637;7.977843523025513;195.15926790237427;10;60.917754160419605;6.271041202545166;5.9665117263793945;6.775352239608765;10;0.24815287090591373;valid;gridv;50.067375898361206;279.07626316547396;210.5644335746765;600;9;114.31953845950606;55.55720672607422;45.78424906730652;67.76502299308777;10;6.628568958724857;38.541258811950684;37.35842752456665;40.429731369018555;10;0.8201544135962312;no_anomaly;pruninga;17.015947914123537;
300;10;5.5;11;3.8906885385513306;3.6303653717041016;4.4525511264801025;10;0.25653353731101364;4.359001922607422;4.120434761047363;4.803176641464233;10;0.18637447843030233;not_valid;forallv;0.46831338405609113;58.36558606624603;20.127500295639038;104.87652778625488;10;29.66997051627578;42.14240138530731;14.358350038528442;94.76673936843872;10;30.787744591695024;600.0;600;600;0;0.0;dead;foralla;16.223184680938722;
300;10;5.5;12;8.242170882225036;2.8914096355438232;34.51623558998108;10;9.857410185396898;4.068528389930725;3.8939716815948486;4.14894700050354;10;0.07298557141807437;not_valid;gridv;4.173642492294311;189.6833547115326;154.02269983291626;228.2660539150238;10;20.924669765979306;94.89130351543426;79.05763626098633;109.91552209854126;10;10.591316324524835;53.98104548454285;50.92112922668457;58.842127561569214;10;2.7354870662898416;no_anomaly;pruninga;40.91025803089141;
300;10;5.5;13;6.6917503595352175;6.1645848751068115;7.210290431976318;10;0.3068694869344833;4.2719447135925295;4.114646673202515;4.493279218673706;10;0.15084906079209842;valid;gridv;2.419805645942688;8.157260918617249;5.338377237319946;13.762009620666504;10;2.688932772538265;8.631999039649964;6.303532123565674;17.302932500839233;10;3.2056890795678203;70.69099371433258;66.16886234283447;74.80178928375244;10;2.9982158401916794;dead;grida;0.47473812103271484;
300;10;5.5;14;8.300620722770692;2.7899227142333984;20.639899730682373;10;6.365815953680179;7.939688897132873;7.519495725631714;8.53415822982788;10;0.33423507672325325;not_valid;gridv;0.36093182563781845;383.6588692426682;83.11062788963318;600;5;231.0054411767064;146.12866995334625;54.936867475509644;214.02057266235352;10;49.15555405722744;101.83263072967529;96.10764455795288;110.4420645236969;10;5.046965312379707;false;pruninga;44.29603922367096;
300;10;5.5;15;7.975834822654724;4.452525854110718;15.77021861076355;10;3.9337096466331296;5.4634147644042965;5.274682998657227;5.655588626861572;10;0.12646257044353937;not_valid;gridv;2.5124200582504272;24.31156258583069;19.657102346420288;34.455254316329956;10;4.785702900432035;24.57191655635834;19.576536655426025;34.760828256607056;10;4.543029447462642;195.6936093568802;176.82183742523193;211.13867902755737;10;9.993881967333493;dead;grida;0.26035397052764964;
300;10;5.5;16;33.470466542243955;19.096446752548218;49.75154423713684;10;9.517275908755662;2.868288278579712;2.8143720626831055;3.0520894527435303;10;0.0696669829390988;not_valid;gridv;30.602178263664243;250.42338166236877;61.21725869178772;600;8;194.4175743271732;91.08321375846863;60.048306703567505;134.60528945922852;10;25.841924380812824;73.01970791816711;70.42138576507568;78.3310444355011;10;2.87367154386894;false;pruninga;18.063505840301517;
300;10;5.5;17;17.064760065078737;7.90262508392334;24.81073260307312;10;4.618183745431933;4.564701843261719;4.385861158370972;4.780428647994995;10;0.1384708571853813;valid;gridv;12.500058221817017;15.836482834815978;9.193288564682007;23.37253475189209;10;5.008667587733187;17.84990999698639;12.031790018081665;25.943326950073242;10;4.9355362817967245;116.5823856830597;108.53456616401672;125.51236009597778;10;6.027612053337448;dead;grida;2.0134271621704123;
300;10;5.5;18;26.951417207717896;7.94423770904541;51.91078042984009;10;15.573732057014485;13.832308316230774;13.477959156036377;14.988735675811768;10;0.4357042165037826;not_valid;gridv;13.119108891487121;258.6533463954926;242.33213424682617;274.5358166694641;10;11.127126910405208;72.02473173141479;56.501978158950806;91.84409785270691;10;9.836359813088338;51.30279378890991;47.85921049118042;57.88320827484131;10;3.093010550005282;no_anomaly;pruninga;20.72193794250488;
300;10;5.5;19;2.98364794254303;2.875972270965576;3.123816967010498;10;0.09690998019209977;2.3095030307769777;2.231626033782959;2.3827173709869385;10;0.05238572464960674;not_valid;gridv;0.6741449117660521;7.427850461006164;3.131903648376465;10.314774513244629;10;2.76937648523604;7.635190820693969;5.052403450012207;14.946655511856079;10;3.0460317177749268;111.53215992450714;104.19826436042786;120.98982262611389;10;6.787003074690827;dead;grida;0.20734035968780518;
300;10;5.75;0;6.5647773265838625;3.16011643409729;12.496641874313354;10;2.88136415270581;9.97448480129242;9.767179250717163;10.275178909301758;10;0.1470891952123113;not_valid;forallv;3.409707474708557;51.29789116382599;30.650910139083862;77.30232906341553;10;16.114172600935213;41.81239910125733;25.860299110412598;66.39967918395996;10;11.605468088044006;32.64731366634369;31.03830599784851;35.4315927028656;10;1.4892387365373316;false;pruninga;9.165085434913635;
300;10;5.75;1;6.662466955184937;6.313324689865112;7.209095001220703;10;0.27493313351529836;4.315390944480896;4.147871255874634;4.602497339248657;10;0.15904597504207088;valid;gridv;2.3470760107040407;13.21928243637085;6.116922378540039;28.359710693359375;10;6.799568855479158;9.550454711914062;6.595563650131226;16.637807369232178;10;2.9780887856946476;140.1244196653366;136.34738731384277;149.96208453178406;10;4.2943945255316445;dead;foralla;3.668827724456788;
300;10;5.75;2;69.53589510917664;8.335378646850586;268.21583223342896;10;90.56592514439436;14.099443864822387;13.794841766357422;14.560092449188232;10;0.276561999661163;valid;gridv;55.436451244354245;130.3935590982437;113.97128963470459;151.43090295791626;10;11.089572032267368;37.690988993644716;30.59836459159851;47.180312156677246;10;6.184570321948655;26.083572840690614;25.331634759902954;26.791275024414062;10;0.4844341961132853;no_anomaly;pruninga;11.607416152954102;
300;10;5.75;3;3.1022082567214966;3.012301445007324;3.3744635581970215;10;0.10848471005337963;2.152357888221741;1.942382574081421;3.1471924781799316;10;0.3586633732060915;not_valid;gridv;0.9498503684997557;9.046392512321471;5.58070182800293;11.281211614608765;10;1.8888822712001936;6.947405099868774;6.369166612625122;7.285722017288208;10;0.38105390448350407;66.85868427753448;62.44648575782776;71.33739566802979;10;3.2239666344052558;dead;foralla;2.098987412452697;
300;10;5.75;4;3.6283336639404298;3.2353782653808594;4.182113409042358;10;0.31338742075963266;2.3021929025650025;2.2400224208831787;2.3516812324523926;10;0.03668104863801986;not_valid;gridv;1.3261407613754272;111.39581644535065;53.79786920547485;155.47116875648499;10;31.12576668841426;68.15269339084625;42.86696267127991;89.93767380714417;10;15.225370334049316;45.65840406417847;42.52058935165405;47.91719460487366;10;2.1540131592820453;false;pruninga;22.494289326667783;
300;10;5.75;5;6.638794803619385;6.235018491744995;7.027714729309082;10;0.29016518049001794;4.3430952548980715;4.101194143295288;4.832230567932129;10;0.2285088379843656;valid;gridv;2.2956995487213137;10.207003521919251;7.055850982666016;16.646827936172485;10;3.143341925317196;8.443487572669984;6.6378419399261475;11.062782764434814;10;1.4784940227484036;100.18979020118714;94.71433591842651;108.91235566139221;10;4.677932195740106;dead;foralla;1.7635159492492676;
300;10;5.75;6;23.564746689796447;7.856872797012329;60.54979658126831;10;17.533957981688513;8.275283789634704;8.154123783111572;8.421855688095093;10;0.10559264905180712;valid;gridv;15.289462900161743;600.0;600;600;0;0.0;492.96951253414153;154.37739062309265;600;3;176.1630484245397;223.85927698612213;213.8465015888214;240.00296759605408;10;9.198851424915514;false;pruninga;269.11023554801943;
300;10;5.75;7;4.0571811437606815;3.78361439704895;4.313089609146118;10;0.17365998931416993;2.547369909286499;2.497955560684204;2.6372203826904297;10;0.04118843276574103;not_valid;gridv;1.5098112344741823;8.779926323890686;5.691261053085327;13.567251443862915;10;3.0835143487140355;12.072902512550353;6.832594871520996;15.399878025054932;10;3.4276850488644977;99.9552187681198;90.37650299072266;108.75196075439453;10;6.093119651643532;dead;grida;3.292976188659667;
300;10;5.75;8;4.289952278137207;3.7126429080963135;5.59238600730896;10;0.6461169767521748;7.6597959995269775;7.455735683441162;7.955531120300293;10;0.1751726535206661;not_valid;forallv;3.3698437213897705;411.77445366382597;58.61304974555969;600;4;247.3233866360103;99.4784108877182;22.83329129219055;176.75105118751526;10;59.17703946256882;68.28421657085418;64.78068542480469;74.2355580329895;10;3.076640308682071;false;pruninga;31.194194316864014;
300;10;5.75;9;2.6318986654281615;2.563323974609375;2.6943483352661133;10;0.04243509707824603;2.468276333808899;2.3833227157592773;2.5845909118652344;10;0.058156927513855025;not_valid;gridv;0.16362233161926243;6.023162126541138;4.152568101882935;8.077780723571777;10;1.467026601347054;11.58232352733612;8.105173349380493;13.622925281524658;10;1.555872000459085;33.17043197154999;31.883198499679565;35.19050621986389;10;0.9963351670585777;no_anomaly;grida;5.5591614007949826;
300;10;5.75;10;14.362510919570923;8.283255815505981;39.57839822769165;10;10.056019891789179;5.226964664459229;5.000339031219482;5.4682230949401855;10;0.17373429860134382;valid;gridv;9.135546255111695;142.71997725963593;41.093214988708496;280.7262089252472;10;80.11804100812816;60.18782534599304;40.344669818878174;101.32795310020447;10;16.856177155668714;39.09056894779205;37.74961566925049;41.59109878540039;10;1.17938421519681;false;pruninga;21.09725639820099;
300;10;5.75;11;2.0747097015380858;2.0040969848632812;2.1619720458984375;10;0.052938685640806456;2.2073219299316404;2.1581997871398926;2.2664623260498047;10;0.03557898043585399;not_valid;forallv;0.1326122283935547;17.68118782043457;9.766690969467163;26.211406707763672;10;4.552987371804227;12.651639819145203;9.419708490371704;14.978436470031738;10;1.6846499584387462;130.20032780170442;125.41217827796936;140.27687430381775;10;4.808004178621497;dead;foralla;5.029548001289367;
300;10;5.75;12;2.090154933929443;2.0208394527435303;2.143390655517578;10;0.04029425385064829;4.1240764379501345;4.008516073226929;4.339899063110352;10;0.09930378966068129;not_valid;forallv;2.0339215040206913;153.8525485277176;42.030017137527466;270.9537160396576;10;60.73949247018173;80.46937694549561;34.988972663879395;129.66937565803528;10;29.79489268574887;71.94619543552399;66.97583842277527;76.00891852378845;10;3.188440499767492;false;pruninga;8.523181509971621;
300;10;5.75;13;3.507660412788391;2.457575798034668;4.977956056594849;10;0.881843601716065;1.9635621786117554;1.9099667072296143;2.031108856201172;10;0.03883936667717121;not_valid;gridv;1.5440982341766356;5.606457018852234;3.3118324279785156;8.682072162628174;10;1.807145477828586;4.976640439033508;3.7923707962036133;6.441061019897461;10;0.8319381262318397;68.45831923484802;65.02782893180847;73.47723436355591;10;2.9942995454454713;dead;foralla;0.6298165798187263;
300;10;5.75;14;3.3019583940505983;3.1015381813049316;3.4691708087921143;10;0.13800787248482574;2.6013548612594604;2.5304160118103027;2.708238363265991;10;0.05804061355601177;not_valid;gridv;0.700603532791138;88.7863677740097;28.40687656402588;267.4963290691376;10;71.0099345596936;69.79803984165191;36.42848300933838;145.8167541027069;10;35.45851185454628;64.04341268539429;61.50167632102966;68.86376667022705;10;2.607703379347376;false;pruninga;5.7546271562576266;
300;10;5.75;15;4.095346403121948;3.687413454055786;4.262409687042236;10;0.16783244830390137;6.483316040039062;6.2188732624053955;6.824996471405029;10;0.17822122800916332;not_valid;forallv;2.3879696369171137;21.565404081344603;10.519785404205322;30.794177293777466;10;6.4918787626753565;21.472993993759154;12.40494680404663;36.75329279899597;10;8.386307347466618;445.73060579299926;285.2303729057312;600;5;162.6363647910635;dead;foralla;0.09241008758544922;
300;10;5.75;16;3.3377304553985594;3.1550445556640625;3.5686681270599365;10;0.16249792892747025;8.824689364433288;8.285871028900146;9.412352323532104;10;0.35489011542179;not_valid;forallv;5.486958909034729;93.16311049461365;54.587090492248535;117.27982759475708;10;22.285872328973984;63.75569989681244;49.93154168128967;82.55219912528992;10;10.661017559554885;51.26865663528442;48.13011574745178;53.98031044006348;10;2.2614955950374065;false;pruninga;12.487043261528015;
300;10;5.75;17;2.453762745857239;2.3281898498535156;2.5624794960021973;10;0.08153826028207055;2.325054907798767;2.29105544090271;2.379060745239258;10;0.036108344812200543;not_valid;gridv;0.12870783805847186;12.390563082695007;7.603083372116089;21.088001012802124;10;4.078163442387278;12.168755769729614;7.1213319301605225;19.8887038230896;10;4.081663644644072;238.05209262371062;229.4065592288971;260.62187147140503;10;11.998961811699171;dead;foralla;0.22180731296539236;
300;10;5.75;18;2.5955351829528808;2.494865655899048;2.8631768226623535;10;0.111616866880181;2.2301984071731566;2.1594128608703613;2.3985798358917236;10;0.06362380906680412;not_valid;gridv;0.3653367757797241;81.24281957149506;29.082919120788574;183.09966802597046;10;49.21351081408766;63.21665499210358;27.708903074264526;99.72910332679749;10;22.685361556255067;55.25195004940033;50.597949266433716;58.916714668273926;10;2.532056596432477;false;pruninga;7.96470494270325;
300;10;5.75;19;3.9534981489181518;3.6913399696350098;4.272995471954346;10;0.2097333458275907;2.045173192024231;1.9512724876403809;2.1397743225097656;10;0.06081486014590643;not_valid;gridv;1.908324956893921;6.479733109474182;4.393533706665039;8.165925741195679;10;1.197559376155658;7.400525498390198;5.371431827545166;10.481791973114014;10;1.4825141646497875;79.55721783638;74.3558497428894;87.58107829093933;10;4.226217589950191;dead;grida;0.9207923889160154;
300;10;6;0;1.9970653533935547;1.9383363723754883;2.09091854095459;10;0.051421390854823376;7.407309913635254;7.226088285446167;7.637439489364624;10;0.14115326088047322;not_valid;forallv;5.4102445602417;13.26030604839325;10.129739999771118;18.734833478927612;10;2.7078353457567252;26.108467245101927;21.47822880744934;32.8848922252655;10;3.1481896241282503;22.12980079650879;21.58350396156311;23.049244165420532;10;0.5036822591371118;false;grida;8.869494748115539;
300;10;6;1;3.0280577421188353;2.8958160877227783;3.165803909301758;10;0.07759049279347259;2.0979724168777465;2.033935546875;2.2702982425689697;10;0.08025158490478843;not_valid;gridv;0.9300853252410888;5.944241571426391;4.327535152435303;9.49783968925476;10;1.8359714458094196;5.411161613464356;4.247378826141357;7.1291913986206055;10;0.8175696501389781;75.46053912639618;70.85498046875;78.69346880912781;10;3.2337340094762803;dead;foralla;0.5330799579620358;
300;10;6;2;20.45071256160736;7.438218116760254;49.74476432800293;10;16.264207338337343;5.903002977371216;5.63326096534729;6.1467814445495605;10;0.20738399018051348;valid;gridv;14.547709584236145;149.59123508930207;135.17675852775574;167.96851778030396;10;9.564049820250675;41.898845195770264;35.87737202644348;53.47847032546997;10;5.272527357391235;24.907310223579408;23.81485939025879;25.77038812637329;10;0.7215776780029644;no_anomaly;pruninga;16.991534972190856;
300;10;6;3;2.111049008369446;2.0333609580993652;2.1821775436401367;10;0.05345796116371975;6.6445454359054565;6.186544895172119;7.20216703414917;10;0.34114079347487886;not_valid;forallv;4.533496427536011;11.52596607208252;10.142651319503784;13.048757314682007;10;0.9639285027255361;4.2980533838272095;3.964061975479126;4.6392128467559814;10;0.2114524746200966;35.358948540687564;33.569998264312744;37.070523738861084;10;1.3261785221890223;dead;foralla;7.22791268825531;
300;10;6;4;2.8978193283081053;2.755901575088501;3.091369867324829;10;0.1269170899348711;8.763533115386963;8.328219652175903;9.296070098876953;10;0.30877734222625464;not_valid;forallv;5.865713787078858;27.8670254945755;23.632708072662354;32.537535429000854;10;3.1288127180334544;54.000312376022336;44.963245153427124;67.24390912055969;10;7.515773409155111;32.353542280197146;30.87438154220581;34.240960121154785;10;1.1794640976736108;false;grida;4.486516785621646;
300;10;6;5;1.994562292098999;1.9178733825683594;2.0330631732940674;10;0.03350702228303198;2.0396620273590087;1.9733378887176514;2.1857504844665527;10;0.061353366380647846;not_valid;forallv;0.045099735260009766;6.95509512424469;4.344029903411865;8.919986724853516;10;1.3326864798849114;6.58011405467987;6.110574960708618;7.183760404586792;10;0.3406776051590375;40.01899032592773;37.49494981765747;42.10913634300232;10;1.443173201989947;dead;foralla;0.3749810695648197;
300;10;6;6;2.4127341747283935;2.275822639465332;2.5060524940490723;10;0.07788574092755592;29.364003801345824;27.024364233016968;34.785393714904785;10;2.6512582295452645;not_valid;forallv;26.95126962661743;117.46576735973358;87.45368003845215;170.3846833705902;10;28.636648967102218;143.44890768527983;114.44164800643921;168.24308729171753;10;17.830233784614677;89.47673513889313;83.28611445426941;100.0376718044281;10;5.719020901987106;false;pruninga;27.989032220840443;
300;10;6;7;2.971325922012329;2.8365471363067627;3.0768494606018066;10;0.08343971768896567;2.1040642738342283;2.0617763996124268;2.2044734954833984;10;0.04591260889183131;not_valid;gridv;0.8672616481781006;6.455066537857055;4.043220520019531;9.106786727905273;10;1.577004294431326;5.168749976158142;4.8629772663116455;5.4773125648498535;10;0.1873453414127738;32.65789577960968;30.8645920753479;33.889389514923096;10;0.872658259943553;dead;foralla;1.2863165616989134;
300;10;6;8;4.497532248497009;2.767733335494995;7.172258615493774;10;1.5237622927218655;5.431014919281006;5.055414438247681;5.848066091537476;10;0.26910273864451817;not_valid;forallv;0.9334826707839969;43.67679390907288;21.779362201690674;93.7312479019165;10;21.330822880926146;33.0400559425354;22.06199622154236;46.574408292770386;10;6.173108894410816;35.49293611049652;34.17762875556946;37.04338502883911;10;1.0215155283248045;false;foralla;2.452880167961119;
300;10;6;9;2.0779707193374635;2.025513172149658;2.1560542583465576;10;0.04105970144622013;2.3055939197540285;2.2387173175811768;2.382789134979248;10;0.04653661707265391;not_valid;forallv;0.22762320041656503;7.145885324478149;3.280529260635376;11.299638509750366;10;2.296133893809893;7.006812191009521;5.889422178268433;9.079318761825562;10;1.0495470478541198;73.26689660549164;68.68872404098511;80.48245787620544;10;3.5636914503816373;dead;foralla;0.13907313346862793;
300;10;6;10;14.800874853134156;8.460045576095581;39.30362248420715;10;9.067750012069348;6.862056064605713;6.530769348144531;7.227969408035278;10;0.23151625216959967;valid;gridv;7.938818788528443;51.83232250213623;18.771769762039185;71.24818181991577;10;15.637259200677402;32.7477600812912;18.900174856185913;45.38301181793213;10;7.577564305766687;27.400307607650756;26.544795036315918;28.287440061569214;10;0.6483471047449589;false;pruninga;5.347452473640441;
300;10;6;11;2.0713029861450196;1.9577968120574951;2.189703941345215;10;0.06920989340381387;14.225942373275757;12.531646966934204;17.03519916534424;10;1.55119124798564;not_valid;forallv;12.154639387130738;21.06158277988434;17.9708149433136;24.442711353302002;10;1.9041733159939906;5.489240837097168;4.936763048171997;6.298861265182495;10;0.5082929185669384;55.487830901145934;53.101914405822754;58.68366742134094;10;1.9309069261921203;dead;foralla;15.572341942787173;
300;10;6;12;2.0350662231445313;1.974590539932251;2.1522438526153564;10;0.05363244333311265;4.880589818954467;4.678956747055054;5.211092233657837;10;0.15751462591714438;not_valid;forallv;2.845523595809936;24.357554054260255;20.0489981174469;28.209444522857666;10;2.7391433884745915;55.63181030750275;32.86345624923706;75.50253367424011;10;13.60617913699814;32.41996495723724;31.0795156955719;34.08225083351135;10;0.9426609451590551;false;grida;8.062410902976985;
300;10;6;13;3.4368803977966307;3.181398868560791;3.6724236011505127;10;0.15224807532544476;1.967413640022278;1.922084093093872;2.0338332653045654;10;0.0380650508248917;not_valid;gridv;1.4694667577743528;4.479773759841919;2.9648215770721436;7.151292324066162;10;1.2839952817125706;6.752466297149658;6.160422325134277;7.627426624298096;10;0.4790567973984764;45.653827333450316;43.10557556152344;48.59126424789429;10;1.8511711367569053;dead;grida;2.272692537307739;
300;10;6;14;3.5095069885253904;3.330543041229248;3.881511688232422;10;0.1677157246683743;6.307109999656677;5.809645891189575;6.758977651596069;10;0.3597197961225912;not_valid;forallv;2.7976030111312866;48.37930316925049;28.93783736228943;96.97108817100525;10;20.636091663821155;52.157314848899844;39.650896072387695;70.03297472000122;10;10.782121898951559;46.276979780197145;43.43129873275757;53.51266813278198;10;3.3872864573144645;false;pruninga;2.102323389053346;
300;10;6;15;3.5193893671035767;3.130002498626709;3.9767374992370605;10;0.3222613019132205;3.8365918397903442;3.702763557434082;4.210346221923828;10;0.1493741942968752;not_valid;forallv;0.3172024726867675;14.108584237098693;6.79564356803894;24.565600395202637;10;5.894285930631698;12.605594491958618;8.720164775848389;16.167701482772827;10;2.066035775545341;93.96854608058929;89.39655947685242;103.37818789482117;10;4.872953335447541;dead;foralla;1.5029897451400753;
300;10;6;16;2.7289052486419676;2.6736223697662354;2.8285703659057617;10;0.045010773750178784;3.4592339754104615;3.301457643508911;3.6573827266693115;10;0.12554246058815674;not_valid;forallv;0.7303287267684939;33.92608127593994;13.451966524124146;65.73396348953247;10;14.944742660939317;35.76056165695191;23.5014169216156;47.818888425827026;10;6.3668383716446915;28.36947464942932;27.19541096687317;30.187068223953247;10;1.0974358617309992;false;pruninga;5.5566066265106215;
300;10;6;17;2.090397047996521;2.004040479660034;2.19203782081604;10;0.05636600314125193;13.125145864486694;12.006126880645752;15.816694021224976;10;1.1681669166440645;not_valid;forallv;11.034748816490172;18.17521002292633;15.356703042984009;27.38679075241089;10;3.5446630170521103;6.0388529062271115;4.045276641845703;10.272245407104492;10;1.7396772630075141;49.52297203540802;46.68754172325134;56.05296349525452;10;3.34740546948206;dead;foralla;12.136357116699218;
300;10;6;18;2.2650514602661134;2.189387321472168;2.3817977905273438;10;0.05920836152280291;2.0172964096069337;1.895385503768921;2.2804863452911377;10;0.10697280547848467;not_valid;gridv;0.2477550506591797;41.79788444042206;16.324277639389038;89.92979407310486;10;20.631725630513298;37.44069375991821;17.981963634490967;52.98426651954651;10;10.121636290018913;35.276271724700926;34.271450996398926;36.55463194847107;10;0.8238281933530676;false;pruninga;2.164422035217285;
300;10;6;19;2.004168677330017;1.9373385906219482;2.0957937240600586;10;0.051187945577533145;1.9719171047210693;1.9004442691802979;2.0312108993530273;10;0.0427676958311077;not_valid;gridv;0.03225157260894762;5.214049053192139;4.092436790466309;6.148209571838379;10;0.6055651342771781;4.3142639875411986;3.934910535812378;4.650390625;10;0.20621232994177013;44.95251498222351;42.592424392700195;47.08033871650696;10;1.7834361742050298;dead;foralla;0.8997850656509403;


==> data/all350.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
350;10;5;0;0;--features-as-boolean --validate --validate-modality forall;2.162846565246582;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;0;--features-as-boolean --validate --validate-modality grid;1.9630603790283203;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.1548273563385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.502525091171265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.13093876838684;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --validate --validate-modality forall;3.4372456073760986;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;1;--features-as-boolean --validate --validate-modality grid;1.925574541091919;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.87851619720459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.877659559249878;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.025940895080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --validate --validate-modality forall;2.479125738143921;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;2;--features-as-boolean --validate --validate-modality grid;1.9128499031066895;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.67555856704712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.943708419799805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.783849477767944;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --validate --validate-modality forall;2.9044060707092285;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;3;--features-as-boolean --validate --validate-modality grid;1.9902331829071045;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;56.469077348709106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.459914445877075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.34150218963623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --validate --validate-modality forall;2.048292636871338;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;4;--features-as-boolean --validate --validate-modality grid;1.8799874782562256;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.64147138595581;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.25830864906311;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.16818118095398;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --validate --validate-modality forall;2.6430044174194336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;5;--features-as-boolean --validate --validate-modality grid;1.8945133686065674;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;55.09654712677002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.728511095046997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.86366605758667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --validate --validate-modality forall;3.9542465209960938;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;6;--features-as-boolean --validate --validate-modality grid;2.113868236541748;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.831066608428955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.15956401824951;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.491885900497437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --validate --validate-modality forall;2.78637433052063;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;7;--features-as-boolean --validate --validate-modality grid;1.871969223022461;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.00562310218811;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.40227508544922;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.544965982437134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --validate --validate-modality forall;2.715538740158081;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;8;--features-as-boolean --validate --validate-modality grid;1.8991260528564453;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;57.60208463668823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.60388493537903;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.27097988128662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --validate --validate-modality forall;3.86842679977417;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5;0;9;--features-as-boolean --validate --validate-modality grid;1.9394192695617676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;52.707218408584595;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.409691333770752;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.604395151138306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --validate --validate-modality forall;7.395129680633545;valid;{"result": "valid"}
350;10;5;1;0;--features-as-boolean --validate --validate-modality grid;4.46351957321167;valid;{"result": "valid"}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7042338848114014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.838785409927368;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.480204105377197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --validate --validate-modality forall;7.603116273880005;valid;{"result": "valid"}
350;10;5;1;1;--features-as-boolean --validate --validate-modality grid;4.632143497467041;valid;{"result": "valid"}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3103902339935303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.954281568527222;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.034313201904297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --validate --validate-modality forall;7.2494096755981445;valid;{"result": "valid"}
350;10;5;1;2;--features-as-boolean --validate --validate-modality grid;4.40574836730957;valid;{"result": "valid"}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6528491973876953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.005776643753052;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.184514045715332;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --validate --validate-modality forall;6.631842851638794;valid;{"result": "valid"}
350;10;5;1;3;--features-as-boolean --validate --validate-modality grid;4.629144906997681;valid;{"result": "valid"}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6341652870178223;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.905689477920532;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.744024753570557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --validate --validate-modality forall;7.175182580947876;valid;{"result": "valid"}
350;10;5;1;4;--features-as-boolean --validate --validate-modality grid;4.520257949829102;valid;{"result": "valid"}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6175334453582764;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.498667478561401;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.587402820587158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --validate --validate-modality forall;7.41772198677063;valid;{"result": "valid"}
350;10;5;1;5;--features-as-boolean --validate --validate-modality grid;4.414053678512573;valid;{"result": "valid"}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6933753490448;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.429444551467896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.96459436416626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --validate --validate-modality forall;7.292079925537109;valid;{"result": "valid"}
350;10;5;1;6;--features-as-boolean --validate --validate-modality grid;4.517921686172485;valid;{"result": "valid"}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5534775257110596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.378634691238403;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.615026235580444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --validate --validate-modality forall;7.061533689498901;valid;{"result": "valid"}
350;10;5;1;7;--features-as-boolean --validate --validate-modality grid;4.198094129562378;valid;{"result": "valid"}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.838045597076416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.662210941314697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.228782415390015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --validate --validate-modality forall;6.622528791427612;valid;{"result": "valid"}
350;10;5;1;8;--features-as-boolean --validate --validate-modality grid;4.251943826675415;valid;{"result": "valid"}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.710629463195801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.207317113876343;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.925994157791138;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --validate --validate-modality forall;6.724323749542236;valid;{"result": "valid"}
350;10;5;1;9;--features-as-boolean --validate --validate-modality grid;4.20980429649353;valid;{"result": "valid"}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.544196844100952;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.043415307998657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.15114665031433;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --validate --validate-modality forall;29.123955011367798;valid;{"result": "valid"}
350;10;5;2;0;--features-as-boolean --validate --validate-modality grid;6.364428758621216;valid;{"result": "valid"}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.660147428512573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.939868927001953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.305342197418213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --validate --validate-modality forall;27.724905729293823;valid;{"result": "valid"}
350;10;5;2;1;--features-as-boolean --validate --validate-modality grid;6.878100156784058;valid;{"result": "valid"}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.485353231430054;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.679670095443726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.358336210250854;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --validate --validate-modality forall;9.194743871688843;valid;{"result": "valid"}
350;10;5;2;2;--features-as-boolean --validate --validate-modality grid;6.264084100723267;valid;{"result": "valid"}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.57144045829773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.479569673538208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.385734796524048;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --validate --validate-modality forall;25.52252197265625;valid;{"result": "valid"}
350;10;5;2;3;--features-as-boolean --validate --validate-modality grid;7.048848628997803;valid;{"result": "valid"}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.97000241279602;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.576370239257812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.723580360412598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --validate --validate-modality forall;45.39008569717407;valid;{"result": "valid"}
350;10;5;2;4;--features-as-boolean --validate --validate-modality grid;6.524903297424316;valid;{"result": "valid"}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.483218908309937;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.970855474472046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.221797704696655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --validate --validate-modality forall;7.798274517059326;valid;{"result": "valid"}
350;10;5;2;5;--features-as-boolean --validate --validate-modality grid;6.6318359375;valid;{"result": "valid"}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.468944787979126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.255191326141357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.80066728591919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --validate --validate-modality forall;14.940172910690308;valid;{"result": "valid"}
350;10;5;2;6;--features-as-boolean --validate --validate-modality grid;6.69755482673645;valid;{"result": "valid"}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.971620798110962;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.56846022605896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.357130765914917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --validate --validate-modality forall;14.212181806564331;valid;{"result": "valid"}
350;10;5;2;7;--features-as-boolean --validate --validate-modality grid;6.6890668869018555;valid;{"result": "valid"}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.10672950744629;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.538094520568848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.304755926132202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --validate --validate-modality forall;33.890385150909424;valid;{"result": "valid"}
350;10;5;2;8;--features-as-boolean --validate --validate-modality grid;6.499089002609253;valid;{"result": "valid"}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.185073614120483;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.701893091201782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.580090284347534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --validate --validate-modality forall;13.360138654708862;valid;{"result": "valid"}
350;10;5;2;9;--features-as-boolean --validate --validate-modality grid;6.646983861923218;valid;{"result": "valid"}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.155134439468384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.616697072982788;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.32124376296997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --validate --validate-modality forall;6.9107348918914795;valid;{"result": "valid"}
350;10;5;3;0;--features-as-boolean --validate --validate-modality grid;4.240526914596558;valid;{"result": "valid"}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6928179264068604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.948972463607788;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.509873390197754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --validate --validate-modality forall;7.154669523239136;valid;{"result": "valid"}
350;10;5;3;1;--features-as-boolean --validate --validate-modality grid;4.571192502975464;valid;{"result": "valid"}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.620940923690796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.57940673828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.32538104057312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --validate --validate-modality forall;7.171227216720581;valid;{"result": "valid"}
350;10;5;3;2;--features-as-boolean --validate --validate-modality grid;4.443036794662476;valid;{"result": "valid"}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.884150266647339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.059067726135254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.79243779182434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --validate --validate-modality forall;6.961374282836914;valid;{"result": "valid"}
350;10;5;3;3;--features-as-boolean --validate --validate-modality grid;4.704735040664673;valid;{"result": "valid"}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9063687324523926;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.828374147415161;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.094588041305542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --validate --validate-modality forall;7.462631940841675;valid;{"result": "valid"}
350;10;5;3;4;--features-as-boolean --validate --validate-modality grid;4.370991468429565;valid;{"result": "valid"}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.793720006942749;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.844954252243042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.190316677093506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --validate --validate-modality forall;8.12066102027893;valid;{"result": "valid"}
350;10;5;3;5;--features-as-boolean --validate --validate-modality grid;4.3179612159729;valid;{"result": "valid"}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7707595825195312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.597293853759766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.454975843429565;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --validate --validate-modality forall;7.308459281921387;valid;{"result": "valid"}
350;10;5;3;6;--features-as-boolean --validate --validate-modality grid;4.360844373703003;valid;{"result": "valid"}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6545917987823486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.167372226715088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.655824661254883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --validate --validate-modality forall;7.066884994506836;valid;{"result": "valid"}
350;10;5;3;7;--features-as-boolean --validate --validate-modality grid;4.254126310348511;valid;{"result": "valid"}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.722364664077759;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.980181217193604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.336451768875122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --validate --validate-modality forall;7.8277904987335205;valid;{"result": "valid"}
350;10;5;3;8;--features-as-boolean --validate --validate-modality grid;4.657674074172974;valid;{"result": "valid"}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7296957969665527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.473711013793945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.582544565200806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --validate --validate-modality forall;6.9401044845581055;valid;{"result": "valid"}
350;10;5;3;9;--features-as-boolean --validate --validate-modality grid;4.51857590675354;valid;{"result": "valid"}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7727997303009033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.883626461029053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.20085072517395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --validate --validate-modality forall;174.65169858932495;valid;{"result": "valid"}
350;10;5;4;0;--features-as-boolean --validate --validate-modality grid;10.590182781219482;valid;{"result": "valid"}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;71.28451895713806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.31771731376648;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.00439453125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --validate --validate-modality forall;43.02654051780701;valid;{"result": "valid"}
350;10;5;4;1;--features-as-boolean --validate --validate-modality grid;10.540908575057983;valid;{"result": "valid"}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.71362400054932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.754754781723022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.433427810668945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --validate --validate-modality forall;90.65771436691284;valid;{"result": "valid"}
350;10;5;4;2;--features-as-boolean --validate --validate-modality grid;10.64753532409668;valid;{"result": "valid"}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;89.88047575950623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.679418802261353;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.11168146133423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --validate --validate-modality forall;29.486529111862183;valid;{"result": "valid"}
350;10;5;4;3;--features-as-boolean --validate --validate-modality grid;10.902466058731079;valid;{"result": "valid"}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.74947881698608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.403798580169678;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.803999662399292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --validate --validate-modality forall;98.14668226242065;valid;{"result": "valid"}
350;10;5;4;4;--features-as-boolean --validate --validate-modality grid;10.98694658279419;valid;{"result": "valid"}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.98799753189087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.17095685005188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.922685384750366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --validate --validate-modality forall;13.900822162628174;valid;{"result": "valid"}
350;10;5;4;5;--features-as-boolean --validate --validate-modality grid;11.120924949645996;valid;{"result": "valid"}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.30823731422424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.503572702407837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.66865348815918;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;4;6;--features-as-boolean --validate --validate-modality grid;10.72530746459961;valid;{"result": "valid"}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.94136357307434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.381538152694702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.821091175079346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --validate --validate-modality forall;81.07814431190491;valid;{"result": "valid"}
350;10;5;4;7;--features-as-boolean --validate --validate-modality grid;11.880418539047241;valid;{"result": "valid"}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.22272181510925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.383560180664062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.307735204696655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;4;8;--features-as-boolean --validate --validate-modality grid;11.739053964614868;valid;{"result": "valid"}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.62650394439697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.021079301834106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.22258424758911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --validate --validate-modality forall;62.84125065803528;valid;{"result": "valid"}
350;10;5;4;9;--features-as-boolean --validate --validate-modality grid;10.746944189071655;valid;{"result": "valid"}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.05798959732056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.938375234603882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.975781440734863;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --validate --validate-modality forall;7.550127267837524;valid;{"result": "valid"}
350;10;5;5;0;--features-as-boolean --validate --validate-modality grid;4.5770957469940186;valid;{"result": "valid"}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0380845069885254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.005310773849487;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.27870488166809;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --validate --validate-modality forall;7.65624737739563;valid;{"result": "valid"}
350;10;5;5;1;--features-as-boolean --validate --validate-modality grid;4.263733625411987;valid;{"result": "valid"}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8976478576660156;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.374597072601318;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.511162996292114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --validate --validate-modality forall;7.37272834777832;valid;{"result": "valid"}
350;10;5;5;2;--features-as-boolean --validate --validate-modality grid;4.4078590869903564;valid;{"result": "valid"}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.370316505432129;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.506232261657715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.660940885543823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --validate --validate-modality forall;7.985673427581787;valid;{"result": "valid"}
350;10;5;5;3;--features-as-boolean --validate --validate-modality grid;4.354330778121948;valid;{"result": "valid"}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9489142894744873;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.163573026657104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.41178607940674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --validate --validate-modality forall;6.971625804901123;valid;{"result": "valid"}
350;10;5;5;4;--features-as-boolean --validate --validate-modality grid;5.052652597427368;valid;{"result": "valid"}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.922555923461914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.280892372131348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.518128395080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --validate --validate-modality forall;7.911166667938232;valid;{"result": "valid"}
350;10;5;5;5;--features-as-boolean --validate --validate-modality grid;4.389997243881226;valid;{"result": "valid"}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9153056144714355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.034307956695557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.96687602996826;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --validate --validate-modality forall;7.780208110809326;valid;{"result": "valid"}
350;10;5;5;6;--features-as-boolean --validate --validate-modality grid;4.197920322418213;valid;{"result": "valid"}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7883834838867188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.53882884979248;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.76439356803894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --validate --validate-modality forall;7.3478875160217285;valid;{"result": "valid"}
350;10;5;5;7;--features-as-boolean --validate --validate-modality grid;4.26596212387085;valid;{"result": "valid"}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.860503911972046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.506014108657837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.736528158187866;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --validate --validate-modality forall;7.0912158489227295;valid;{"result": "valid"}
350;10;5;5;8;--features-as-boolean --validate --validate-modality grid;4.311679124832153;valid;{"result": "valid"}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.047729015350342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.252716302871704;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.45098352432251;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --validate --validate-modality forall;6.997681379318237;valid;{"result": "valid"}
350;10;5;5;9;--features-as-boolean --validate --validate-modality grid;4.290998935699463;valid;{"result": "valid"}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.937415361404419;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.251578092575073;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.166855812072754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --validate --validate-modality forall;19.689210891723633;valid;{"result": "valid"}
350;10;5;6;0;--features-as-boolean --validate --validate-modality grid;10.606910943984985;valid;{"result": "valid"}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.924322843551636;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.351685523986816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.619609117507935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --validate --validate-modality forall;23.370660066604614;valid;{"result": "valid"}
350;10;5;6;1;--features-as-boolean --validate --validate-modality grid;10.362945079803467;valid;{"result": "valid"}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.91477179527283;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.676666736602783;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.042491912841797;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --validate --validate-modality forall;7.703646183013916;valid;{"result": "valid"}
350;10;5;6;2;--features-as-boolean --validate --validate-modality grid;10.502893447875977;valid;{"result": "valid"}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.16978073120117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.985583066940308;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.548949003219604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --validate --validate-modality forall;7.055858135223389;valid;{"result": "valid"}
350;10;5;6;3;--features-as-boolean --validate --validate-modality grid;10.338919162750244;valid;{"result": "valid"}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.59238624572754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.065170288085938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.69450569152832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --validate --validate-modality forall;53.272704124450684;valid;{"result": "valid"}
350;10;5;6;4;--features-as-boolean --validate --validate-modality grid;10.902628183364868;valid;{"result": "valid"}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.2958869934082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.217086791992188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.516031742095947;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --validate --validate-modality forall;33.155030488967896;valid;{"result": "valid"}
350;10;5;6;5;--features-as-boolean --validate --validate-modality grid;10.9908766746521;valid;{"result": "valid"}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.18572998046875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.35841989517212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.75205636024475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --validate --validate-modality forall;11.420664310455322;valid;{"result": "valid"}
350;10;5;6;6;--features-as-boolean --validate --validate-modality grid;10.34579086303711;valid;{"result": "valid"}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.305808782577515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.408235549926758;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.519630193710327;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --validate --validate-modality forall;7.038916826248169;valid;{"result": "valid"}
350;10;5;6;7;--features-as-boolean --validate --validate-modality grid;10.731345415115356;valid;{"result": "valid"}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.01249814033508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.30473780632019;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.964871406555176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --validate --validate-modality forall;49.291306257247925;valid;{"result": "valid"}
350;10;5;6;8;--features-as-boolean --validate --validate-modality grid;10.327729940414429;valid;{"result": "valid"}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.69692373275757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.950139284133911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.477925539016724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --validate --validate-modality forall;13.229442358016968;valid;{"result": "valid"}
350;10;5;6;9;--features-as-boolean --validate --validate-modality grid;11.048855781555176;valid;{"result": "valid"}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.61958599090576;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.92558479309082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.129260540008545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --validate --validate-modality forall;6.73367714881897;valid;{"result": "valid"}
350;10;5;7;0;--features-as-boolean --validate --validate-modality grid;4.461361885070801;valid;{"result": "valid"}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.536104440689087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.727940320968628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.170941829681396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --validate --validate-modality forall;7.0834009647369385;valid;{"result": "valid"}
350;10;5;7;1;--features-as-boolean --validate --validate-modality grid;4.459820508956909;valid;{"result": "valid"}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5362298488616943;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.99469804763794;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.151047468185425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --validate --validate-modality forall;7.849487781524658;valid;{"result": "valid"}
350;10;5;7;2;--features-as-boolean --validate --validate-modality grid;4.600308656692505;valid;{"result": "valid"}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.604400634765625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.807348728179932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.49420952796936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --validate --validate-modality forall;6.846864223480225;valid;{"result": "valid"}
350;10;5;7;3;--features-as-boolean --validate --validate-modality grid;4.323591470718384;valid;{"result": "valid"}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.602370500564575;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.4353063106536865;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.81517219543457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --validate --validate-modality forall;6.698502063751221;valid;{"result": "valid"}
350;10;5;7;4;--features-as-boolean --validate --validate-modality grid;4.366984128952026;valid;{"result": "valid"}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5448849201202393;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.043092012405396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.65083122253418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --validate --validate-modality forall;7.935121297836304;valid;{"result": "valid"}
350;10;5;7;5;--features-as-boolean --validate --validate-modality grid;4.625674247741699;valid;{"result": "valid"}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.572500705718994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.70910382270813;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.39661717414856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --validate --validate-modality forall;7.620012044906616;valid;{"result": "valid"}
350;10;5;7;6;--features-as-boolean --validate --validate-modality grid;4.606558084487915;valid;{"result": "valid"}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6321239471435547;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.578449964523315;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.98057746887207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --validate --validate-modality forall;7.397791862487793;valid;{"result": "valid"}
350;10;5;7;7;--features-as-boolean --validate --validate-modality grid;4.452799558639526;valid;{"result": "valid"}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4654181003570557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.916224718093872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.67729353904724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --validate --validate-modality forall;6.865445137023926;valid;{"result": "valid"}
350;10;5;7;8;--features-as-boolean --validate --validate-modality grid;4.479339838027954;valid;{"result": "valid"}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.457946300506592;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.514576435089111;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.48817229270935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --validate --validate-modality forall;7.044581174850464;valid;{"result": "valid"}
350;10;5;7;9;--features-as-boolean --validate --validate-modality grid;4.584391832351685;valid;{"result": "valid"}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6026878356933594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.000136137008667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.941663026809692;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --validate --validate-modality forall;11.087669134140015;valid;{"result": "valid"}
350;10;5;8;0;--features-as-boolean --validate --validate-modality grid;4.8959596157073975;valid;{"result": "valid"}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.85812211036682;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.171690464019775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.320650815963745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --validate --validate-modality forall;9.0165114402771;valid;{"result": "valid"}
350;10;5;8;1;--features-as-boolean --validate --validate-modality grid;4.853716611862183;valid;{"result": "valid"}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.126447439193726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.727083444595337;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.278380870819092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --validate --validate-modality forall;23.710803031921387;valid;{"result": "valid"}
350;10;5;8;2;--features-as-boolean --validate --validate-modality grid;4.769180059432983;valid;{"result": "valid"}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.108107805252075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.018178701400757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.842596530914307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --validate --validate-modality forall;7.635326385498047;valid;{"result": "valid"}
350;10;5;8;3;--features-as-boolean --validate --validate-modality grid;4.646310329437256;valid;{"result": "valid"}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.995344400405884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.087308645248413;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.433682203292847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --validate --validate-modality forall;9.950392484664917;valid;{"result": "valid"}
350;10;5;8;4;--features-as-boolean --validate --validate-modality grid;4.906294822692871;valid;{"result": "valid"}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.862436294555664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.20095157623291;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.19745945930481;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --validate --validate-modality forall;31.810453176498413;valid;{"result": "valid"}
350;10;5;8;5;--features-as-boolean --validate --validate-modality grid;4.889761924743652;valid;{"result": "valid"}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.078782081604004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.78521180152893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.36012315750122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --validate --validate-modality forall;10.282454252243042;valid;{"result": "valid"}
350;10;5;8;6;--features-as-boolean --validate --validate-modality grid;4.854982137680054;valid;{"result": "valid"}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.236095190048218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.026578903198242;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.497650623321533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --validate --validate-modality forall;18.129058122634888;valid;{"result": "valid"}
350;10;5;8;7;--features-as-boolean --validate --validate-modality grid;4.939864873886108;valid;{"result": "valid"}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.997953414916992;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.475403785705566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.181139469146729;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --validate --validate-modality forall;11.875832319259644;valid;{"result": "valid"}
350;10;5;8;8;--features-as-boolean --validate --validate-modality grid;4.953426361083984;valid;{"result": "valid"}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.973113536834717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.166782855987549;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.731803894042969;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --validate --validate-modality forall;19.020724296569824;valid;{"result": "valid"}
350;10;5;8;9;--features-as-boolean --validate --validate-modality grid;5.330041408538818;valid;{"result": "valid"}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.61860251426697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.110986948013306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.303232431411743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --validate --validate-modality forall;4.6249308586120605;valid;{"result": "valid"}
350;10;5;9;0;--features-as-boolean --validate --validate-modality grid;4.723968982696533;valid;{"result": "valid"}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4904208183288574;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.398294687271118;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.009966135025024;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --validate --validate-modality forall;4.682735919952393;valid;{"result": "valid"}
350;10;5;9;1;--features-as-boolean --validate --validate-modality grid;4.518896818161011;valid;{"result": "valid"}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.549415349960327;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.873270034790039;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.543242692947388;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --validate --validate-modality forall;4.287464380264282;valid;{"result": "valid"}
350;10;5;9;2;--features-as-boolean --validate --validate-modality grid;4.513522386550903;valid;{"result": "valid"}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.307478189468384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.999279737472534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.87383198738098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --validate --validate-modality forall;5.043611288070679;valid;{"result": "valid"}
350;10;5;9;3;--features-as-boolean --validate --validate-modality grid;4.450289964675903;valid;{"result": "valid"}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.263742208480835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.389532804489136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.100165605545044;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --validate --validate-modality forall;6.929086685180664;valid;{"result": "valid"}
350;10;5;9;4;--features-as-boolean --validate --validate-modality grid;4.822158336639404;valid;{"result": "valid"}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6040310859680176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.765164375305176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.136878490447998;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --validate --validate-modality forall;4.76537823677063;valid;{"result": "valid"}
350;10;5;9;5;--features-as-boolean --validate --validate-modality grid;4.379014015197754;valid;{"result": "valid"}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.441807270050049;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.342692852020264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.800859451293945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --validate --validate-modality forall;4.46626353263855;valid;{"result": "valid"}
350;10;5;9;6;--features-as-boolean --validate --validate-modality grid;4.46647834777832;valid;{"result": "valid"}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.002684116363525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.244736671447754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.795653104782104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --validate --validate-modality forall;9.423591375350952;valid;{"result": "valid"}
350;10;5;9;7;--features-as-boolean --validate --validate-modality grid;4.737969875335693;valid;{"result": "valid"}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.318114995956421;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.661766052246094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.10552668571472;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --validate --validate-modality forall;4.74091362953186;valid;{"result": "valid"}
350;10;5;9;8;--features-as-boolean --validate --validate-modality grid;4.620903968811035;valid;{"result": "valid"}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5643603801727295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.460115909576416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.24584460258484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --validate --validate-modality forall;5.034240007400513;valid;{"result": "valid"}
350;10;5;9;9;--features-as-boolean --validate --validate-modality grid;4.7529003620147705;valid;{"result": "valid"}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9727699756622314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.52708911895752;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.26225209236145;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --validate --validate-modality forall;254.9138584136963;valid;{"result": "valid"}
350;10;5;10;0;--features-as-boolean --validate --validate-modality grid;16.09836196899414;valid;{"result": "valid"}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;155.11368465423584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.94528102874756;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.82015895843506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --validate --validate-modality forall;44.7219443321228;valid;{"result": "valid"}
350;10;5;10;1;--features-as-boolean --validate --validate-modality grid;15.885257720947266;valid;{"result": "valid"}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.58242011070251;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.490310430526733;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.081597805023193;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;10;2;--features-as-boolean --validate --validate-modality grid;15.665984392166138;valid;{"result": "valid"}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;149.63054943084717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.519946575164795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.82269525527954;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;10;3;--features-as-boolean --validate --validate-modality grid;16.88818073272705;valid;{"result": "valid"}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;136.37041807174683;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.343016624450684;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.708619832992554;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --validate --validate-modality forall;128.44702768325806;valid;{"result": "valid"}
350;10;5;10;4;--features-as-boolean --validate --validate-modality grid;16.160274982452393;valid;{"result": "valid"}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;126.62604403495789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.80787229537964;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.52570104598999;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --validate --validate-modality forall;75.3378849029541;valid;{"result": "valid"}
350;10;5;10;5;--features-as-boolean --validate --validate-modality grid;16.09378743171692;valid;{"result": "valid"}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;158.3075032234192;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.102105140686035;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.271665811538696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --validate --validate-modality forall;231.79833841323853;valid;{"result": "valid"}
350;10;5;10;6;--features-as-boolean --validate --validate-modality grid;15.711483478546143;valid;{"result": "valid"}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;142.38375854492188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.13349795341492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.53793168067932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;10;7;--features-as-boolean --validate --validate-modality grid;15.712716102600098;valid;{"result": "valid"}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;137.99489045143127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.198266744613647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.931370735168457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --validate --validate-modality forall;51.87663745880127;valid;{"result": "valid"}
350;10;5;10;8;--features-as-boolean --validate --validate-modality grid;16.279749870300293;valid;{"result": "valid"}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;139.51929020881653;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.569082260131836;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.606748342514038;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;10;9;--features-as-boolean --validate --validate-modality grid;16.008124828338623;valid;{"result": "valid"}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;152.65122771263123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.52733302116394;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.095863819122314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --validate --validate-modality forall;5.703727960586548;valid;{"result": "valid"}
350;10;5;11;0;--features-as-boolean --validate --validate-modality grid;4.686712980270386;valid;{"result": "valid"}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.729036569595337;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.142476797103882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.068580150604248;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --validate --validate-modality forall;5.449018239974976;valid;{"result": "valid"}
350;10;5;11;1;--features-as-boolean --validate --validate-modality grid;4.536509990692139;valid;{"result": "valid"}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7054920196533203;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.00615906715393;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.674769639968872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --validate --validate-modality forall;5.19995379447937;valid;{"result": "valid"}
350;10;5;11;2;--features-as-boolean --validate --validate-modality grid;4.541984796524048;valid;{"result": "valid"}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5866127014160156;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.396162033081055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.688688039779663;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --validate --validate-modality forall;5.333324193954468;valid;{"result": "valid"}
350;10;5;11;3;--features-as-boolean --validate --validate-modality grid;4.652808666229248;valid;{"result": "valid"}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6608855724334717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.256173133850098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.468332290649414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --validate --validate-modality forall;5.925234794616699;valid;{"result": "valid"}
350;10;5;11;4;--features-as-boolean --validate --validate-modality grid;4.819302320480347;valid;{"result": "valid"}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.87304949760437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.593418836593628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.34949564933777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --validate --validate-modality forall;4.886610984802246;valid;{"result": "valid"}
350;10;5;11;5;--features-as-boolean --validate --validate-modality grid;4.339174270629883;valid;{"result": "valid"}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.805032730102539;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.262807369232178;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.326952695846558;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --validate --validate-modality forall;6.0680460929870605;valid;{"result": "valid"}
350;10;5;11;6;--features-as-boolean --validate --validate-modality grid;4.647377014160156;valid;{"result": "valid"}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6253151893615723;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.017454624176025;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.787919521331787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --validate --validate-modality forall;5.509413003921509;valid;{"result": "valid"}
350;10;5;11;7;--features-as-boolean --validate --validate-modality grid;4.589948415756226;valid;{"result": "valid"}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6355249881744385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.12841272354126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.213701486587524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --validate --validate-modality forall;5.097506999969482;valid;{"result": "valid"}
350;10;5;11;8;--features-as-boolean --validate --validate-modality grid;4.328692674636841;valid;{"result": "valid"}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7121853828430176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.023104906082153;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.50774359703064;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --validate --validate-modality forall;5.812485933303833;valid;{"result": "valid"}
350;10;5;11;9;--features-as-boolean --validate --validate-modality grid;4.7045814990997314;valid;{"result": "valid"}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.71663236618042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.913565397262573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.78510880470276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --validate --validate-modality forall;8.908719778060913;valid;{"result": "valid"}
350;10;5;12;0;--features-as-boolean --validate --validate-modality grid;17.54101800918579;valid;{"result": "valid"}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;200.43998289108276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.49907636642456;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.69268798828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --validate --validate-modality forall;8.155344009399414;valid;{"result": "valid"}
350;10;5;12;1;--features-as-boolean --validate --validate-modality grid;17.155762672424316;valid;{"result": "valid"}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;217.63829398155212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;61.41324830055237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.06289458274841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --validate --validate-modality forall;26.75796937942505;valid;{"result": "valid"}
350;10;5;12;2;--features-as-boolean --validate --validate-modality grid;17.46103024482727;valid;{"result": "valid"}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;198.46175837516785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.14002799987793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.107176542282104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --validate --validate-modality forall;76.38157033920288;valid;{"result": "valid"}
350;10;5;12;3;--features-as-boolean --validate --validate-modality grid;17.257362604141235;valid;{"result": "valid"}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;177.7197666168213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.654380321502686;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.252434730529785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --validate --validate-modality forall;10.614100217819214;valid;{"result": "valid"}
350;10;5;12;4;--features-as-boolean --validate --validate-modality grid;18.14926290512085;valid;{"result": "valid"}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;234.70691871643066;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.339377641677856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.001824617385864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --validate --validate-modality forall;23.587944746017456;valid;{"result": "valid"}
350;10;5;12;5;--features-as-boolean --validate --validate-modality grid;16.87749481201172;valid;{"result": "valid"}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;236.85383105278015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;71.32819867134094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.36182618141174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --validate --validate-modality forall;16.305886268615723;valid;{"result": "valid"}
350;10;5;12;6;--features-as-boolean --validate --validate-modality grid;17.531601428985596;valid;{"result": "valid"}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;163.7580327987671;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.94594597816467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.76978826522827;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --validate --validate-modality forall;9.562570810317993;valid;{"result": "valid"}
350;10;5;12;7;--features-as-boolean --validate --validate-modality grid;17.79125213623047;valid;{"result": "valid"}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;214.04230117797852;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.835142374038696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.38652420043945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --validate --validate-modality forall;12.21931529045105;valid;{"result": "valid"}
350;10;5;12;8;--features-as-boolean --validate --validate-modality grid;17.35885739326477;valid;{"result": "valid"}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;196.22374153137207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.383716106414795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.848402976989746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --validate --validate-modality forall;20.395155668258667;valid;{"result": "valid"}
350;10;5;12;9;--features-as-boolean --validate --validate-modality grid;17.489816188812256;valid;{"result": "valid"}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;203.97860097885132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.259867906570435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.986650705337524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --validate --validate-modality forall;6.7634477615356445;valid;{"result": "valid"}
350;10;5;13;0;--features-as-boolean --validate --validate-modality grid;5.289584398269653;valid;{"result": "valid"}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.456570863723755;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.460156440734863;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.18281030654907;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --validate --validate-modality forall;7.331869602203369;valid;{"result": "valid"}
350;10;5;13;1;--features-as-boolean --validate --validate-modality grid;5.5566933155059814;valid;{"result": "valid"}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.551682472229004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.108927249908447;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.08626461029053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --validate --validate-modality forall;7.415341854095459;valid;{"result": "valid"}
350;10;5;13;2;--features-as-boolean --validate --validate-modality grid;5.600474834442139;valid;{"result": "valid"}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.480823516845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.790207147598267;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.85097599029541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --validate --validate-modality forall;7.203327655792236;valid;{"result": "valid"}
350;10;5;13;3;--features-as-boolean --validate --validate-modality grid;5.8170177936553955;valid;{"result": "valid"}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.128305912017822;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.640197277069092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.587265491485596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --validate --validate-modality forall;8.26058554649353;valid;{"result": "valid"}
350;10;5;13;4;--features-as-boolean --validate --validate-modality grid;5.779464244842529;valid;{"result": "valid"}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.357300281524658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.070717573165894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.7851881980896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --validate --validate-modality forall;7.309633493423462;valid;{"result": "valid"}
350;10;5;13;5;--features-as-boolean --validate --validate-modality grid;6.067233562469482;valid;{"result": "valid"}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.2166242599487305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.836571216583252;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.89268183708191;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --validate --validate-modality forall;7.7323362827301025;valid;{"result": "valid"}
350;10;5;13;6;--features-as-boolean --validate --validate-modality grid;5.246260643005371;valid;{"result": "valid"}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.24419379234314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.525635957717896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.20324969291687;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --validate --validate-modality forall;6.773190498352051;valid;{"result": "valid"}
350;10;5;13;7;--features-as-boolean --validate --validate-modality grid;5.241783618927002;valid;{"result": "valid"}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.875087738037109;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.114976644515991;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.185805320739746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --validate --validate-modality forall;6.8558971881866455;valid;{"result": "valid"}
350;10;5;13;8;--features-as-boolean --validate --validate-modality grid;5.449390172958374;valid;{"result": "valid"}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.853569984436035;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.70128846168518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.906464338302612;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --validate --validate-modality forall;7.919284820556641;valid;{"result": "valid"}
350;10;5;13;9;--features-as-boolean --validate --validate-modality grid;5.248958587646484;valid;{"result": "valid"}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.960844993591309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.179973840713501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.949572801589966;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;0;--features-as-boolean --validate --validate-modality forall;12.691698551177979;valid;{"result": "valid"}
350;10;5;14;0;--features-as-boolean --validate --validate-modality grid;63.6872661113739;valid;{"result": "valid"}
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;1;--features-as-boolean --validate --validate-modality grid;63.76579189300537;valid;{"result": "valid"}
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.3407323360443;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;2;--features-as-boolean --validate --validate-modality forall;22.64156436920166;valid;{"result": "valid"}
350;10;5;14;2;--features-as-boolean --validate --validate-modality grid;63.866065979003906;valid;{"result": "valid"}
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;210.7675266265869;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;3;--features-as-boolean --validate --validate-modality forall;10.153443098068237;valid;{"result": "valid"}
350;10;5;14;3;--features-as-boolean --validate --validate-modality grid;62.6995325088501;valid;{"result": "valid"}
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;4;--features-as-boolean --validate --validate-modality forall;267.1351556777954;valid;{"result": "valid"}
350;10;5;14;4;--features-as-boolean --validate --validate-modality grid;63.90290188789368;valid;{"result": "valid"}
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;279.4763662815094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;5;--features-as-boolean --validate --validate-modality grid;63.07588291168213;valid;{"result": "valid"}
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;255.07077598571777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;6;--features-as-boolean --validate --validate-modality forall;61.20138883590698;valid;{"result": "valid"}
350;10;5;14;6;--features-as-boolean --validate --validate-modality grid;63.715675592422485;valid;{"result": "valid"}
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.5487093925476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;7;--features-as-boolean --validate --validate-modality grid;65.69249272346497;valid;{"result": "valid"}
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;273.82257890701294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;8;--features-as-boolean --validate --validate-modality forall;81.28805732727051;valid;{"result": "valid"}
350;10;5;14;8;--features-as-boolean --validate --validate-modality grid;61.928860664367676;valid;{"result": "valid"}
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;219.65350103378296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;9;--features-as-boolean --validate --validate-modality forall;62.48869228363037;valid;{"result": "valid"}
350;10;5;14;9;--features-as-boolean --validate --validate-modality grid;62.63400077819824;valid;{"result": "valid"}
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.95615816116333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;15;0;--features-as-boolean --validate --validate-modality forall;8.283766269683838;valid;{"result": "valid"}
350;10;5;15;0;--features-as-boolean --validate --validate-modality grid;4.984391212463379;valid;{"result": "valid"}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0612094402313232;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.2199928760528564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.97006320953369;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --validate --validate-modality forall;8.121570825576782;valid;{"result": "valid"}
350;10;5;15;1;--features-as-boolean --validate --validate-modality grid;4.655747413635254;valid;{"result": "valid"}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.121886730194092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.494301557540894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.48536205291748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --validate --validate-modality forall;7.501718521118164;valid;{"result": "valid"}
350;10;5;15;2;--features-as-boolean --validate --validate-modality grid;4.607999801635742;valid;{"result": "valid"}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0866308212280273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.450927257537842;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.67285442352295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --validate --validate-modality forall;7.621423006057739;valid;{"result": "valid"}
350;10;5;15;3;--features-as-boolean --validate --validate-modality grid;4.285255193710327;valid;{"result": "valid"}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9202260971069336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.476959943771362;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.904281854629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --validate --validate-modality forall;8.542834758758545;valid;{"result": "valid"}
350;10;5;15;4;--features-as-boolean --validate --validate-modality grid;4.531554698944092;valid;{"result": "valid"}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8376052379608154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.102387428283691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.796233892440796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --validate --validate-modality forall;7.001118421554565;valid;{"result": "valid"}
350;10;5;15;5;--features-as-boolean --validate --validate-modality grid;4.747581958770752;valid;{"result": "valid"}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0586578845977783;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.965548276901245;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.02379274368286;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --validate --validate-modality forall;6.866530895233154;valid;{"result": "valid"}
350;10;5;15;6;--features-as-boolean --validate --validate-modality grid;4.806542634963989;valid;{"result": "valid"}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8541884422302246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.636609792709351;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.203064441680908;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --validate --validate-modality forall;7.480020999908447;valid;{"result": "valid"}
350;10;5;15;7;--features-as-boolean --validate --validate-modality grid;4.432966470718384;valid;{"result": "valid"}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9496006965637207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.254943370819092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.913803577423096;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --validate --validate-modality forall;7.306818723678589;valid;{"result": "valid"}
350;10;5;15;8;--features-as-boolean --validate --validate-modality grid;4.568950414657593;valid;{"result": "valid"}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0456483364105225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.909745693206787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.033182621002197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --validate --validate-modality forall;7.577418565750122;valid;{"result": "valid"}
350;10;5;15;9;--features-as-boolean --validate --validate-modality grid;4.736203908920288;valid;{"result": "valid"}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.096867799758911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.765852451324463;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.943833351135254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --validate --validate-modality forall;77.12684988975525;valid;{"result": "valid"}
350;10;5;16;0;--features-as-boolean --validate --validate-modality grid;12.353364706039429;valid;{"result": "valid"}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.38506746292114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.707206726074219;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.2353196144104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --validate --validate-modality forall;12.035446166992188;valid;{"result": "valid"}
350;10;5;16;1;--features-as-boolean --validate --validate-modality grid;12.233873844146729;valid;{"result": "valid"}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.10226821899414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.343834400177002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.69296383857727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --validate --validate-modality forall;166.67070770263672;valid;{"result": "valid"}
350;10;5;16;2;--features-as-boolean --validate --validate-modality grid;12.312304735183716;valid;{"result": "valid"}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.09245991706848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.772705554962158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.59767198562622;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --validate --validate-modality forall;295.7598237991333;valid;{"result": "valid"}
350;10;5;16;3;--features-as-boolean --validate --validate-modality grid;12.75440502166748;valid;{"result": "valid"}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.671393394470215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.512065649032593;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.46327018737793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --validate --validate-modality forall;9.663418531417847;valid;{"result": "valid"}
350;10;5;16;4;--features-as-boolean --validate --validate-modality grid;12.354658842086792;valid;{"result": "valid"}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.93298530578613;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.53329348564148;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.218392372131348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --validate --validate-modality forall;19.716851949691772;valid;{"result": "valid"}
350;10;5;16;5;--features-as-boolean --validate --validate-modality grid;12.928654670715332;valid;{"result": "valid"}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.404149293899536;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.095177173614502;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.754984617233276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --validate --validate-modality forall;9.515718936920166;valid;{"result": "valid"}
350;10;5;16;6;--features-as-boolean --validate --validate-modality grid;12.543204307556152;valid;{"result": "valid"}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.18719005584717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.071366786956787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.42204761505127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --validate --validate-modality forall;13.37030816078186;valid;{"result": "valid"}
350;10;5;16;7;--features-as-boolean --validate --validate-modality grid;11.985764265060425;valid;{"result": "valid"}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.80683660507202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.492044687271118;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.242066621780396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --validate --validate-modality forall;19.902807474136353;valid;{"result": "valid"}
350;10;5;16;8;--features-as-boolean --validate --validate-modality grid;12.633296251296997;valid;{"result": "valid"}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.70532703399658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.770574569702148;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.753382444381714;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --validate --validate-modality forall;59.34044575691223;valid;{"result": "valid"}
350;10;5;16;9;--features-as-boolean --validate --validate-modality grid;12.068251132965088;valid;{"result": "valid"}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.019944190979004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.331655979156494;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.752841711044312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --validate --validate-modality forall;6.6634721755981445;valid;{"result": "valid"}
350;10;5;17;0;--features-as-boolean --validate --validate-modality grid;4.278996706008911;valid;{"result": "valid"}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4728105068206787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.986077308654785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.75938057899475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --validate --validate-modality forall;7.6895716190338135;valid;{"result": "valid"}
350;10;5;17;1;--features-as-boolean --validate --validate-modality grid;4.252060413360596;valid;{"result": "valid"}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6466052532196045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.965489149093628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.90137028694153;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --validate --validate-modality forall;8.10299301147461;valid;{"result": "valid"}
350;10;5;17;2;--features-as-boolean --validate --validate-modality grid;4.912817478179932;valid;{"result": "valid"}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6236066818237305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.617224216461182;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.934070110321045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --validate --validate-modality forall;7.3130481243133545;valid;{"result": "valid"}
350;10;5;17;3;--features-as-boolean --validate --validate-modality grid;4.751572132110596;valid;{"result": "valid"}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.647245168685913;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.950019836425781;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.9084734916687;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --validate --validate-modality forall;7.012461423873901;valid;{"result": "valid"}
350;10;5;17;4;--features-as-boolean --validate --validate-modality grid;4.320993423461914;valid;{"result": "valid"}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4683048725128174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.214094161987305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.82670307159424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --validate --validate-modality forall;7.694680213928223;valid;{"result": "valid"}
350;10;5;17;5;--features-as-boolean --validate --validate-modality grid;4.335707426071167;valid;{"result": "valid"}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4665541648864746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.516576290130615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.543355464935303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --validate --validate-modality forall;7.501552104949951;valid;{"result": "valid"}
350;10;5;17;6;--features-as-boolean --validate --validate-modality grid;4.3438720703125;valid;{"result": "valid"}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6039185523986816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.672567129135132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.993818521499634;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --validate --validate-modality forall;7.556178331375122;valid;{"result": "valid"}
350;10;5;17;7;--features-as-boolean --validate --validate-modality grid;4.284400939941406;valid;{"result": "valid"}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4605746269226074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.145830631256104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.517027139663696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --validate --validate-modality forall;7.501710891723633;valid;{"result": "valid"}
350;10;5;17;8;--features-as-boolean --validate --validate-modality grid;4.3443379402160645;valid;{"result": "valid"}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5911624431610107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.88352346420288;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.293579816818237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --validate --validate-modality forall;7.692507982254028;valid;{"result": "valid"}
350;10;5;17;9;--features-as-boolean --validate --validate-modality grid;4.928630590438843;valid;{"result": "valid"}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7299652099609375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.310650825500488;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.696316480636597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --validate --validate-modality forall;33.779435873031616;valid;{"result": "valid"}
350;10;5;18;0;--features-as-boolean --validate --validate-modality grid;6.047926664352417;valid;{"result": "valid"}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.655609846115112;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.754261016845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.798656702041626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --validate --validate-modality forall;9.331708192825317;valid;{"result": "valid"}
350;10;5;18;1;--features-as-boolean --validate --validate-modality grid;6.258402585983276;valid;{"result": "valid"}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.33681297302246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.939477682113647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.405758142471313;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --validate --validate-modality forall;9.261389255523682;valid;{"result": "valid"}
350;10;5;18;2;--features-as-boolean --validate --validate-modality grid;6.156082391738892;valid;{"result": "valid"}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.883447885513306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.938266515731812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.66395664215088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --validate --validate-modality forall;8.614390134811401;valid;{"result": "valid"}
350;10;5;18;3;--features-as-boolean --validate --validate-modality grid;5.826062440872192;valid;{"result": "valid"}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.92317199707031;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.6727294921875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.8895583152771;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --validate --validate-modality forall;20.277337074279785;valid;{"result": "valid"}
350;10;5;18;4;--features-as-boolean --validate --validate-modality grid;6.376006364822388;valid;{"result": "valid"}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.39075803756714;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.828414678573608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.09802532196045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --validate --validate-modality forall;10.392987489700317;valid;{"result": "valid"}
350;10;5;18;5;--features-as-boolean --validate --validate-modality grid;5.7720441818237305;valid;{"result": "valid"}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.784688234329224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.359747409820557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.548935651779175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --validate --validate-modality forall;70.64628958702087;valid;{"result": "valid"}
350;10;5;18;6;--features-as-boolean --validate --validate-modality grid;6.067923069000244;valid;{"result": "valid"}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.61137294769287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.287397384643555;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.73685097694397;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --validate --validate-modality forall;15.594958305358887;valid;{"result": "valid"}
350;10;5;18;7;--features-as-boolean --validate --validate-modality grid;5.974271535873413;valid;{"result": "valid"}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.95447897911072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.151161432266235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.61066460609436;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --validate --validate-modality forall;10.687278747558594;valid;{"result": "valid"}
350;10;5;18;8;--features-as-boolean --validate --validate-modality grid;5.739628076553345;valid;{"result": "valid"}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.455761671066284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.810793399810791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.42525625228882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --validate --validate-modality forall;11.338390827178955;valid;{"result": "valid"}
350;10;5;18;9;--features-as-boolean --validate --validate-modality grid;5.782930612564087;valid;{"result": "valid"}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.47997689247131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.985671043395996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.55046272277832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --validate --validate-modality forall;10.669389963150024;valid;{"result": "valid"}
350;10;5;19;0;--features-as-boolean --validate --validate-modality grid;6.310076713562012;valid;{"result": "valid"}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.381822109222412;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.421574831008911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;97.9472713470459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --validate --validate-modality forall;14.780532598495483;valid;{"result": "valid"}
350;10;5;19;1;--features-as-boolean --validate --validate-modality grid;6.118398904800415;valid;{"result": "valid"}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.20819354057312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.523239850997925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.87382078170776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --validate --validate-modality forall;8.674082040786743;valid;{"result": "valid"}
350;10;5;19;2;--features-as-boolean --validate --validate-modality grid;6.374715805053711;valid;{"result": "valid"}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.995187997817993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.65766429901123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.85011100769043;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --validate --validate-modality forall;12.682575941085815;valid;{"result": "valid"}
350;10;5;19;3;--features-as-boolean --validate --validate-modality grid;5.858185052871704;valid;{"result": "valid"}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.239664077758789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.85311412811279;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;115.0094861984253;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --validate --validate-modality forall;16.471657037734985;valid;{"result": "valid"}
350;10;5;19;4;--features-as-boolean --validate --validate-modality grid;5.976377725601196;valid;{"result": "valid"}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.824072360992432;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.059863328933716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;111.51326727867126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --validate --validate-modality forall;10.758496046066284;valid;{"result": "valid"}
350;10;5;19;5;--features-as-boolean --validate --validate-modality grid;6.4041907787323;valid;{"result": "valid"}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.620024681091309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.640342473983765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;107.84003448486328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --validate --validate-modality forall;14.95639181137085;valid;{"result": "valid"}
350;10;5;19;6;--features-as-boolean --validate --validate-modality grid;5.960170269012451;valid;{"result": "valid"}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.042820930480957;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.61522054672241;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;110.0785608291626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --validate --validate-modality forall;15.176984310150146;valid;{"result": "valid"}
350;10;5;19;7;--features-as-boolean --validate --validate-modality grid;6.018065690994263;valid;{"result": "valid"}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.289214372634888;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.761430263519287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;113.93451952934265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --validate --validate-modality forall;11.476002216339111;valid;{"result": "valid"}
350;10;5;19;8;--features-as-boolean --validate --validate-modality grid;6.576153993606567;valid;{"result": "valid"}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.961677551269531;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.53144407272339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;102.6554696559906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --validate --validate-modality forall;13.333548307418823;valid;{"result": "valid"}
350;10;5;19;9;--features-as-boolean --validate --validate-modality grid;6.447594165802002;valid;{"result": "valid"}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.80345916748047;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.378411531448364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.95678925514221;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --validate --validate-modality forall;18.445345163345337;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;0;--features-as-boolean --validate --validate-modality grid;2.005709648132324;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;173.52274179458618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;58.10109186172485;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.58704924583435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --validate --validate-modality forall;2.94102144241333;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;1;--features-as-boolean --validate --validate-modality grid;2.0950305461883545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;171.4163281917572;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.67461061477661;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;39.30798363685608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --validate --validate-modality forall;6.775267601013184;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;2;--features-as-boolean --validate --validate-modality grid;2.0705864429473877;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;191.6605579853058;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.03712844848633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.8087899684906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --validate --validate-modality forall;13.071726560592651;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;3;--features-as-boolean --validate --validate-modality grid;1.9337284564971924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;174.95196294784546;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;62.27107262611389;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.361745834350586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --validate --validate-modality forall;2.197033643722534;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;4;--features-as-boolean --validate --validate-modality grid;1.9895591735839844;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;186.25084567070007;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.329450368881226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.76226258277893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --validate --validate-modality forall;2.172987461090088;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;5;--features-as-boolean --validate --validate-modality grid;2.0089943408966064;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;204.1975486278534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.19423246383667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.700894832611084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --validate --validate-modality forall;5.791293144226074;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;6;--features-as-boolean --validate --validate-modality grid;1.9247803688049316;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;148.27112770080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.64093470573425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.62879300117493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --validate --validate-modality forall;8.899630784988403;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;7;--features-as-boolean --validate --validate-modality grid;2.0602688789367676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;168.35532426834106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.64065504074097;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.59347152709961;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --validate --validate-modality forall;2.928356170654297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;8;--features-as-boolean --validate --validate-modality grid;2.044410467147827;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;187.77253794670105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.17605924606323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;39.47786259651184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --validate --validate-modality forall;8.685790538787842;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;9;--features-as-boolean --validate --validate-modality grid;2.0063021183013916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;158.62163066864014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.236032485961914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.08218502998352;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --validate --validate-modality forall;7.633400917053223;valid;{"result": "valid"}
350;10;5.25;1;0;--features-as-boolean --validate --validate-modality grid;4.501731872558594;valid;{"result": "valid"}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.938656806945801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.573237419128418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.17635703086853;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --validate --validate-modality forall;7.560793876647949;valid;{"result": "valid"}
350;10;5.25;1;1;--features-as-boolean --validate --validate-modality grid;4.624987363815308;valid;{"result": "valid"}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1765713691711426;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.389602899551392;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.935041427612305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --validate --validate-modality forall;7.856189012527466;valid;{"result": "valid"}
350;10;5.25;1;2;--features-as-boolean --validate --validate-modality grid;4.337174892425537;valid;{"result": "valid"}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8412046432495117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.59624195098877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.186394453048706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --validate --validate-modality forall;7.641442060470581;valid;{"result": "valid"}
350;10;5.25;1;3;--features-as-boolean --validate --validate-modality grid;4.382622957229614;valid;{"result": "valid"}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0471341609954834;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.301601886749268;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.79383611679077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --validate --validate-modality forall;8.309146165847778;valid;{"result": "valid"}
350;10;5.25;1;4;--features-as-boolean --validate --validate-modality grid;4.6145384311676025;valid;{"result": "valid"}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.008587121963501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.930058240890503;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.62382698059082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --validate --validate-modality forall;7.1578404903411865;valid;{"result": "valid"}
350;10;5.25;1;5;--features-as-boolean --validate --validate-modality grid;4.621936559677124;valid;{"result": "valid"}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.186262845993042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.473594427108765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.628302335739136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --validate --validate-modality forall;7.5419557094573975;valid;{"result": "valid"}
350;10;5.25;1;6;--features-as-boolean --validate --validate-modality grid;4.30602502822876;valid;{"result": "valid"}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.906447172164917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.442254304885864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.398563146591187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --validate --validate-modality forall;7.661803722381592;valid;{"result": "valid"}
350;10;5.25;1;7;--features-as-boolean --validate --validate-modality grid;4.660785913467407;valid;{"result": "valid"}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3709890842437744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.19951057434082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.28043007850647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --validate --validate-modality forall;7.878675222396851;valid;{"result": "valid"}
350;10;5.25;1;8;--features-as-boolean --validate --validate-modality grid;4.741552352905273;valid;{"result": "valid"}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9431469440460205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.03596043586731;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.803027153015137;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --validate --validate-modality forall;7.340052604675293;valid;{"result": "valid"}
350;10;5.25;1;9;--features-as-boolean --validate --validate-modality grid;4.360081672668457;valid;{"result": "valid"}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.210710048675537;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.561535596847534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.74617075920105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --validate --validate-modality forall;9.794837474822998;valid;{"result": "valid"}
350;10;5.25;2;0;--features-as-boolean --validate --validate-modality grid;14.68863558769226;valid;{"result": "valid"}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;272.30925703048706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.377084255218506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.1795642375946;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --validate --validate-modality forall;289.8092291355133;valid;{"result": "valid"}
350;10;5.25;2;1;--features-as-boolean --validate --validate-modality grid;15.496836185455322;valid;{"result": "valid"}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;226.01217412948608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.75323581695557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;70.00053787231445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --validate --validate-modality forall;80.5245954990387;valid;{"result": "valid"}
350;10;5.25;2;2;--features-as-boolean --validate --validate-modality grid;15.360730171203613;valid;{"result": "valid"}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;220.02578973770142;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;66.69972610473633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.45761322975159;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --validate --validate-modality forall;16.644482374191284;valid;{"result": "valid"}
350;10;5.25;2;3;--features-as-boolean --validate --validate-modality grid;15.034088850021362;valid;{"result": "valid"}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;263.28799653053284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.19553732872009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;71.03653478622437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;2;4;--features-as-boolean --validate --validate-modality grid;14.57732629776001;valid;{"result": "valid"}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;205.67121863365173;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;58.387537240982056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.649493932724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --validate --validate-modality forall;19.95428705215454;valid;{"result": "valid"}
350;10;5.25;2;5;--features-as-boolean --validate --validate-modality grid;14.969013929367065;valid;{"result": "valid"}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;238.27248764038086;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.22055554389954;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.24510550498962;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --validate --validate-modality forall;18.392565488815308;valid;{"result": "valid"}
350;10;5.25;2;6;--features-as-boolean --validate --validate-modality grid;14.400472402572632;valid;{"result": "valid"}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;253.7773416042328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.97184801101685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.77621555328369;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --validate --validate-modality forall;21.501163482666016;valid;{"result": "valid"}
350;10;5.25;2;7;--features-as-boolean --validate --validate-modality grid;14.902414560317993;valid;{"result": "valid"}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;231.92251896858215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.468727827072144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.6421709060669;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --validate --validate-modality forall;117.76747250556946;valid;{"result": "valid"}
350;10;5.25;2;8;--features-as-boolean --validate --validate-modality grid;14.753892421722412;valid;{"result": "valid"}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;264.2279579639435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.17921590805054;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.79340291023254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --validate --validate-modality forall;174.32872700691223;valid;{"result": "valid"}
350;10;5.25;2;9;--features-as-boolean --validate --validate-modality grid;14.940001726150513;valid;{"result": "valid"}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;267.88826990127563;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.910836935043335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.70701932907104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --validate --validate-modality forall;8.126946449279785;valid;{"result": "valid"}
350;10;5.25;3;0;--features-as-boolean --validate --validate-modality grid;5.301264762878418;valid;{"result": "valid"}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.855590343475342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.287753582000732;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.42031764984131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --validate --validate-modality forall;7.626919984817505;valid;{"result": "valid"}
350;10;5.25;3;1;--features-as-boolean --validate --validate-modality grid;5.049308776855469;valid;{"result": "valid"}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.967323064804077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.20618224143982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.680469512939453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --validate --validate-modality forall;6.867339134216309;valid;{"result": "valid"}
350;10;5.25;3;2;--features-as-boolean --validate --validate-modality grid;4.830918073654175;valid;{"result": "valid"}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.57627534866333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.516513347625732;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.235235452651978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --validate --validate-modality forall;7.09142804145813;valid;{"result": "valid"}
350;10;5.25;3;3;--features-as-boolean --validate --validate-modality grid;5.044792652130127;valid;{"result": "valid"}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.244175910949707;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.542693376541138;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.427091360092163;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --validate --validate-modality forall;8.096093893051147;valid;{"result": "valid"}
350;10;5.25;3;4;--features-as-boolean --validate --validate-modality grid;5.125712633132935;valid;{"result": "valid"}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8232486248016357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.522647857666016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.213033437728882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --validate --validate-modality forall;7.255039930343628;valid;{"result": "valid"}
350;10;5.25;3;5;--features-as-boolean --validate --validate-modality grid;4.966254711151123;valid;{"result": "valid"}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.021616458892822;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.477587461471558;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.486997604370117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --validate --validate-modality forall;7.373975515365601;valid;{"result": "valid"}
350;10;5.25;3;6;--features-as-boolean --validate --validate-modality grid;5.3475117683410645;valid;{"result": "valid"}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.32040810585022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.15483045578003;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.63592505455017;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --validate --validate-modality forall;7.3033668994903564;valid;{"result": "valid"}
350;10;5.25;3;7;--features-as-boolean --validate --validate-modality grid;5.060680627822876;valid;{"result": "valid"}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.350188255310059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.61878228187561;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.120127201080322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --validate --validate-modality forall;7.864731311798096;valid;{"result": "valid"}
350;10;5.25;3;8;--features-as-boolean --validate --validate-modality grid;4.9332520961761475;valid;{"result": "valid"}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8845841884613037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.39370346069336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.139031410217285;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --validate --validate-modality forall;6.806410789489746;valid;{"result": "valid"}
350;10;5.25;3;9;--features-as-boolean --validate --validate-modality grid;5.019726991653442;valid;{"result": "valid"}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9131197929382324;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.385130643844604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.126837015151978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;0;--features-as-boolean --validate --validate-modality forall;24.822442054748535;valid;{"result": "valid"}
350;10;5.25;4;0;--features-as-boolean --validate --validate-modality grid;13.760783672332764;valid;{"result": "valid"}
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;130.00856256484985;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.30154514312744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;1;--features-as-boolean --validate --validate-modality forall;164.64829778671265;valid;{"result": "valid"}
350;10;5.25;4;1;--features-as-boolean --validate --validate-modality grid;13.946945190429688;valid;{"result": "valid"}
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;174.17759728431702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.44316267967224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;4;2;--features-as-boolean --validate --validate-modality grid;14.321056127548218;valid;{"result": "valid"}
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.89830327033997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;88.80071067810059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;3;--features-as-boolean --validate --validate-modality forall;50.21074318885803;valid;{"result": "valid"}
350;10;5.25;4;3;--features-as-boolean --validate --validate-modality grid;14.272960424423218;valid;{"result": "valid"}
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.73119497299194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.58522152900696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;4;--features-as-boolean --validate --validate-modality forall;14.368016481399536;valid;{"result": "valid"}
350;10;5.25;4;4;--features-as-boolean --validate --validate-modality grid;14.232482194900513;valid;{"result": "valid"}
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.52408456802368;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.23239731788635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;5;--features-as-boolean --validate --validate-modality forall;50.460100173950195;valid;{"result": "valid"}
350;10;5.25;4;5;--features-as-boolean --validate --validate-modality grid;13.939632415771484;valid;{"result": "valid"}
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;102.96254014968872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.9310896396637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;6;--features-as-boolean --validate --validate-modality forall;158.34490656852722;valid;{"result": "valid"}
350;10;5.25;4;6;--features-as-boolean --validate --validate-modality grid;13.971191167831421;valid;{"result": "valid"}
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;111.17688989639282;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.30508232116699;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;7;--features-as-boolean --validate --validate-modality forall;39.59608197212219;valid;{"result": "valid"}
350;10;5.25;4;7;--features-as-boolean --validate --validate-modality grid;14.33567762374878;valid;{"result": "valid"}
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;88.29373025894165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;87.15822267532349;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;8;--features-as-boolean --validate --validate-modality forall;11.269855976104736;valid;{"result": "valid"}
350;10;5.25;4;8;--features-as-boolean --validate --validate-modality grid;13.910553932189941;valid;{"result": "valid"}
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;99.7143943309784;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.90790677070618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;9;--features-as-boolean --validate --validate-modality forall;46.28718900680542;valid;{"result": "valid"}
350;10;5.25;4;9;--features-as-boolean --validate --validate-modality grid;14.337045431137085;valid;{"result": "valid"}
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;117.0844452381134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;98.05741000175476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --validate --validate-modality forall;7.7874767780303955;valid;{"result": "valid"}
350;10;5.25;5;0;--features-as-boolean --validate --validate-modality grid;5.010130882263184;valid;{"result": "valid"}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.192256689071655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.841142654418945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.8913414478302;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --validate --validate-modality forall;7.998951435089111;valid;{"result": "valid"}
350;10;5.25;5;1;--features-as-boolean --validate --validate-modality grid;4.703222990036011;valid;{"result": "valid"}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.361071348190308;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.856858015060425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.436725616455078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --validate --validate-modality forall;7.570449113845825;valid;{"result": "valid"}
350;10;5.25;5;2;--features-as-boolean --validate --validate-modality grid;4.745981216430664;valid;{"result": "valid"}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.715036630630493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.446871280670166;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.04525375366211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --validate --validate-modality forall;7.202267169952393;valid;{"result": "valid"}
350;10;5.25;5;3;--features-as-boolean --validate --validate-modality grid;4.7916998863220215;valid;{"result": "valid"}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.713852882385254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.438798427581787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.32358455657959;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --validate --validate-modality forall;8.251266717910767;valid;{"result": "valid"}
350;10;5.25;5;4;--features-as-boolean --validate --validate-modality grid;4.242997646331787;valid;{"result": "valid"}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.367109775543213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.660832643508911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.55750846862793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --validate --validate-modality forall;8.089473724365234;valid;{"result": "valid"}
350;10;5.25;5;5;--features-as-boolean --validate --validate-modality grid;4.623530387878418;valid;{"result": "valid"}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.428789377212524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.252499103546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.35667014122009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --validate --validate-modality forall;8.210141897201538;valid;{"result": "valid"}
350;10;5.25;5;6;--features-as-boolean --validate --validate-modality grid;4.768346309661865;valid;{"result": "valid"}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.021105766296387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.074900150299072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.023022890090942;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --validate --validate-modality forall;7.702592849731445;valid;{"result": "valid"}
350;10;5.25;5;7;--features-as-boolean --validate --validate-modality grid;4.731252431869507;valid;{"result": "valid"}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.723624229431152;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.619960069656372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.40777564048767;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --validate --validate-modality forall;7.7787792682647705;valid;{"result": "valid"}
350;10;5.25;5;8;--features-as-boolean --validate --validate-modality grid;4.495299339294434;valid;{"result": "valid"}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.63371205329895;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.507567167282104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.262407302856445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --validate --validate-modality forall;7.3328211307525635;valid;{"result": "valid"}
350;10;5.25;5;9;--features-as-boolean --validate --validate-modality grid;4.523428916931152;valid;{"result": "valid"}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.282047748565674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.10274887084961;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.935531854629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;0;--features-as-boolean --validate --validate-modality forall;42.0212836265564;valid;{"result": "valid"}
350;10;5.25;6;0;--features-as-boolean --validate --validate-modality grid;5.315811395645142;valid;{"result": "valid"}
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;98.31630444526672;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.6123993396759;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;1;--features-as-boolean --validate --validate-modality forall;11.83101487159729;valid;{"result": "valid"}
350;10;5.25;6;1;--features-as-boolean --validate --validate-modality grid;5.002539873123169;valid;{"result": "valid"}
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.3966052532196;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.05077505111694;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;2;--features-as-boolean --validate --validate-modality forall;113.3815815448761;valid;{"result": "valid"}
350;10;5.25;6;2;--features-as-boolean --validate --validate-modality grid;5.410889625549316;valid;{"result": "valid"}
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.90425109863281;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;141.9300515651703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;3;--features-as-boolean --validate --validate-modality forall;10.81703782081604;valid;{"result": "valid"}
350;10;5.25;6;3;--features-as-boolean --validate --validate-modality grid;5.30756950378418;valid;{"result": "valid"}
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;115.66335105895996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.71965718269348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;4;--features-as-boolean --validate --validate-modality forall;47.39620089530945;valid;{"result": "valid"}
350;10;5.25;6;4;--features-as-boolean --validate --validate-modality grid;5.540703773498535;valid;{"result": "valid"}
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;112.23948407173157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.94514989852905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;5;--features-as-boolean --validate --validate-modality forall;15.211198091506958;valid;{"result": "valid"}
350;10;5.25;6;5;--features-as-boolean --validate --validate-modality grid;5.156567573547363;valid;{"result": "valid"}
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.27426719665527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;145.4522955417633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;6;--features-as-boolean --validate --validate-modality forall;139.26138138771057;valid;{"result": "valid"}
350;10;5.25;6;6;--features-as-boolean --validate --validate-modality grid;5.503631591796875;valid;{"result": "valid"}
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;96.5454797744751;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;141.4620611667633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;7;--features-as-boolean --validate --validate-modality forall;12.566404342651367;valid;{"result": "valid"}
350;10;5.25;6;7;--features-as-boolean --validate --validate-modality grid;5.252208948135376;valid;{"result": "valid"}
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.03638768196106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.56667947769165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;8;--features-as-boolean --validate --validate-modality forall;89.71838402748108;valid;{"result": "valid"}
350;10;5.25;6;8;--features-as-boolean --validate --validate-modality grid;5.578807830810547;valid;{"result": "valid"}
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.94706439971924;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.3101348876953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;9;--features-as-boolean --validate --validate-modality forall;12.656548500061035;valid;{"result": "valid"}
350;10;5.25;6;9;--features-as-boolean --validate --validate-modality grid;5.292672395706177;valid;{"result": "valid"}
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;69.97411799430847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.4808087348938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --validate --validate-modality forall;7.387219667434692;valid;{"result": "valid"}
350;10;5.25;7;0;--features-as-boolean --validate --validate-modality grid;4.1598474979400635;valid;{"result": "valid"}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0519278049468994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.182106733322144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.053016901016235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --validate --validate-modality forall;6.970520496368408;valid;{"result": "valid"}
350;10;5.25;7;1;--features-as-boolean --validate --validate-modality grid;4.312734603881836;valid;{"result": "valid"}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.032102108001709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.659207105636597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.961976528167725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --validate --validate-modality forall;7.172257423400879;valid;{"result": "valid"}
350;10;5.25;7;2;--features-as-boolean --validate --validate-modality grid;4.230839252471924;valid;{"result": "valid"}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0969104766845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.943841218948364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.666768789291382;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --validate --validate-modality forall;6.788629055023193;valid;{"result": "valid"}
350;10;5.25;7;3;--features-as-boolean --validate --validate-modality grid;4.404024124145508;valid;{"result": "valid"}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8538432121276855;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.582688093185425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.826249361038208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --validate --validate-modality forall;7.087419033050537;valid;{"result": "valid"}
350;10;5.25;7;4;--features-as-boolean --validate --validate-modality grid;4.288756608963013;valid;{"result": "valid"}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0873396396636963;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.375995635986328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.781901359558105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --validate --validate-modality forall;7.4301159381866455;valid;{"result": "valid"}
350;10;5.25;7;5;--features-as-boolean --validate --validate-modality grid;4.503315687179565;valid;{"result": "valid"}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1940927505493164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.166762351989746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.531419038772583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --validate --validate-modality forall;7.468064308166504;valid;{"result": "valid"}
350;10;5.25;7;6;--features-as-boolean --validate --validate-modality grid;4.590258598327637;valid;{"result": "valid"}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.949187994003296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.435693979263306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.174760341644287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --validate --validate-modality forall;6.9673171043396;valid;{"result": "valid"}
350;10;5.25;7;7;--features-as-boolean --validate --validate-modality grid;4.205830812454224;valid;{"result": "valid"}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.813868999481201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.073071002960205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.1157283782959;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --validate --validate-modality forall;7.337047100067139;valid;{"result": "valid"}
350;10;5.25;7;8;--features-as-boolean --validate --validate-modality grid;4.509490489959717;valid;{"result": "valid"}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9525604248046875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.556898355484009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.34315848350525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --validate --validate-modality forall;7.326695442199707;valid;{"result": "valid"}
350;10;5.25;7;9;--features-as-boolean --validate --validate-modality grid;4.316328763961792;valid;{"result": "valid"}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.763397693634033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.644865989685059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.666561603546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --validate --validate-modality forall;65.33428621292114;valid;{"result": "valid"}
350;10;5.25;8;0;--features-as-boolean --validate --validate-modality grid;18.2926926612854;valid;{"result": "valid"}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;189.645010471344;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;61.80782747268677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.36297607421875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --validate --validate-modality forall;9.235238790512085;valid;{"result": "valid"}
350;10;5.25;8;1;--features-as-boolean --validate --validate-modality grid;18.380939722061157;valid;{"result": "valid"}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;176.4381709098816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.78069853782654;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.14929175376892;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --validate --validate-modality forall;15.876533508300781;valid;{"result": "valid"}
350;10;5.25;8;2;--features-as-boolean --validate --validate-modality grid;18.287023782730103;valid;{"result": "valid"}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;179.2260766029358;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;62.71738862991333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.240761041641235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --validate --validate-modality forall;109.79789352416992;valid;{"result": "valid"}
350;10;5.25;8;3;--features-as-boolean --validate --validate-modality grid;18.685324907302856;valid;{"result": "valid"}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;211.9587206840515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.700263261795044;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.374347448349;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --validate --validate-modality forall;120.00648546218872;valid;{"result": "valid"}
350;10;5.25;8;4;--features-as-boolean --validate --validate-modality grid;17.849666595458984;valid;{"result": "valid"}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;165.27374172210693;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.984375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.874146699905396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --validate --validate-modality forall;64.76613354682922;valid;{"result": "valid"}
350;10;5.25;8;5;--features-as-boolean --validate --validate-modality grid;17.672441244125366;valid;{"result": "valid"}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;168.00958800315857;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.65316390991211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.59873938560486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --validate --validate-modality forall;94.5659430027008;valid;{"result": "valid"}
350;10;5.25;8;6;--features-as-boolean --validate --validate-modality grid;18.52862787246704;valid;{"result": "valid"}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;170.7994818687439;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.4780433177948;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.208442211151123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --validate --validate-modality forall;74.10377621650696;valid;{"result": "valid"}
350;10;5.25;8;7;--features-as-boolean --validate --validate-modality grid;18.674612998962402;valid;{"result": "valid"}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;150.6057744026184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.30278706550598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.959929943084717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --validate --validate-modality forall;45.36356830596924;valid;{"result": "valid"}
350;10;5.25;8;8;--features-as-boolean --validate --validate-modality grid;18.052469730377197;valid;{"result": "valid"}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;160.79976320266724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.317530155181885;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.791253566741943;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --validate --validate-modality forall;168.76607394218445;valid;{"result": "valid"}
350;10;5.25;8;9;--features-as-boolean --validate --validate-modality grid;17.874409675598145;valid;{"result": "valid"}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;177.25679779052734;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.17758798599243;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.42186689376831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --validate --validate-modality forall;38.475257873535156;valid;{"result": "valid"}
350;10;5.25;9;0;--features-as-boolean --validate --validate-modality grid;20.291646242141724;valid;{"result": "valid"}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.533276557922363;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.207277297973633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.12540340423584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --validate --validate-modality forall;31.532503128051758;valid;{"result": "valid"}
350;10;5.25;9;1;--features-as-boolean --validate --validate-modality grid;20.078171968460083;valid;{"result": "valid"}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.703332424163818;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.556057929992676;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.28843712806702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --validate --validate-modality forall;34.93708324432373;valid;{"result": "valid"}
350;10;5.25;9;2;--features-as-boolean --validate --validate-modality grid;20.21950340270996;valid;{"result": "valid"}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.067189693450928;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.921188354492188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.27712559700012;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --validate --validate-modality forall;45.42955136299133;valid;{"result": "valid"}
350;10;5.25;9;3;--features-as-boolean --validate --validate-modality grid;20.676082372665405;valid;{"result": "valid"}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.163890600204468;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.111616373062134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.49758577346802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --validate --validate-modality forall;46.47553491592407;valid;{"result": "valid"}
350;10;5.25;9;4;--features-as-boolean --validate --validate-modality grid;19.427252054214478;valid;{"result": "valid"}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.936805963516235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.366638898849487;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.28420686721802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --validate --validate-modality forall;41.1087749004364;valid;{"result": "valid"}
350;10;5.25;9;5;--features-as-boolean --validate --validate-modality grid;19.509294271469116;valid;{"result": "valid"}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.624660730361938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.028705835342407;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.89073896408081;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --validate --validate-modality forall;35.545658349990845;valid;{"result": "valid"}
350;10;5.25;9;6;--features-as-boolean --validate --validate-modality grid;20.765607118606567;valid;{"result": "valid"}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.683236598968506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.54933452606201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.129597187042236;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --validate --validate-modality forall;36.51256346702576;valid;{"result": "valid"}
350;10;5.25;9;7;--features-as-boolean --validate --validate-modality grid;20.654638290405273;valid;{"result": "valid"}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.837183952331543;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.631494760513306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.3365318775177;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --validate --validate-modality forall;42.71722340583801;valid;{"result": "valid"}
350;10;5.25;9;8;--features-as-boolean --validate --validate-modality grid;20.742284774780273;valid;{"result": "valid"}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.034830570220947;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.37291955947876;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.37462830543518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --validate --validate-modality forall;38.36483430862427;valid;{"result": "valid"}
350;10;5.25;9;9;--features-as-boolean --validate --validate-modality grid;20.96030616760254;valid;{"result": "valid"}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.676399946212769;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.018343925476074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.370790004730225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;231.46111273765564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.09489488601685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.35615921020508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.912700176239;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;11;0;--features-as-boolean --validate --validate-modality forall;5.69858980178833;valid;{"result": "valid"}
350;10;5.25;11;0;--features-as-boolean --validate --validate-modality grid;4.330017328262329;valid;{"result": "valid"}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2598814964294434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.400713443756104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.597275972366333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --validate --validate-modality forall;6.498897314071655;valid;{"result": "valid"}
350;10;5.25;11;1;--features-as-boolean --validate --validate-modality grid;4.275091886520386;valid;{"result": "valid"}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3843181133270264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.211792707443237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.890138864517212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --validate --validate-modality forall;6.129417181015015;valid;{"result": "valid"}
350;10;5.25;11;2;--features-as-boolean --validate --validate-modality grid;4.48131251335144;valid;{"result": "valid"}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1296334266662598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.253416538238525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.401690006256104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --validate --validate-modality forall;5.880194902420044;valid;{"result": "valid"}
350;10;5.25;11;3;--features-as-boolean --validate --validate-modality grid;4.1980578899383545;valid;{"result": "valid"}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3421053886413574;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.036666870117188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.08110475540161;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --validate --validate-modality forall;5.36850643157959;valid;{"result": "valid"}
350;10;5.25;11;4;--features-as-boolean --validate --validate-modality grid;4.595139503479004;valid;{"result": "valid"}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4571542739868164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.491617202758789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.602664709091187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --validate --validate-modality forall;5.901455402374268;valid;{"result": "valid"}
350;10;5.25;11;5;--features-as-boolean --validate --validate-modality grid;4.587092161178589;valid;{"result": "valid"}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.671039581298828;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.988585948944092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.16861844062805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --validate --validate-modality forall;5.524332761764526;valid;{"result": "valid"}
350;10;5.25;11;6;--features-as-boolean --validate --validate-modality grid;4.422309160232544;valid;{"result": "valid"}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.584482431411743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.518792390823364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.254420518875122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --validate --validate-modality forall;5.411936283111572;valid;{"result": "valid"}
350;10;5.25;11;7;--features-as-boolean --validate --validate-modality grid;4.363591194152832;valid;{"result": "valid"}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5076024532318115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.119350910186768;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.79629611968994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --validate --validate-modality forall;6.747345447540283;valid;{"result": "valid"}
350;10;5.25;11;8;--features-as-boolean --validate --validate-modality grid;4.513511419296265;valid;{"result": "valid"}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4688501358032227;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.508344888687134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.012537002563477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --validate --validate-modality forall;6.41638708114624;valid;{"result": "valid"}
350;10;5.25;11;9;--features-as-boolean --validate --validate-modality grid;4.515807628631592;valid;{"result": "valid"}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.511033058166504;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.027079343795776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.77497410774231;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;0;--features-as-boolean --validate --validate-modality forall;32.13478875160217;valid;{"result": "valid"}
350;10;5.25;12;0;--features-as-boolean --validate --validate-modality grid;8.805661678314209;valid;{"result": "valid"}
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;218.9665343761444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.215327501297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;1;--features-as-boolean --validate --validate-modality forall;17.299150228500366;valid;{"result": "valid"}
350;10;5.25;12;1;--features-as-boolean --validate --validate-modality grid;8.823760986328125;valid;{"result": "valid"}
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;161.90802001953125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;135.24563550949097;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;2;--features-as-boolean --validate --validate-modality forall;16.881064414978027;valid;{"result": "valid"}
350;10;5.25;12;2;--features-as-boolean --validate --validate-modality grid;8.817455768585205;valid;{"result": "valid"}
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;185.0622546672821;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.50370836257935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;3;--features-as-boolean --validate --validate-modality forall;14.541805982589722;valid;{"result": "valid"}
350;10;5.25;12;3;--features-as-boolean --validate --validate-modality grid;9.538646459579468;valid;{"result": "valid"}
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;145.48335433006287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.2005398273468;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;4;--features-as-boolean --validate --validate-modality forall;13.82379698753357;valid;{"result": "valid"}
350;10;5.25;12;4;--features-as-boolean --validate --validate-modality grid;8.611439943313599;valid;{"result": "valid"}
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.54988741874695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.51085758209229;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;5;--features-as-boolean --validate --validate-modality forall;19.00708794593811;valid;{"result": "valid"}
350;10;5.25;12;5;--features-as-boolean --validate --validate-modality grid;8.652584791183472;valid;{"result": "valid"}
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;157.738454580307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.2894480228424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;6;--features-as-boolean --validate --validate-modality forall;25.119553565979004;valid;{"result": "valid"}
350;10;5.25;12;6;--features-as-boolean --validate --validate-modality grid;8.353617191314697;valid;{"result": "valid"}
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.48458051681519;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.56710267066956;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;7;--features-as-boolean --validate --validate-modality forall;16.04245138168335;valid;{"result": "valid"}
350;10;5.25;12;7;--features-as-boolean --validate --validate-modality grid;8.749927043914795;valid;{"result": "valid"}
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;159.4109170436859;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;136.2001450061798;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;8;--features-as-boolean --validate --validate-modality forall;9.028830289840698;valid;{"result": "valid"}
350;10;5.25;12;8;--features-as-boolean --validate --validate-modality grid;8.282391548156738;valid;{"result": "valid"}
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;149.4858582019806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;143.17592787742615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;9;--features-as-boolean --validate --validate-modality forall;10.616158246994019;valid;{"result": "valid"}
350;10;5.25;12;9;--features-as-boolean --validate --validate-modality grid;8.696550369262695;valid;{"result": "valid"}
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;162.45151686668396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.45557117462158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;13;0;--features-as-boolean --validate --validate-modality forall;6.931166410446167;valid;{"result": "valid"}
350;10;5.25;13;0;--features-as-boolean --validate --validate-modality grid;9.112097263336182;valid;{"result": "valid"}
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;130.71425676345825;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;1;--features-as-boolean --validate --validate-modality forall;7.4203479290008545;valid;{"result": "valid"}
350;10;5.25;13;1;--features-as-boolean --validate --validate-modality grid;7.865835428237915;valid;{"result": "valid"}
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.452388048172;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;2;--features-as-boolean --validate --validate-modality forall;8.018397331237793;valid;{"result": "valid"}
350;10;5.25;13;2;--features-as-boolean --validate --validate-modality grid;8.20897889137268;valid;{"result": "valid"}
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;173.3968768119812;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;3;--features-as-boolean --validate --validate-modality forall;7.504676580429077;valid;{"result": "valid"}
350;10;5.25;13;3;--features-as-boolean --validate --validate-modality grid;7.583078384399414;valid;{"result": "valid"}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;179.6350975036621;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;126.01080846786499;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;4;--features-as-boolean --validate --validate-modality forall;7.931470155715942;valid;{"result": "valid"}
350;10;5.25;13;4;--features-as-boolean --validate --validate-modality grid;7.902374267578125;valid;{"result": "valid"}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;204.98300671577454;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;219.64435267448425;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;5;--features-as-boolean --validate --validate-modality forall;7.682776689529419;valid;{"result": "valid"}
350;10;5.25;13;5;--features-as-boolean --validate --validate-modality grid;7.59309458732605;valid;{"result": "valid"}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;152.99052572250366;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;204.58421063423157;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;6;--features-as-boolean --validate --validate-modality forall;7.802846193313599;valid;{"result": "valid"}
350;10;5.25;13;6;--features-as-boolean --validate --validate-modality grid;7.8524980545043945;valid;{"result": "valid"}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;154.6583228111267;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;235.28436422348022;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;7;--features-as-boolean --validate --validate-modality forall;7.707985877990723;valid;{"result": "valid"}
350;10;5.25;13;7;--features-as-boolean --validate --validate-modality grid;7.8315589427948;valid;{"result": "valid"}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.79432010650635;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;213.02787160873413;dead;{"dead_features": {"f71": [0]}, "false_optionals": {}}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;8;--features-as-boolean --validate --validate-modality forall;7.917752027511597;valid;{"result": "valid"}
350;10;5.25;13;8;--features-as-boolean --validate --validate-modality grid;7.278552055358887;valid;{"result": "valid"}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;268.1681299209595;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;184.27257537841797;dead;{"dead_features": {"f71": [0]}, "false_optionals": {}}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;9;--features-as-boolean --validate --validate-modality forall;7.797483205795288;valid;{"result": "valid"}
350;10;5.25;13;9;--features-as-boolean --validate --validate-modality grid;7.217636346817017;valid;{"result": "valid"}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;221.00089836120605;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;275.96676421165466;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --validate --validate-modality forall;9.130919694900513;valid;{"result": "valid"}
350;10;5.25;14;0;--features-as-boolean --validate --validate-modality grid;255.98728394508362;valid;{"result": "valid"}
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --validate --validate-modality forall;13.54847526550293;valid;{"result": "valid"}
350;10;5.25;14;1;--features-as-boolean --validate --validate-modality grid;241.87518620491028;valid;{"result": "valid"}
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --validate --validate-modality grid;255.6779408454895;valid;{"result": "valid"}
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --validate --validate-modality grid;247.78874826431274;valid;{"result": "valid"}
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --validate --validate-modality grid;241.60883116722107;valid;{"result": "valid"}
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --validate --validate-modality grid;254.80862975120544;valid;{"result": "valid"}
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --validate --validate-modality forall;293.36788606643677;valid;{"result": "valid"}
350;10;5.25;14;6;--features-as-boolean --validate --validate-modality grid;248.1456904411316;valid;{"result": "valid"}
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --validate --validate-modality grid;246.51948356628418;valid;{"result": "valid"}
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --validate --validate-modality grid;245.56421160697937;valid;{"result": "valid"}
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --validate --validate-modality grid;251.281188249588;valid;{"result": "valid"}
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;15;0;--features-as-boolean --validate --validate-modality forall;7.887860298156738;valid;{"result": "valid"}
350;10;5.25;15;0;--features-as-boolean --validate --validate-modality grid;4.379562616348267;valid;{"result": "valid"}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.6429502964019775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.510006427764893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.85817313194275;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --validate --validate-modality forall;7.409408092498779;valid;{"result": "valid"}
350;10;5.25;15;1;--features-as-boolean --validate --validate-modality grid;5.009821653366089;valid;{"result": "valid"}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.623048782348633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.368488788604736;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.08523941040039;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --validate --validate-modality forall;8.102663278579712;valid;{"result": "valid"}
350;10;5.25;15;2;--features-as-boolean --validate --validate-modality grid;5.014205694198608;valid;{"result": "valid"}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.268025636672974;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.746187448501587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.186617612838745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --validate --validate-modality forall;7.710873126983643;valid;{"result": "valid"}
350;10;5.25;15;3;--features-as-boolean --validate --validate-modality grid;4.693504333496094;valid;{"result": "valid"}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.556921005249023;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.035033226013184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.610132455825806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --validate --validate-modality forall;7.8097755908966064;valid;{"result": "valid"}
350;10;5.25;15;4;--features-as-boolean --validate --validate-modality grid;4.781192302703857;valid;{"result": "valid"}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.710492849349976;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.64718747138977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.764994859695435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --validate --validate-modality forall;7.723509073257446;valid;{"result": "valid"}
350;10;5.25;15;5;--features-as-boolean --validate --validate-modality grid;4.671209096908569;valid;{"result": "valid"}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.327279806137085;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.963917255401611;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.28249645233154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --validate --validate-modality forall;7.7779717445373535;valid;{"result": "valid"}
350;10;5.25;15;6;--features-as-boolean --validate --validate-modality grid;4.36180305480957;valid;{"result": "valid"}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.051185846328735;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.121507406234741;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.499481439590454;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --validate --validate-modality forall;7.651353359222412;valid;{"result": "valid"}
350;10;5.25;15;7;--features-as-boolean --validate --validate-modality grid;4.464123725891113;valid;{"result": "valid"}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.442884683609009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.091266632080078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.0856499671936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --validate --validate-modality forall;7.3229453563690186;valid;{"result": "valid"}
350;10;5.25;15;8;--features-as-boolean --validate --validate-modality grid;4.521089315414429;valid;{"result": "valid"}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.4543397426605225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.194665908813477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.1569504737854;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --validate --validate-modality forall;7.923554182052612;valid;{"result": "valid"}
350;10;5.25;15;9;--features-as-boolean --validate --validate-modality grid;4.8124144077301025;valid;{"result": "valid"}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.5496132373809814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.948481559753418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.240678548812866;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;0;--features-as-boolean --validate --validate-modality grid;12.590451002120972;valid;{"result": "valid"}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.3997251987457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;59.388094425201416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.2932493686676;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;1;--features-as-boolean --validate --validate-modality forall;200.6891007423401;valid;{"result": "valid"}
350;10;5.25;16;1;--features-as-boolean --validate --validate-modality grid;13.163378715515137;valid;{"result": "valid"}
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.70390176773071;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.63931179046631;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;2;--features-as-boolean --validate --validate-modality forall;170.5291633605957;valid;{"result": "valid"}
350;10;5.25;16;2;--features-as-boolean --validate --validate-modality grid;12.477036237716675;valid;{"result": "valid"}
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.92799139022827;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.10288763046265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --validate --validate-modality forall;15.311997413635254;valid;{"result": "valid"}
350;10;5.25;16;3;--features-as-boolean --validate --validate-modality grid;12.264640808105469;valid;{"result": "valid"}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;274.247017621994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;111.51608347892761;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.96064853668213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --validate --validate-modality forall;13.702096939086914;valid;{"result": "valid"}
350;10;5.25;16;4;--features-as-boolean --validate --validate-modality grid;12.250690221786499;valid;{"result": "valid"}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;285.0255160331726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;81.28062319755554;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.35697412490845;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;5;--features-as-boolean --validate --validate-modality forall;23.230278730392456;valid;{"result": "valid"}
350;10;5.25;16;5;--features-as-boolean --validate --validate-modality grid;12.676701545715332;valid;{"result": "valid"}
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;96.81129622459412;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.13173818588257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --validate --validate-modality forall;41.6443989276886;valid;{"result": "valid"}
350;10;5.25;16;6;--features-as-boolean --validate --validate-modality grid;12.430752277374268;valid;{"result": "valid"}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;295.8594460487366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.43818926811218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.63154673576355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --validate --validate-modality forall;204.36637949943542;valid;{"result": "valid"}
350;10;5.25;16;7;--features-as-boolean --validate --validate-modality grid;12.349059104919434;valid;{"result": "valid"}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;270.6588339805603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;84.29867815971375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.22916865348816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;8;--features-as-boolean --validate --validate-modality grid;12.521281242370605;valid;{"result": "valid"}
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;97.03404521942139;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.21415328979492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;9;--features-as-boolean --validate --validate-modality grid;12.463818550109863;valid;{"result": "valid"}
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.48796153068542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.58027124404907;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --validate --validate-modality forall;7.730348825454712;valid;{"result": "valid"}
350;10;5.25;17;0;--features-as-boolean --validate --validate-modality grid;4.203431844711304;valid;{"result": "valid"}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.77152419090271;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.87906289100647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.9064199924469;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --validate --validate-modality forall;8.047048330307007;valid;{"result": "valid"}
350;10;5.25;17;1;--features-as-boolean --validate --validate-modality grid;4.259341478347778;valid;{"result": "valid"}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.826284646987915;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.108404636383057;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.064866304397583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --validate --validate-modality forall;7.862663984298706;valid;{"result": "valid"}
350;10;5.25;17;2;--features-as-boolean --validate --validate-modality grid;4.594477653503418;valid;{"result": "valid"}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.713128089904785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.753934860229492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.70911931991577;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --validate --validate-modality forall;7.910514831542969;valid;{"result": "valid"}
350;10;5.25;17;3;--features-as-boolean --validate --validate-modality grid;4.563933849334717;valid;{"result": "valid"}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6206624507904053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.306323766708374;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.864326000213623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --validate --validate-modality forall;7.824740171432495;valid;{"result": "valid"}
350;10;5.25;17;4;--features-as-boolean --validate --validate-modality grid;4.850591421127319;valid;{"result": "valid"}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.768592119216919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.172499179840088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.156970739364624;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --validate --validate-modality forall;7.186378240585327;valid;{"result": "valid"}
350;10;5.25;17;5;--features-as-boolean --validate --validate-modality grid;4.230810165405273;valid;{"result": "valid"}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7074780464172363;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.237598657608032;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.829036474227905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --validate --validate-modality forall;8.08029055595398;valid;{"result": "valid"}
350;10;5.25;17;6;--features-as-boolean --validate --validate-modality grid;4.211197853088379;valid;{"result": "valid"}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.771207332611084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.64563536643982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.46843385696411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --validate --validate-modality forall;7.460913181304932;valid;{"result": "valid"}
350;10;5.25;17;7;--features-as-boolean --validate --validate-modality grid;4.450349569320679;valid;{"result": "valid"}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7130541801452637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.53753137588501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.395396947860718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --validate --validate-modality forall;7.706950426101685;valid;{"result": "valid"}
350;10;5.25;17;8;--features-as-boolean --validate --validate-modality grid;4.4735047817230225;valid;{"result": "valid"}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.732179641723633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.961187362670898;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.10856795310974;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --validate --validate-modality forall;7.950884819030762;valid;{"result": "valid"}
350;10;5.25;17;9;--features-as-boolean --validate --validate-modality grid;4.579617023468018;valid;{"result": "valid"}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7928285598754883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.287564754486084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.08388590812683;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;0;--features-as-boolean --validate --validate-modality forall;47.644434690475464;valid;{"result": "valid"}
350;10;5.25;18;0;--features-as-boolean --validate --validate-modality grid;5.388184547424316;valid;{"result": "valid"}
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;69.67095947265625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.62043786048889;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --validate --validate-modality forall;18.172374486923218;valid;{"result": "valid"}
350;10;5.25;18;1;--features-as-boolean --validate --validate-modality grid;5.823473691940308;valid;{"result": "valid"}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;243.94414043426514;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.12168216705322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.51137852668762;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;2;--features-as-boolean --validate --validate-modality forall;12.17747712135315;valid;{"result": "valid"}
350;10;5.25;18;2;--features-as-boolean --validate --validate-modality grid;5.6513848304748535;valid;{"result": "valid"}
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;118.80360150337219;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;90.11519479751587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --validate --validate-modality forall;27.043511152267456;valid;{"result": "valid"}
350;10;5.25;18;3;--features-as-boolean --validate --validate-modality grid;5.71155571937561;valid;{"result": "valid"}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.73781275749207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.78139996528625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;85.05363059043884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;4;--features-as-boolean --validate --validate-modality forall;22.252185344696045;valid;{"result": "valid"}
350;10;5.25;18;4;--features-as-boolean --validate --validate-modality grid;5.507076025009155;valid;{"result": "valid"}
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;83.80465316772461;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.24571323394775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --validate --validate-modality forall;20.425960540771484;valid;{"result": "valid"}
350;10;5.25;18;5;--features-as-boolean --validate --validate-modality grid;5.442667245864868;valid;{"result": "valid"}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;270.0356779098511;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;101.71115779876709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.08268857002258;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;6;--features-as-boolean --validate --validate-modality forall;38.389647006988525;valid;{"result": "valid"}
350;10;5.25;18;6;--features-as-boolean --validate --validate-modality grid;5.310028076171875;valid;{"result": "valid"}
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.21639728546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.0485942363739;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;7;--features-as-boolean --validate --validate-modality forall;12.869617938995361;valid;{"result": "valid"}
350;10;5.25;18;7;--features-as-boolean --validate --validate-modality grid;5.315932512283325;valid;{"result": "valid"}
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.32843494415283;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.04890561103821;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;8;--features-as-boolean --validate --validate-modality forall;81.19659519195557;valid;{"result": "valid"}
350;10;5.25;18;8;--features-as-boolean --validate --validate-modality grid;5.4557785987854;valid;{"result": "valid"}
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.70400595664978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.465252161026;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;9;--features-as-boolean --validate --validate-modality forall;8.583427906036377;valid;{"result": "valid"}
350;10;5.25;18;9;--features-as-boolean --validate --validate-modality grid;5.7989959716796875;valid;{"result": "valid"}
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.14593195915222;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.89139986038208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --validate --validate-modality forall;15.2350172996521;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;0;--features-as-boolean --validate --validate-modality grid;10.060444593429565;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;92.32526397705078;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.307581424713135;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;1;--features-as-boolean --validate --validate-modality forall;10.361641883850098;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;1;--features-as-boolean --validate --validate-modality grid;10.059642553329468;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.95142269134521;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;65.69113540649414;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;2;--features-as-boolean --validate --validate-modality forall;28.77149248123169;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;2;--features-as-boolean --validate --validate-modality grid;9.552817344665527;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.04908609390259;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.931907653808594;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;3;--features-as-boolean --validate --validate-modality forall;12.527387380599976;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;3;--features-as-boolean --validate --validate-modality grid;10.012261867523193;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;92.77922797203064;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.41121196746826;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;4;--features-as-boolean --validate --validate-modality forall;25.157246351242065;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;4;--features-as-boolean --validate --validate-modality grid;9.81540584564209;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.91892457008362;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;98.79482889175415;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;5;--features-as-boolean --validate --validate-modality forall;9.841544151306152;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;5;--features-as-boolean --validate --validate-modality grid;9.87215518951416;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;69.38386607170105;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.16361665725708;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;6;--features-as-boolean --validate --validate-modality forall;15.399558544158936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;6;--features-as-boolean --validate --validate-modality grid;9.644762754440308;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.00084948539734;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;86.2761561870575;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;7;--features-as-boolean --validate --validate-modality forall;10.853115320205688;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;7;--features-as-boolean --validate --validate-modality grid;9.901951789855957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.15184760093689;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;65.172616481781;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;8;--features-as-boolean --validate --validate-modality forall;19.497549295425415;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;8;--features-as-boolean --validate --validate-modality grid;10.092936515808105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;59.489280223846436;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.77498006820679;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;9;--features-as-boolean --validate --validate-modality forall;10.618473529815674;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;9;--features-as-boolean --validate --validate-modality grid;9.843614101409912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;118.83136701583862;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;48.41094946861267;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;23.136253833770752;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;2.086116075515747;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.70686030387878;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.07345700263977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;1;--features-as-boolean --validate --validate-modality forall;10.299306631088257;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;1;--features-as-boolean --validate --validate-modality grid;2.1099915504455566;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;293.9027397632599;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.97871828079224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;2;--features-as-boolean --validate --validate-modality forall;13.667297124862671;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;2;--features-as-boolean --validate --validate-modality grid;2.1649742126464844;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;270.9342885017395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;130.53795456886292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;3;--features-as-boolean --validate --validate-modality forall;49.92129445075989;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;3;--features-as-boolean --validate --validate-modality grid;2.0836257934570312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;245.30391097068787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.999582529068;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;4;--features-as-boolean --validate --validate-modality forall;16.12210702896118;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;4;--features-as-boolean --validate --validate-modality grid;2.1377851963043213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.47667932510376;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;5;--features-as-boolean --validate --validate-modality forall;12.89696478843689;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;5;--features-as-boolean --validate --validate-modality grid;2.1320433616638184;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.6078324317932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;131.76772117614746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;6;--features-as-boolean --validate --validate-modality forall;24.514366626739502;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;6;--features-as-boolean --validate --validate-modality grid;2.034862518310547;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;283.19438004493713;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.83610248565674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;7;--features-as-boolean --validate --validate-modality forall;21.203563451766968;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;7;--features-as-boolean --validate --validate-modality grid;2.128746509552002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.2334487438202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;130.35509252548218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;8;--features-as-boolean --validate --validate-modality forall;4.4953453540802;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;8;--features-as-boolean --validate --validate-modality grid;2.037508249282837;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.97932004928589;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;9;--features-as-boolean --validate --validate-modality forall;21.027982473373413;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;9;--features-as-boolean --validate --validate-modality grid;2.1240742206573486;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;264.47957944869995;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.54084634780884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;7.353764057159424;valid;{"result": "valid"}
350;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;4.600651025772095;valid;{"result": "valid"}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8610596656799316;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.848770380020142;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.85593819618225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --validate --validate-modality forall;7.5501930713653564;valid;{"result": "valid"}
350;10;5.5;1;1;--features-as-boolean --validate --validate-modality grid;4.18426775932312;valid;{"result": "valid"}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.735602855682373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.31848430633545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.38031768798828;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --validate --validate-modality forall;7.799545526504517;valid;{"result": "valid"}
350;10;5.5;1;2;--features-as-boolean --validate --validate-modality grid;4.515000104904175;valid;{"result": "valid"}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.57794451713562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.123789072036743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.5561625957489;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --validate --validate-modality forall;7.603292226791382;valid;{"result": "valid"}
350;10;5.5;1;3;--features-as-boolean --validate --validate-modality grid;4.333165168762207;valid;{"result": "valid"}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5648465156555176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.001062631607056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.873587608337402;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --validate --validate-modality forall;8.462739944458008;valid;{"result": "valid"}
350;10;5.5;1;4;--features-as-boolean --validate --validate-modality grid;4.410267353057861;valid;{"result": "valid"}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.469722032546997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.056647777557373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.978889226913452;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --validate --validate-modality forall;7.634200811386108;valid;{"result": "valid"}
350;10;5.5;1;5;--features-as-boolean --validate --validate-modality grid;4.669157266616821;valid;{"result": "valid"}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7833473682403564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.562206745147705;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.932443618774414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --validate --validate-modality forall;7.89237117767334;valid;{"result": "valid"}
350;10;5.5;1;6;--features-as-boolean --validate --validate-modality grid;4.277622699737549;valid;{"result": "valid"}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.657470941543579;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.419971227645874;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.153103590011597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --validate --validate-modality forall;7.7047119140625;valid;{"result": "valid"}
350;10;5.5;1;7;--features-as-boolean --validate --validate-modality grid;4.637713432312012;valid;{"result": "valid"}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.256073474884033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.385804653167725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.73459219932556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --validate --validate-modality forall;7.010204792022705;valid;{"result": "valid"}
350;10;5.5;1;8;--features-as-boolean --validate --validate-modality grid;4.2944419384002686;valid;{"result": "valid"}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.00238561630249;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.605940580368042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.094114780426025;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --validate --validate-modality forall;7.030111074447632;valid;{"result": "valid"}
350;10;5.5;1;9;--features-as-boolean --validate --validate-modality grid;4.638514995574951;valid;{"result": "valid"}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.067128658294678;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.201607465744019;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.662242650985718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;0;--features-as-boolean --validate --validate-modality forall;8.923283815383911;valid;{"result": "valid"}
350;10;5.5;2;0;--features-as-boolean --validate --validate-modality grid;8.335449457168579;valid;{"result": "valid"}
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;274.48282384872437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;164.34777212142944;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;1;--features-as-boolean --validate --validate-modality forall;32.534305572509766;valid;{"result": "valid"}
350;10;5.5;2;1;--features-as-boolean --validate --validate-modality grid;7.976193189620972;valid;{"result": "valid"}
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;158.6296796798706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;2;--features-as-boolean --validate --validate-modality forall;21.50239586830139;valid;{"result": "valid"}
350;10;5.5;2;2;--features-as-boolean --validate --validate-modality grid;8.241940259933472;valid;{"result": "valid"}
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;208.79216504096985;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.94000458717346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;3;--features-as-boolean --validate --validate-modality forall;47.17544770240784;valid;{"result": "valid"}
350;10;5.5;2;3;--features-as-boolean --validate --validate-modality grid;8.131067991256714;valid;{"result": "valid"}
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;250.88994193077087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;172.2531440258026;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;4;--features-as-boolean --validate --validate-modality forall;33.41623616218567;valid;{"result": "valid"}
350;10;5.5;2;4;--features-as-boolean --validate --validate-modality grid;8.096616506576538;valid;{"result": "valid"}
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.1333854198456;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.9922387599945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;2;5;--features-as-boolean --validate --validate-modality grid;8.027568578720093;valid;{"result": "valid"}
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.1741542816162;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;6;--features-as-boolean --validate --validate-modality forall;22.363699197769165;valid;{"result": "valid"}
350;10;5.5;2;6;--features-as-boolean --validate --validate-modality grid;8.694504737854004;valid;{"result": "valid"}
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;293.2850892543793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.89507389068604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;7;--features-as-boolean --validate --validate-modality forall;57.403756856918335;valid;{"result": "valid"}
350;10;5.5;2;7;--features-as-boolean --validate --validate-modality grid;8.445361852645874;valid;{"result": "valid"}
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;212.44349765777588;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.60169076919556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;8;--features-as-boolean --validate --validate-modality forall;12.441256284713745;valid;{"result": "valid"}
350;10;5.5;2;8;--features-as-boolean --validate --validate-modality grid;8.500133514404297;valid;{"result": "valid"}
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;276.7739200592041;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;187.3058145046234;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;9;--features-as-boolean --validate --validate-modality forall;19.341248512268066;valid;{"result": "valid"}
350;10;5.5;2;9;--features-as-boolean --validate --validate-modality grid;8.512939453125;valid;{"result": "valid"}
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.24255871772766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --validate --validate-modality forall;8.619102478027344;valid;{"result": "valid"}
350;10;5.5;3;0;--features-as-boolean --validate --validate-modality grid;12.156800270080566;valid;{"result": "valid"}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.15625882148743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.48137521743774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;198.28759026527405;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --validate --validate-modality forall;8.606956243515015;valid;{"result": "valid"}
350;10;5.5;3;1;--features-as-boolean --validate --validate-modality grid;12.80836009979248;valid;{"result": "valid"}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;58.65171265602112;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.91113519668579;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;217.90261673927307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --validate --validate-modality forall;8.208904027938843;valid;{"result": "valid"}
350;10;5.5;3;2;--features-as-boolean --validate --validate-modality grid;11.269394874572754;valid;{"result": "valid"}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.60676050186157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.0796377658844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.94748425483704;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --validate --validate-modality forall;8.354549407958984;valid;{"result": "valid"}
350;10;5.5;3;3;--features-as-boolean --validate --validate-modality grid;12.550278663635254;valid;{"result": "valid"}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.528634786605835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.018712282180786;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;211.81403493881226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --validate --validate-modality forall;8.002255916595459;valid;{"result": "valid"}
350;10;5.5;3;4;--features-as-boolean --validate --validate-modality grid;11.903547048568726;valid;{"result": "valid"}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.655846118927;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.45235061645508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;206.77614974975586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --validate --validate-modality forall;7.982935905456543;valid;{"result": "valid"}
350;10;5.5;3;5;--features-as-boolean --validate --validate-modality grid;11.80549669265747;valid;{"result": "valid"}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.00728416442871;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.258026599884033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;214.1994023323059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --validate --validate-modality forall;7.9066619873046875;valid;{"result": "valid"}
350;10;5.5;3;6;--features-as-boolean --validate --validate-modality grid;12.76656723022461;valid;{"result": "valid"}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.28703451156616;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;63.453975439071655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;211.934711933136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --validate --validate-modality forall;7.586297512054443;valid;{"result": "valid"}
350;10;5.5;3;7;--features-as-boolean --validate --validate-modality grid;10.718999147415161;valid;{"result": "valid"}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.34536027908325;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.509560108184814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;209.92953729629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --validate --validate-modality forall;8.350011110305786;valid;{"result": "valid"}
350;10;5.5;3;8;--features-as-boolean --validate --validate-modality grid;11.402118444442749;valid;{"result": "valid"}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.75757932662964;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.10257411003113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.95249152183533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --validate --validate-modality forall;7.7477521896362305;valid;{"result": "valid"}
350;10;5.5;3;9;--features-as-boolean --validate --validate-modality grid;12.907362937927246;valid;{"result": "valid"}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.64242744445801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.0633327960968;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;213.62784838676453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;4;0;--features-as-boolean --validate --validate-modality forall;244.21551704406738;valid;{"result": "valid"}
350;10;5.5;4;0;--features-as-boolean --validate --validate-modality grid;23.548193216323853;valid;{"result": "valid"}
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --validate --validate-modality forall;92.16928291320801;valid;{"result": "valid"}
350;10;5.5;4;1;--features-as-boolean --validate --validate-modality grid;23.565904140472412;valid;{"result": "valid"}
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --validate --validate-modality forall;17.933457136154175;valid;{"result": "valid"}
350;10;5.5;4;2;--features-as-boolean --validate --validate-modality grid;23.285123109817505;valid;{"result": "valid"}
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --validate --validate-modality forall;168.81162476539612;valid;{"result": "valid"}
350;10;5.5;4;3;--features-as-boolean --validate --validate-modality grid;23.181108951568604;valid;{"result": "valid"}
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --validate --validate-modality forall;74.58867335319519;valid;{"result": "valid"}
350;10;5.5;4;4;--features-as-boolean --validate --validate-modality grid;24.680155754089355;valid;{"result": "valid"}
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --validate --validate-modality forall;17.924835681915283;valid;{"result": "valid"}
350;10;5.5;4;5;--features-as-boolean --validate --validate-modality grid;23.24827790260315;valid;{"result": "valid"}
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --validate --validate-modality forall;144.18219375610352;valid;{"result": "valid"}
350;10;5.5;4;6;--features-as-boolean --validate --validate-modality grid;22.81067681312561;valid;{"result": "valid"}
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --validate --validate-modality forall;121.77194881439209;valid;{"result": "valid"}
350;10;5.5;4;7;--features-as-boolean --validate --validate-modality grid;23.31870460510254;valid;{"result": "valid"}
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --validate --validate-modality forall;54.426857471466064;valid;{"result": "valid"}
350;10;5.5;4;8;--features-as-boolean --validate --validate-modality grid;23.201631546020508;valid;{"result": "valid"}
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --validate --validate-modality forall;87.30314779281616;valid;{"result": "valid"}
350;10;5.5;4;9;--features-as-boolean --validate --validate-modality grid;22.647392749786377;valid;{"result": "valid"}
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;0;--features-as-boolean --validate --validate-modality forall;7.739583253860474;valid;{"result": "valid"}
350;10;5.5;5;0;--features-as-boolean --validate --validate-modality grid;5.003257751464844;valid;{"result": "valid"}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;237.8376088142395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;269.88571882247925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;1;--features-as-boolean --validate --validate-modality forall;8.071385383605957;valid;{"result": "valid"}
350;10;5.5;5;1;--features-as-boolean --validate --validate-modality grid;4.505406856536865;valid;{"result": "valid"}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;254.30363845825195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;123.8153977394104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;2;--features-as-boolean --validate --validate-modality forall;7.741106271743774;valid;{"result": "valid"}
350;10;5.5;5;2;--features-as-boolean --validate --validate-modality grid;4.689905881881714;valid;{"result": "valid"}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;229.80259466171265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;94.25656247138977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;3;--features-as-boolean --validate --validate-modality forall;9.133814334869385;valid;{"result": "valid"}
350;10;5.5;5;3;--features-as-boolean --validate --validate-modality grid;4.740898847579956;valid;{"result": "valid"}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;178.04504108428955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;215.74387216567993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;4;--features-as-boolean --validate --validate-modality forall;8.08908200263977;valid;{"result": "valid"}
350;10;5.5;5;4;--features-as-boolean --validate --validate-modality grid;4.757882833480835;valid;{"result": "valid"}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;165.72129249572754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;124.33292388916016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;5;--features-as-boolean --validate --validate-modality forall;8.05616307258606;valid;{"result": "valid"}
350;10;5.5;5;5;--features-as-boolean --validate --validate-modality grid;4.827351093292236;valid;{"result": "valid"}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;174.8865830898285;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;77.3573751449585;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;6;--features-as-boolean --validate --validate-modality forall;8.239156007766724;valid;{"result": "valid"}
350;10;5.5;5;6;--features-as-boolean --validate --validate-modality grid;4.65423846244812;valid;{"result": "valid"}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;242.72962856292725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;116.14241194725037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;7;--features-as-boolean --validate --validate-modality forall;8.259320497512817;valid;{"result": "valid"}
350;10;5.5;5;7;--features-as-boolean --validate --validate-modality grid;4.724659204483032;valid;{"result": "valid"}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;275.26227378845215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;119.29444551467896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;8;--features-as-boolean --validate --validate-modality forall;7.8192033767700195;valid;{"result": "valid"}
350;10;5.5;5;8;--features-as-boolean --validate --validate-modality grid;4.457679271697998;valid;{"result": "valid"}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;296.11851263046265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;198.5014419555664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;9;--features-as-boolean --validate --validate-modality forall;8.461092948913574;valid;{"result": "valid"}
350;10;5.5;5;9;--features-as-boolean --validate --validate-modality grid;4.483658075332642;valid;{"result": "valid"}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;233.1428771018982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;187.57974433898926;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;0;--features-as-boolean --validate --validate-modality forall;39.05733513832092;valid;{"result": "valid"}
350;10;5.5;6;0;--features-as-boolean --validate --validate-modality grid;5.504068613052368;valid;{"result": "valid"}
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;291.03307604789734;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;1;--features-as-boolean --validate --validate-modality forall;153.49330878257751;valid;{"result": "valid"}
350;10;5.5;6;1;--features-as-boolean --validate --validate-modality grid;6.047098398208618;valid;{"result": "valid"}
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;212.2681577205658;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;2;--features-as-boolean --validate --validate-modality forall;113.75902843475342;valid;{"result": "valid"}
350;10;5.5;6;2;--features-as-boolean --validate --validate-modality grid;5.416436195373535;valid;{"result": "valid"}
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;189.12265491485596;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;3;--features-as-boolean --validate --validate-modality forall;35.336360454559326;valid;{"result": "valid"}
350;10;5.5;6;3;--features-as-boolean --validate --validate-modality grid;5.188797950744629;valid;{"result": "valid"}
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;182.31169891357422;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --validate --validate-modality forall;23.170347690582275;valid;{"result": "valid"}
350;10;5.5;6;4;--features-as-boolean --validate --validate-modality grid;5.211866140365601;valid;{"result": "valid"}
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;5;--features-as-boolean --validate --validate-modality forall;111.1698067188263;valid;{"result": "valid"}
350;10;5.5;6;5;--features-as-boolean --validate --validate-modality grid;5.10116982460022;valid;{"result": "valid"}
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.75157690048218;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;6;--features-as-boolean --validate --validate-modality forall;43.27473473548889;valid;{"result": "valid"}
350;10;5.5;6;6;--features-as-boolean --validate --validate-modality grid;5.259585618972778;valid;{"result": "valid"}
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;118.07392835617065;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --validate --validate-modality forall;101.57285523414612;valid;{"result": "valid"}
350;10;5.5;6;7;--features-as-boolean --validate --validate-modality grid;5.221538305282593;valid;{"result": "valid"}
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;8;--features-as-boolean --validate --validate-modality forall;26.686605215072632;valid;{"result": "valid"}
350;10;5.5;6;8;--features-as-boolean --validate --validate-modality grid;5.163565397262573;valid;{"result": "valid"}
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;9;--features-as-boolean --validate --validate-modality forall;11.753184080123901;valid;{"result": "valid"}
350;10;5.5;6;9;--features-as-boolean --validate --validate-modality grid;5.346230745315552;valid;{"result": "valid"}
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;241.16182470321655;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;7;0;--features-as-boolean --validate --validate-modality forall;7.636581897735596;valid;{"result": "valid"}
350;10;5.5;7;0;--features-as-boolean --validate --validate-modality grid;4.577372074127197;valid;{"result": "valid"}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.383330821990967;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.119006156921387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.7846143245697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --validate --validate-modality forall;7.7631213665008545;valid;{"result": "valid"}
350;10;5.5;7;1;--features-as-boolean --validate --validate-modality grid;4.243651390075684;valid;{"result": "valid"}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.63521933555603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.305381536483765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.155521392822266;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --validate --validate-modality forall;7.8055970668792725;valid;{"result": "valid"}
350;10;5.5;7;2;--features-as-boolean --validate --validate-modality grid;4.360913515090942;valid;{"result": "valid"}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.394325256347656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.301395177841187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.28469157218933;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --validate --validate-modality forall;7.061675786972046;valid;{"result": "valid"}
350;10;5.5;7;3;--features-as-boolean --validate --validate-modality grid;4.24716591835022;valid;{"result": "valid"}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.354137182235718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.458364486694336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.52445363998413;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --validate --validate-modality forall;7.988837242126465;valid;{"result": "valid"}
350;10;5.5;7;4;--features-as-boolean --validate --validate-modality grid;4.280368089675903;valid;{"result": "valid"}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.918662548065186;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.99928069114685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.03366041183472;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --validate --validate-modality forall;7.037012100219727;valid;{"result": "valid"}
350;10;5.5;7;5;--features-as-boolean --validate --validate-modality grid;4.292087078094482;valid;{"result": "valid"}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.171406507492065;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.349896907806396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.113914251327515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --validate --validate-modality forall;7.887532949447632;valid;{"result": "valid"}
350;10;5.5;7;6;--features-as-boolean --validate --validate-modality grid;4.423275947570801;valid;{"result": "valid"}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.816214084625244;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.8005588054657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.33035111427307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --validate --validate-modality forall;7.659468650817871;valid;{"result": "valid"}
350;10;5.5;7;7;--features-as-boolean --validate --validate-modality grid;4.289175987243652;valid;{"result": "valid"}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.235933542251587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.50810980796814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.849016427993774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --validate --validate-modality forall;7.218989133834839;valid;{"result": "valid"}
350;10;5.5;7;8;--features-as-boolean --validate --validate-modality grid;4.609995365142822;valid;{"result": "valid"}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.450504064559937;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.518299341201782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.78897714614868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --validate --validate-modality forall;7.686904668807983;valid;{"result": "valid"}
350;10;5.5;7;9;--features-as-boolean --validate --validate-modality grid;4.276684045791626;valid;{"result": "valid"}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.645439386367798;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.410276174545288;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.550450563430786;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;0;--features-as-boolean --validate --validate-modality grid;56.32492017745972;valid;{"result": "valid"}
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;224.73506236076355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;1;--features-as-boolean --validate --validate-modality forall;70.73651576042175;valid;{"result": "valid"}
350;10;5.5;8;1;--features-as-boolean --validate --validate-modality grid;56.78091073036194;valid;{"result": "valid"}
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;222.33665776252747;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --validate --validate-modality grid;59.07823872566223;valid;{"result": "valid"}
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;142.3296036720276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;3;--features-as-boolean --validate --validate-modality forall;177.92759609222412;valid;{"result": "valid"}
350;10;5.5;8;3;--features-as-boolean --validate --validate-modality grid;56.3600332736969;valid;{"result": "valid"}
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.11788892745972;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;4;--features-as-boolean --validate --validate-modality forall;21.388508558273315;valid;{"result": "valid"}
350;10;5.5;8;4;--features-as-boolean --validate --validate-modality grid;56.01642322540283;valid;{"result": "valid"}
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.04077219963074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;5;--features-as-boolean --validate --validate-modality forall;51.21604037284851;valid;{"result": "valid"}
350;10;5.5;8;5;--features-as-boolean --validate --validate-modality grid;55.758657932281494;valid;{"result": "valid"}
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;258.3286118507385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;6;--features-as-boolean --validate --validate-modality forall;11.23677134513855;valid;{"result": "valid"}
350;10;5.5;8;6;--features-as-boolean --validate --validate-modality grid;56.873212575912476;valid;{"result": "valid"}
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.1629822254181;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;7;--features-as-boolean --validate --validate-modality forall;258.4843780994415;valid;{"result": "valid"}
350;10;5.5;8;7;--features-as-boolean --validate --validate-modality grid;56.987606048583984;valid;{"result": "valid"}
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.44546031951904;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --validate --validate-modality grid;56.36655282974243;valid;{"result": "valid"}
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;223.8678731918335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;9;--features-as-boolean --validate --validate-modality forall;103.45780491828918;valid;{"result": "valid"}
350;10;5.5;8;9;--features-as-boolean --validate --validate-modality grid;58.867791175842285;valid;{"result": "valid"}
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;189.1864767074585;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;9;0;--features-as-boolean --validate --validate-modality forall;16.40266180038452;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;0;--features-as-boolean --validate --validate-modality grid;3.6325230598449707;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.971664905548096;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.61574935913086;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;1;--features-as-boolean --validate --validate-modality forall;8.30820608139038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;1;--features-as-boolean --validate --validate-modality grid;3.6239264011383057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;186.88643622398376;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.802571058273315;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;2;--features-as-boolean --validate --validate-modality forall;11.669419527053833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;2;--features-as-boolean --validate --validate-modality grid;3.6894516944885254;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.74500560760498;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.91344714164734;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;3;--features-as-boolean --validate --validate-modality forall;14.732378005981445;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;3;--features-as-boolean --validate --validate-modality grid;3.653393507003784;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;73.20039391517639;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.26921653747559;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;4;--features-as-boolean --validate --validate-modality forall;11.311243057250977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;4;--features-as-boolean --validate --validate-modality grid;3.708110809326172;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.85675644874573;dead;{"dead_features": {"f318": [0]}, "false_optionals": {}}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.04379606246948;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;5;--features-as-boolean --validate --validate-modality forall;11.945404052734375;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;5;--features-as-boolean --validate --validate-modality grid;3.7599527835845947;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.9347620010376;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;75.72758030891418;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;6;--features-as-boolean --validate --validate-modality forall;8.933583974838257;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;6;--features-as-boolean --validate --validate-modality grid;3.6484525203704834;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.01150679588318;dead;{"dead_features": {"f84": [0]}, "false_optionals": {}}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;120.72462368011475;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;7;--features-as-boolean --validate --validate-modality forall;8.080393075942993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;7;--features-as-boolean --validate --validate-modality grid;3.773834466934204;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.31021809577942;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;149.86458897590637;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;8;--features-as-boolean --validate --validate-modality forall;6.659517765045166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;8;--features-as-boolean --validate --validate-modality grid;3.6236345767974854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.768946409225464;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.05478119850159;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;9;--features-as-boolean --validate --validate-modality forall;12.168659448623657;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;9;--features-as-boolean --validate --validate-modality grid;3.651176691055298;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.32637000083923;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;79.03231596946716;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --validate --validate-modality forall;90.87235856056213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;0;--features-as-boolean --validate --validate-modality grid;8.3206045627594;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --validate --validate-modality forall;51.451744556427;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;1;--features-as-boolean --validate --validate-modality grid;8.47385835647583;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --validate --validate-modality forall;160.9706208705902;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;2;--features-as-boolean --validate --validate-modality grid;8.691813230514526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --validate --validate-modality forall;132.34480834007263;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;3;--features-as-boolean --validate --validate-modality grid;8.330020189285278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --validate --validate-modality forall;42.24530529975891;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;4;--features-as-boolean --validate --validate-modality grid;8.521528244018555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --validate --validate-modality forall;84.17303824424744;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;5;--features-as-boolean --validate --validate-modality grid;8.583325624465942;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --validate --validate-modality forall;43.104817152023315;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;6;--features-as-boolean --validate --validate-modality grid;8.2409508228302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --validate --validate-modality grid;8.214333772659302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --validate --validate-modality forall;109.325204372406;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;8;--features-as-boolean --validate --validate-modality grid;8.333531856536865;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --validate --validate-modality grid;8.544952869415283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;11;0;--features-as-boolean --validate --validate-modality forall;26.594746589660645;valid;{"result": "valid"}
350;10;5.5;11;0;--features-as-boolean --validate --validate-modality grid;6.4419026374816895;valid;{"result": "valid"}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.46741461753845;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.172030210495;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.17584252357483;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --validate --validate-modality forall;25.509859085083008;valid;{"result": "valid"}
350;10;5.5;11;1;--features-as-boolean --validate --validate-modality grid;6.132094144821167;valid;{"result": "valid"}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.87038707733154;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;77.67731308937073;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;231.13514828681946;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --validate --validate-modality forall;25.252585649490356;valid;{"result": "valid"}
350;10;5.5;11;2;--features-as-boolean --validate --validate-modality grid;5.940934658050537;valid;{"result": "valid"}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;76.99723434448242;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.53489422798157;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;220.61492681503296;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --validate --validate-modality forall;50.79284071922302;valid;{"result": "valid"}
350;10;5.5;11;3;--features-as-boolean --validate --validate-modality grid;6.270157337188721;valid;{"result": "valid"}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.41382169723511;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.82646346092224;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.12222504615784;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --validate --validate-modality forall;30.98377013206482;valid;{"result": "valid"}
350;10;5.5;11;4;--features-as-boolean --validate --validate-modality grid;6.271231651306152;valid;{"result": "valid"}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;75.71649241447449;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.32724356651306;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;229.22917890548706;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --validate --validate-modality forall;23.463745832443237;valid;{"result": "valid"}
350;10;5.5;11;5;--features-as-boolean --validate --validate-modality grid;6.00350022315979;valid;{"result": "valid"}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.07105612754822;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;75.74799013137817;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;235.65965723991394;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --validate --validate-modality forall;23.4686439037323;valid;{"result": "valid"}
350;10;5.5;11;6;--features-as-boolean --validate --validate-modality grid;6.083049058914185;valid;{"result": "valid"}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;64.84462857246399;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.82329320907593;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.2733654975891;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --validate --validate-modality forall;38.534398317337036;valid;{"result": "valid"}
350;10;5.5;11;7;--features-as-boolean --validate --validate-modality grid;5.944911241531372;valid;{"result": "valid"}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.45667910575867;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.64160108566284;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;223.00465488433838;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --validate --validate-modality forall;37.18171143531799;valid;{"result": "valid"}
350;10;5.5;11;8;--features-as-boolean --validate --validate-modality grid;6.199249029159546;valid;{"result": "valid"}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;71.03013300895691;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.05959844589233;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;225.85455322265625;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --validate --validate-modality forall;34.07071661949158;valid;{"result": "valid"}
350;10;5.5;11;9;--features-as-boolean --validate --validate-modality grid;6.2476806640625;valid;{"result": "valid"}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.66732668876648;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.93182158470154;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;238.8885383605957;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;12;0;--features-as-boolean --validate --validate-modality forall;41.9953510761261;valid;{"result": "valid"}
350;10;5.5;12;0;--features-as-boolean --validate --validate-modality grid;15.296926259994507;valid;{"result": "valid"}
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --validate --validate-modality grid;16.11903405189514;valid;{"result": "valid"}
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --validate --validate-modality forall;29.633517742156982;valid;{"result": "valid"}
350;10;5.5;12;2;--features-as-boolean --validate --validate-modality grid;15.948465585708618;valid;{"result": "valid"}
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --validate --validate-modality grid;15.566520690917969;valid;{"result": "valid"}
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --validate --validate-modality forall;32.42475175857544;valid;{"result": "valid"}
350;10;5.5;12;4;--features-as-boolean --validate --validate-modality grid;15.305068016052246;valid;{"result": "valid"}
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --validate --validate-modality grid;15.730538845062256;valid;{"result": "valid"}
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --validate --validate-modality forall;193.85838055610657;valid;{"result": "valid"}
350;10;5.5;12;6;--features-as-boolean --validate --validate-modality grid;15.296972751617432;valid;{"result": "valid"}
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --validate --validate-modality forall;19.49858856201172;valid;{"result": "valid"}
350;10;5.5;12;7;--features-as-boolean --validate --validate-modality grid;15.767670631408691;valid;{"result": "valid"}
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --validate --validate-modality forall;160.31334972381592;valid;{"result": "valid"}
350;10;5.5;12;8;--features-as-boolean --validate --validate-modality grid;15.351815700531006;valid;{"result": "valid"}
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --validate --validate-modality forall;137.18823838233948;valid;{"result": "valid"}
350;10;5.5;12;9;--features-as-boolean --validate --validate-modality grid;15.110393762588501;valid;{"result": "valid"}
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;0;--features-as-boolean --validate --validate-modality forall;10.407765626907349;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;0;--features-as-boolean --validate --validate-modality grid;16.83017873764038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.59016156196594;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.72874355316162;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;1;--features-as-boolean --validate --validate-modality forall;15.451809883117676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;1;--features-as-boolean --validate --validate-modality grid;13.90974473953247;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;66.16020464897156;dead;{"dead_features": {"f303": [0]}, "false_optionals": {}}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.1420521736145;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;2;--features-as-boolean --validate --validate-modality forall;10.2994225025177;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;2;--features-as-boolean --validate --validate-modality grid;17.574162483215332;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;120.77515769004822;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;101.69519543647766;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;3;--features-as-boolean --validate --validate-modality forall;11.246551036834717;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;3;--features-as-boolean --validate --validate-modality grid;14.157971382141113;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;126.40734577178955;dead;{"dead_features": {"f43": [0]}, "false_optionals": {}}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.81114387512207;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;4;--features-as-boolean --validate --validate-modality forall;11.346132755279541;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;4;--features-as-boolean --validate --validate-modality grid;16.14260721206665;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;149.51700615882874;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.0889995098114;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;5;--features-as-boolean --validate --validate-modality forall;14.298821449279785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;5;--features-as-boolean --validate --validate-modality grid;14.499338150024414;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;124.74327659606934;dead;{"dead_features": {"f185": [0]}, "false_optionals": {}}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.31483244895935;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;6;--features-as-boolean --validate --validate-modality forall;14.240126609802246;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;6;--features-as-boolean --validate --validate-modality grid;16.87787103652954;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.11392498016357;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.27433109283447;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;7;--features-as-boolean --validate --validate-modality forall;15.824035406112671;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;7;--features-as-boolean --validate --validate-modality grid;16.372076511383057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;91.99685525894165;dead;{"dead_features": {"f176": [0]}, "false_optionals": {}}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;81.55539035797119;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;8;--features-as-boolean --validate --validate-modality forall;17.76749539375305;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;8;--features-as-boolean --validate --validate-modality grid;14.006170272827148;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;101.59917068481445;dead;{"dead_features": {"f109": [0]}, "false_optionals": {}}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;91.29515624046326;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;9;--features-as-boolean --validate --validate-modality forall;12.454548597335815;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;9;--features-as-boolean --validate --validate-modality grid;15.62667965888977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;55.28317856788635;dead;{"dead_features": {"f123": [0]}, "false_optionals": {}}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.6213686466217;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;0;--features-as-boolean --validate --validate-modality grid;50.61190462112427;valid;{"result": "valid"}
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --validate --validate-modality grid;48.70783567428589;valid;{"result": "valid"}
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --validate --validate-modality forall;236.20023131370544;valid;{"result": "valid"}
350;10;5.5;14;2;--features-as-boolean --validate --validate-modality grid;46.719892740249634;valid;{"result": "valid"}
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --validate --validate-modality grid;48.1184241771698;valid;{"result": "valid"}
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;4;--features-as-boolean --validate --validate-modality grid;47.756367444992065;valid;{"result": "valid"}
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --validate --validate-modality forall;178.95464539527893;valid;{"result": "valid"}
350;10;5.5;14;5;--features-as-boolean --validate --validate-modality grid;48.05924582481384;valid;{"result": "valid"}
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;6;--features-as-boolean --validate --validate-modality grid;48.71503973007202;valid;{"result": "valid"}
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --validate --validate-modality forall;21.241131067276;valid;{"result": "valid"}
350;10;5.5;14;7;--features-as-boolean --validate --validate-modality grid;47.636176109313965;valid;{"result": "valid"}
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --validate --validate-modality forall;181.21707963943481;valid;{"result": "valid"}
350;10;5.5;14;8;--features-as-boolean --validate --validate-modality grid;48.57891058921814;valid;{"result": "valid"}
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --validate --validate-modality forall;22.34434223175049;valid;{"result": "valid"}
350;10;5.5;14;9;--features-as-boolean --validate --validate-modality grid;47.76212787628174;valid;{"result": "valid"}
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;0;--features-as-boolean --validate --validate-modality forall;58.06649303436279;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;0;--features-as-boolean --validate --validate-modality grid;22.73823571205139;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;120.41917681694031;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.9648838043213;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;1;--features-as-boolean --validate --validate-modality forall;32.179513454437256;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;1;--features-as-boolean --validate --validate-modality grid;25.37864398956299;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;157.28207206726074;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.72070121765137;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;2;--features-as-boolean --validate --validate-modality forall;40.38012146949768;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;2;--features-as-boolean --validate --validate-modality grid;26.99589705467224;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;199.21404194831848;dead;{"dead_features": {"f82": [0]}, "false_optionals": {}}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;247.28165221214294;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;3;--features-as-boolean --validate --validate-modality forall;24.381340503692627;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;3;--features-as-boolean --validate --validate-modality grid;23.635176181793213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.57848048210144;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;214.5598886013031;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;4;--features-as-boolean --validate --validate-modality forall;43.14730954170227;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;4;--features-as-boolean --validate --validate-modality grid;26.04185461997986;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;184.26591157913208;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;282.5963189601898;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;5;--features-as-boolean --validate --validate-modality forall;26.21412682533264;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;5;--features-as-boolean --validate --validate-modality grid;22.83878803253174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;128.59786581993103;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.42106747627258;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;6;--features-as-boolean --validate --validate-modality forall;75.20231699943542;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;6;--features-as-boolean --validate --validate-modality grid;23.320730686187744;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.06477379798889;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.0466012954712;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;7;--features-as-boolean --validate --validate-modality forall;39.79450821876526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;7;--features-as-boolean --validate --validate-modality grid;22.12196397781372;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;121.6491048336029;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.8560791015625;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;8;--features-as-boolean --validate --validate-modality forall;24.86107897758484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;8;--features-as-boolean --validate --validate-modality grid;26.66072654724121;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;286.32820224761963;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;238.0459532737732;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;9;--features-as-boolean --validate --validate-modality forall;49.87636733055115;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;9;--features-as-boolean --validate --validate-modality grid;22.513750314712524;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.31693911552429;dead;{"dead_features": {"f82": [0]}, "false_optionals": {}}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;277.04524183273315;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --validate --validate-modality forall;25.690231561660767;valid;{"result": "valid"}
350;10;5.5;16;0;--features-as-boolean --validate --validate-modality grid;86.87636351585388;valid;{"result": "valid"}
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --validate --validate-modality forall;18.60424828529358;valid;{"result": "valid"}
350;10;5.5;16;1;--features-as-boolean --validate --validate-modality grid;86.18314695358276;valid;{"result": "valid"}
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --validate --validate-modality forall;61.03926753997803;valid;{"result": "valid"}
350;10;5.5;16;2;--features-as-boolean --validate --validate-modality grid;85.44187259674072;valid;{"result": "valid"}
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --validate --validate-modality forall;16.227387189865112;valid;{"result": "valid"}
350;10;5.5;16;3;--features-as-boolean --validate --validate-modality grid;87.64011645317078;valid;{"result": "valid"}
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --validate --validate-modality forall;24.53305983543396;valid;{"result": "valid"}
350;10;5.5;16;4;--features-as-boolean --validate --validate-modality grid;86.6408360004425;valid;{"result": "valid"}
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --validate --validate-modality forall;26.554183959960938;valid;{"result": "valid"}
350;10;5.5;16;5;--features-as-boolean --validate --validate-modality grid;85.25190949440002;valid;{"result": "valid"}
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --validate --validate-modality forall;59.925209283828735;valid;{"result": "valid"}
350;10;5.5;16;6;--features-as-boolean --validate --validate-modality grid;84.3673357963562;valid;{"result": "valid"}
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --validate --validate-modality forall;73.17183899879456;valid;{"result": "valid"}
350;10;5.5;16;7;--features-as-boolean --validate --validate-modality grid;83.79330492019653;valid;{"result": "valid"}
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --validate --validate-modality forall;43.13922882080078;valid;{"result": "valid"}
350;10;5.5;16;8;--features-as-boolean --validate --validate-modality grid;84.23736810684204;valid;{"result": "valid"}
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --validate --validate-modality forall;19.012948989868164;valid;{"result": "valid"}
350;10;5.5;16;9;--features-as-boolean --validate --validate-modality grid;84.6724784374237;valid;{"result": "valid"}
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;17;0;--features-as-boolean --validate --validate-modality forall;7.455460548400879;valid;{"result": "valid"}
350;10;5.5;17;0;--features-as-boolean --validate --validate-modality grid;4.6207380294799805;valid;{"result": "valid"}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.420494318008423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.995419025421143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;36.037482023239136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --validate --validate-modality forall;8.229480743408203;valid;{"result": "valid"}
350;10;5.5;17;1;--features-as-boolean --validate --validate-modality grid;4.652498722076416;valid;{"result": "valid"}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.462639570236206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.556555271148682;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.883204221725464;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --validate --validate-modality forall;7.461386203765869;valid;{"result": "valid"}
350;10;5.5;17;2;--features-as-boolean --validate --validate-modality grid;4.545360326766968;valid;{"result": "valid"}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.707803249359131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.81359076499939;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.791980504989624;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --validate --validate-modality forall;8.448302745819092;valid;{"result": "valid"}
350;10;5.5;17;3;--features-as-boolean --validate --validate-modality grid;4.248286485671997;valid;{"result": "valid"}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.215210914611816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.964811086654663;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.84451937675476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --validate --validate-modality forall;8.266711473464966;valid;{"result": "valid"}
350;10;5.5;17;4;--features-as-boolean --validate --validate-modality grid;4.294541597366333;valid;{"result": "valid"}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.18562126159668;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.957071781158447;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.54646897315979;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --validate --validate-modality forall;7.207337141036987;valid;{"result": "valid"}
350;10;5.5;17;5;--features-as-boolean --validate --validate-modality grid;4.330671548843384;valid;{"result": "valid"}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.684868335723877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.638053894042969;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.766610622406006;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --validate --validate-modality forall;8.1454598903656;valid;{"result": "valid"}
350;10;5.5;17;6;--features-as-boolean --validate --validate-modality grid;4.722247838973999;valid;{"result": "valid"}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.426609516143799;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.884126424789429;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.81018590927124;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --validate --validate-modality forall;7.769493341445923;valid;{"result": "valid"}
350;10;5.5;17;7;--features-as-boolean --validate --validate-modality grid;4.554987907409668;valid;{"result": "valid"}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6538496017456055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.557682991027832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.976046085357666;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --validate --validate-modality forall;8.402317523956299;valid;{"result": "valid"}
350;10;5.5;17;8;--features-as-boolean --validate --validate-modality grid;4.718026876449585;valid;{"result": "valid"}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.082359313964844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.835966110229492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.69856929779053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --validate --validate-modality forall;7.413711786270142;valid;{"result": "valid"}
350;10;5.5;17;9;--features-as-boolean --validate --validate-modality grid;4.53261661529541;valid;{"result": "valid"}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.416855812072754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.944157838821411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.44413876533508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;18;0;--features-as-boolean --validate --validate-modality forall;103.50227737426758;valid;{"result": "valid"}
350;10;5.5;18;0;--features-as-boolean --validate --validate-modality grid;19.493371725082397;valid;{"result": "valid"}
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --validate --validate-modality forall;130.44950413703918;valid;{"result": "valid"}
350;10;5.5;18;1;--features-as-boolean --validate --validate-modality grid;19.28719210624695;valid;{"result": "valid"}
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --validate --validate-modality forall;53.92840886116028;valid;{"result": "valid"}
350;10;5.5;18;2;--features-as-boolean --validate --validate-modality grid;18.795278072357178;valid;{"result": "valid"}
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --validate --validate-modality forall;11.553937435150146;valid;{"result": "valid"}
350;10;5.5;18;3;--features-as-boolean --validate --validate-modality grid;19.502842903137207;valid;{"result": "valid"}
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --validate --validate-modality forall;11.253174304962158;valid;{"result": "valid"}
350;10;5.5;18;4;--features-as-boolean --validate --validate-modality grid;19.193437099456787;valid;{"result": "valid"}
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --validate --validate-modality forall;61.2753005027771;valid;{"result": "valid"}
350;10;5.5;18;5;--features-as-boolean --validate --validate-modality grid;19.45341920852661;valid;{"result": "valid"}
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --validate --validate-modality forall;56.67190909385681;valid;{"result": "valid"}
350;10;5.5;18;6;--features-as-boolean --validate --validate-modality grid;19.15369200706482;valid;{"result": "valid"}
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --validate --validate-modality forall;113.21536159515381;valid;{"result": "valid"}
350;10;5.5;18;7;--features-as-boolean --validate --validate-modality grid;18.56755757331848;valid;{"result": "valid"}
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --validate --validate-modality forall;10.645470380783081;valid;{"result": "valid"}
350;10;5.5;18;8;--features-as-boolean --validate --validate-modality grid;19.649681091308594;valid;{"result": "valid"}
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --validate --validate-modality forall;45.233110666275024;valid;{"result": "valid"}
350;10;5.5;18;9;--features-as-boolean --validate --validate-modality grid;19.563536405563354;valid;{"result": "valid"}
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;0;--features-as-boolean --validate --validate-modality forall;13.819741249084473;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;0;--features-as-boolean --validate --validate-modality grid;3.2639899253845215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.40211629867554;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.450342416763306;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;1;--features-as-boolean --validate --validate-modality forall;12.01077675819397;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;1;--features-as-boolean --validate --validate-modality grid;3.2271268367767334;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;49.70934796333313;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.879395723342896;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;2;--features-as-boolean --validate --validate-modality forall;10.972354650497437;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;2;--features-as-boolean --validate --validate-modality grid;3.2209503650665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.25448656082153;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.153033018112183;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;3;--features-as-boolean --validate --validate-modality forall;13.46892762184143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;3;--features-as-boolean --validate --validate-modality grid;3.292809009552002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.778589487075806;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.41061282157898;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;4;--features-as-boolean --validate --validate-modality forall;11.791946649551392;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;4;--features-as-boolean --validate --validate-modality grid;3.316514492034912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.62937045097351;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.17546105384827;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;5;--features-as-boolean --validate --validate-modality forall;12.502463102340698;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;5;--features-as-boolean --validate --validate-modality grid;3.15790057182312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;68.45120859146118;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.76857018470764;dead;{"dead_features": {"f265": [0]}, "false_optionals": {}}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;6;--features-as-boolean --validate --validate-modality forall;11.263720512390137;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;6;--features-as-boolean --validate --validate-modality grid;3.210545539855957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.07687187194824;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.96533393859863;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;7;--features-as-boolean --validate --validate-modality forall;14.298288583755493;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;7;--features-as-boolean --validate --validate-modality grid;3.1941840648651123;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.70173168182373;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.748921155929565;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;8;--features-as-boolean --validate --validate-modality forall;13.581427335739136;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;8;--features-as-boolean --validate --validate-modality grid;3.344860076904297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.098175287246704;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.84426522254944;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;9;--features-as-boolean --validate --validate-modality forall;12.999001502990723;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;9;--features-as-boolean --validate --validate-modality grid;3.174713611602783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.44076919555664;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.442270278930664;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;22.767616033554077;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;3.975039482116699;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;199.63900756835938;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;269.4944155216217;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;20.436776161193848;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;4.002810001373291;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.45346117019653;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;16.44599437713623;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;4.3881285190582275;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.9820637702942;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;3;--features-as-boolean --validate --validate-modality forall;10.542869806289673;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;3;--features-as-boolean --validate --validate-modality grid;4.329881429672241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;248.66787266731262;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;263.54944348335266;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;4;--features-as-boolean --validate --validate-modality forall;20.751302242279053;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;4;--features-as-boolean --validate --validate-modality grid;4.193588733673096;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.46600723266602;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;5;--features-as-boolean --validate --validate-modality forall;15.004217624664307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;5;--features-as-boolean --validate --validate-modality grid;4.662237644195557;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;273.5479736328125;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;6;--features-as-boolean --validate --validate-modality forall;9.784569501876831;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;6;--features-as-boolean --validate --validate-modality grid;4.201034307479858;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;141.0192391872406;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;266.90561509132385;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;7;--features-as-boolean --validate --validate-modality forall;12.570276737213135;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;7;--features-as-boolean --validate --validate-modality grid;4.141366720199585;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;180.0609393119812;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.5231068134308;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;8;--features-as-boolean --validate --validate-modality forall;13.360568523406982;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;8;--features-as-boolean --validate --validate-modality grid;4.43715763092041;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.0777449607849;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;9;--features-as-boolean --validate --validate-modality forall;26.432183265686035;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;9;--features-as-boolean --validate --validate-modality grid;4.33469033241272;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;239.9339201450348;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;262.8934438228607;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;7.802950143814087;valid;{"result": "valid"}
350;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;4.288862228393555;valid;{"result": "valid"}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.14048480987549;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.28978991508484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;162.03976845741272;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;7.73416543006897;valid;{"result": "valid"}
350;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;4.505568742752075;valid;{"result": "valid"}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.518125295639038;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.545101165771484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;166.98309922218323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;7.464525938034058;valid;{"result": "valid"}
350;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;4.467103481292725;valid;{"result": "valid"}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.54343008995056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.746283292770386;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;173.3052785396576;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --validate --validate-modality forall;7.875574111938477;valid;{"result": "valid"}
350;10;5.75;1;3;--features-as-boolean --validate --validate-modality grid;4.776200294494629;valid;{"result": "valid"}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.25979495048523;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.24106526374817;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.17616438865662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --validate --validate-modality forall;7.725449562072754;valid;{"result": "valid"}
350;10;5.75;1;4;--features-as-boolean --validate --validate-modality grid;4.25129508972168;valid;{"result": "valid"}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.24624276161194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.702972412109375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;170.50297951698303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --validate --validate-modality forall;8.038053512573242;valid;{"result": "valid"}
350;10;5.75;1;5;--features-as-boolean --validate --validate-modality grid;4.451144456863403;valid;{"result": "valid"}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.8230299949646;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.44921565055847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;162.27951765060425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --validate --validate-modality forall;7.964372873306274;valid;{"result": "valid"}
350;10;5.75;1;6;--features-as-boolean --validate --validate-modality grid;4.379788875579834;valid;{"result": "valid"}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.391671419143677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.41317868232727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;160.54528713226318;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --validate --validate-modality forall;7.689746618270874;valid;{"result": "valid"}
350;10;5.75;1;7;--features-as-boolean --validate --validate-modality grid;4.234428644180298;valid;{"result": "valid"}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.984246492385864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.26780343055725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;154.9892520904541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --validate --validate-modality forall;8.272161722183228;valid;{"result": "valid"}
350;10;5.75;1;8;--features-as-boolean --validate --validate-modality grid;4.195780992507935;valid;{"result": "valid"}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.05274486541748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.171998500823975;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;163.07801294326782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --validate --validate-modality forall;7.34660530090332;valid;{"result": "valid"}
350;10;5.75;1;9;--features-as-boolean --validate --validate-modality grid;4.163914680480957;valid;{"result": "valid"}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.51865553855896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.43420648574829;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.41946625709534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;104.29613995552063;valid;{"result": "valid"}
350;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;26.42382788658142;valid;{"result": "valid"}
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;34.34238243103027;valid;{"result": "valid"}
350;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;25.963500022888184;valid;{"result": "valid"}
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;151.62083172798157;valid;{"result": "valid"}
350;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;27.039090394973755;valid;{"result": "valid"}
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --validate --validate-modality forall;28.08796215057373;valid;{"result": "valid"}
350;10;5.75;2;3;--features-as-boolean --validate --validate-modality grid;24.86249327659607;valid;{"result": "valid"}
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --validate --validate-modality forall;38.29683566093445;valid;{"result": "valid"}
350;10;5.75;2;4;--features-as-boolean --validate --validate-modality grid;25.85322093963623;valid;{"result": "valid"}
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;5;--features-as-boolean --validate --validate-modality forall;8.594574689865112;valid;{"result": "valid"}
350;10;5.75;2;5;--features-as-boolean --validate --validate-modality grid;25.48413896560669;valid;{"result": "valid"}
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.91033792495728;false;{"dead_features": {}, "false_optionals": {"f205": [0]}}
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --validate --validate-modality forall;21.200684785842896;valid;{"result": "valid"}
350;10;5.75;2;6;--features-as-boolean --validate --validate-modality grid;26.70001983642578;valid;{"result": "valid"}
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --validate --validate-modality forall;65.73191237449646;valid;{"result": "valid"}
350;10;5.75;2;7;--features-as-boolean --validate --validate-modality grid;26.098406553268433;valid;{"result": "valid"}
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;8;--features-as-boolean --validate --validate-modality forall;26.91142249107361;valid;{"result": "valid"}
350;10;5.75;2;8;--features-as-boolean --validate --validate-modality grid;24.91959524154663;valid;{"result": "valid"}
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --validate --validate-modality forall;25.816991806030273;valid;{"result": "valid"}
350;10;5.75;2;9;--features-as-boolean --validate --validate-modality grid;26.26260256767273;valid;{"result": "valid"}
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;7.379894256591797;valid;{"result": "valid"}
350;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;8.77847933769226;valid;{"result": "valid"}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.0017454624176;dead;{"dead_features": {"f305": [0]}, "false_optionals": {}}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.16924524307251;dead;{"dead_features": {"f257": [0]}, "false_optionals": {}}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;7.765274286270142;valid;{"result": "valid"}
350;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;10.789818525314331;valid;{"result": "valid"}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;101.43886256217957;dead;{"dead_features": {"f30": [0]}, "false_optionals": {}}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.69013214111328;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;9.016916275024414;valid;{"result": "valid"}
350;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;8.67622184753418;valid;{"result": "valid"}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.81725835800171;dead;{"dead_features": {"f317": [0]}, "false_optionals": {}}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;91.03002214431763;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;3;--features-as-boolean --validate --validate-modality forall;8.159881830215454;valid;{"result": "valid"}
350;10;5.75;3;3;--features-as-boolean --validate --validate-modality grid;10.006008625030518;valid;{"result": "valid"}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.45905923843384;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.05903768539429;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;4;--features-as-boolean --validate --validate-modality forall;7.657438278198242;valid;{"result": "valid"}
350;10;5.75;3;4;--features-as-boolean --validate --validate-modality grid;10.256555318832397;valid;{"result": "valid"}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.65538763999939;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.282926082611084;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;5;--features-as-boolean --validate --validate-modality forall;7.847530364990234;valid;{"result": "valid"}
350;10;5.75;3;5;--features-as-boolean --validate --validate-modality grid;8.690264463424683;valid;{"result": "valid"}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;143.69269156455994;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;54.15942931175232;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;6;--features-as-boolean --validate --validate-modality forall;8.582935571670532;valid;{"result": "valid"}
350;10;5.75;3;6;--features-as-boolean --validate --validate-modality grid;10.652926445007324;valid;{"result": "valid"}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.28572249412537;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.01532459259033;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;7;--features-as-boolean --validate --validate-modality forall;8.095094203948975;valid;{"result": "valid"}
350;10;5.75;3;7;--features-as-boolean --validate --validate-modality grid;9.378178834915161;valid;{"result": "valid"}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.97438025474548;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.56458926200867;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;8;--features-as-boolean --validate --validate-modality forall;8.112693548202515;valid;{"result": "valid"}
350;10;5.75;3;8;--features-as-boolean --validate --validate-modality grid;9.432158470153809;valid;{"result": "valid"}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;143.67493510246277;dead;{"dead_features": {"f30": [0]}, "false_optionals": {}}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.3791561126709;dead;{"dead_features": {"f325": [0]}, "false_optionals": {}}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;9;--features-as-boolean --validate --validate-modality forall;7.748297929763794;valid;{"result": "valid"}
350;10;5.75;3;9;--features-as-boolean --validate --validate-modality grid;8.736281633377075;valid;{"result": "valid"}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.04925203323364;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.765841007232666;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;20.126196146011353;valid;{"result": "valid"}
350;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;18.538966417312622;valid;{"result": "valid"}
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;201.51834893226624;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;30.804698705673218;valid;{"result": "valid"}
350;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;17.955893516540527;valid;{"result": "valid"}
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.1735670566559;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;21.354341745376587;valid;{"result": "valid"}
350;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;18.542158365249634;valid;{"result": "valid"}
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;170.936359167099;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;289.1758553981781;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;5.75;4;3;--features-as-boolean --validate --validate-modality forall;9.731747388839722;valid;{"result": "valid"}
350;10;5.75;4;3;--features-as-boolean --validate --validate-modality grid;17.88502860069275;valid;{"result": "valid"}
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;275.02430629730225;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;299.47982692718506;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;4;4;--features-as-boolean --validate --validate-modality forall;79.32435703277588;valid;{"result": "valid"}
350;10;5.75;4;4;--features-as-boolean --validate --validate-modality grid;18.97646141052246;valid;{"result": "valid"}
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.5382249355316;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;5.75;4;5;--features-as-boolean --validate --validate-modality forall;54.96610903739929;valid;{"result": "valid"}
350;10;5.75;4;5;--features-as-boolean --validate --validate-modality grid;19.09921407699585;valid;{"result": "valid"}
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.89399886131287;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;281.6820447444916;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;5.75;4;6;--features-as-boolean --validate --validate-modality forall;30.64470672607422;valid;{"result": "valid"}
350;10;5.75;4;6;--features-as-boolean --validate --validate-modality grid;17.920033931732178;valid;{"result": "valid"}
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.02032661437988;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;7;--features-as-boolean --validate --validate-modality forall;77.94731974601746;valid;{"result": "valid"}
350;10;5.75;4;7;--features-as-boolean --validate --validate-modality grid;18.50442910194397;valid;{"result": "valid"}
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;282.2489347457886;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;8;--features-as-boolean --validate --validate-modality forall;43.85665035247803;valid;{"result": "valid"}
350;10;5.75;4;8;--features-as-boolean --validate --validate-modality grid;17.3377468585968;valid;{"result": "valid"}
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;9;--features-as-boolean --validate --validate-modality forall;38.307491064071655;valid;{"result": "valid"}
350;10;5.75;4;9;--features-as-boolean --validate --validate-modality grid;18.994381189346313;valid;{"result": "valid"}
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;284.7773058414459;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;8.218320608139038;valid;{"result": "valid"}
350;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.388992786407471;valid;{"result": "valid"}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.49992656707764;dead;{"dead_features": {"f145": [0]}, "false_optionals": {}}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.399001598358154;dead;{"dead_features": {"f310": [0]}, "false_optionals": {}}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;7.321113348007202;valid;{"result": "valid"}
350;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.294312238693237;valid;{"result": "valid"}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.220256090164185;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.693620204925537;dead;{"dead_features": {"f349": [0]}, "false_optionals": {}}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;8.127347707748413;valid;{"result": "valid"}
350;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;4.450885534286499;valid;{"result": "valid"}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.28649663925171;dead;{"dead_features": {"f181": [0]}, "false_optionals": {}}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.13813614845276;dead;{"dead_features": {"f137": [0]}, "false_optionals": {}}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;3;--features-as-boolean --validate --validate-modality forall;7.917090177536011;valid;{"result": "valid"}
350;10;5.75;5;3;--features-as-boolean --validate --validate-modality grid;4.850451231002808;valid;{"result": "valid"}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.65307641029358;dead;{"dead_features": {"f178": [0]}, "false_optionals": {}}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.98829197883606;dead;{"dead_features": {"f285": [0]}, "false_optionals": {}}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;4;--features-as-boolean --validate --validate-modality forall;7.979831218719482;valid;{"result": "valid"}
350;10;5.75;5;4;--features-as-boolean --validate --validate-modality grid;5.219855785369873;valid;{"result": "valid"}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.184470415115356;dead;{"dead_features": {"f172": [0]}, "false_optionals": {}}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.267606019973755;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;5;--features-as-boolean --validate --validate-modality forall;8.397425174713135;valid;{"result": "valid"}
350;10;5.75;5;5;--features-as-boolean --validate --validate-modality grid;4.320779085159302;valid;{"result": "valid"}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.37172794342041;dead;{"dead_features": {"f36": [0]}, "false_optionals": {}}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.366265296936035;dead;{"dead_features": {"f311": [0]}, "false_optionals": {}}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;6;--features-as-boolean --validate --validate-modality forall;8.252861022949219;valid;{"result": "valid"}
350;10;5.75;5;6;--features-as-boolean --validate --validate-modality grid;4.4607203006744385;valid;{"result": "valid"}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.3078076839447;dead;{"dead_features": {"f310": [0]}, "false_optionals": {}}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.685268878936768;dead;{"dead_features": {"f181": [0]}, "false_optionals": {}}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;7;--features-as-boolean --validate --validate-modality forall;7.672230243682861;valid;{"result": "valid"}
350;10;5.75;5;7;--features-as-boolean --validate --validate-modality grid;4.721536874771118;valid;{"result": "valid"}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.98933458328247;dead;{"dead_features": {"f270": [0]}, "false_optionals": {}}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.888978958129883;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;8;--features-as-boolean --validate --validate-modality forall;8.474151849746704;valid;{"result": "valid"}
350;10;5.75;5;8;--features-as-boolean --validate --validate-modality grid;4.580189228057861;valid;{"result": "valid"}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.98641657829285;dead;{"dead_features": {"f146": [0]}, "false_optionals": {}}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.57184648513794;dead;{"dead_features": {"f143": [0]}, "false_optionals": {}}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;9;--features-as-boolean --validate --validate-modality forall;8.327444314956665;valid;{"result": "valid"}
350;10;5.75;5;9;--features-as-boolean --validate --validate-modality grid;4.359587907791138;valid;{"result": "valid"}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.33090567588806;dead;{"dead_features": {"f178": [0]}, "false_optionals": {}}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;95.63805842399597;dead;{"dead_features": {"f145": [0]}, "false_optionals": {}}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;46.941094160079956;valid;{"result": "valid"}
350;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;84.62573957443237;valid;{"result": "valid"}
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;28.33274555206299;valid;{"result": "valid"}
350;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;86.73890829086304;valid;{"result": "valid"}
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;33.37179899215698;valid;{"result": "valid"}
350;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;90.14066100120544;valid;{"result": "valid"}
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.75;6;3;--features-as-boolean --validate --validate-modality grid;86.19674491882324;valid;{"result": "valid"}
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --validate --validate-modality forall;91.81723356246948;valid;{"result": "valid"}
350;10;5.75;6;4;--features-as-boolean --validate --validate-modality grid;86.24937987327576;valid;{"result": "valid"}
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --validate --validate-modality forall;96.2629234790802;valid;{"result": "valid"}
350;10;5.75;6;5;--features-as-boolean --validate --validate-modality grid;85.29274559020996;valid;{"result": "valid"}
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --validate --validate-modality forall;90.92931842803955;valid;{"result": "valid"}
350;10;5.75;6;6;--features-as-boolean --validate --validate-modality grid;85.69021368026733;valid;{"result": "valid"}
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --validate --validate-modality forall;139.25568270683289;valid;{"result": "valid"}
350;10;5.75;6;7;--features-as-boolean --validate --validate-modality grid;83.39321827888489;valid;{"result": "valid"}
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --validate --validate-modality grid;87.54785299301147;valid;{"result": "valid"}
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --validate --validate-modality forall;31.950030088424683;valid;{"result": "valid"}
350;10;5.75;6;9;--features-as-boolean --validate --validate-modality grid;85.32586550712585;valid;{"result": "valid"}
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;8.547638416290283;valid;{"result": "valid"}
350;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;4.591620445251465;valid;{"result": "valid"}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.81883788108826;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.22969603538513;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;8.187689065933228;valid;{"result": "valid"}
350;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;4.593270540237427;valid;{"result": "valid"}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.8423957824707;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;80.83968544006348;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;8.057256937026978;valid;{"result": "valid"}
350;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;4.716865301132202;valid;{"result": "valid"}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.2965977191925;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.367987632751465;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;3;--features-as-boolean --validate --validate-modality forall;8.034384965896606;valid;{"result": "valid"}
350;10;5.75;7;3;--features-as-boolean --validate --validate-modality grid;4.354754447937012;valid;{"result": "valid"}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;90.4393310546875;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.07456159591675;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;4;--features-as-boolean --validate --validate-modality forall;7.2484846115112305;valid;{"result": "valid"}
350;10;5.75;7;4;--features-as-boolean --validate --validate-modality grid;4.506999254226685;valid;{"result": "valid"}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.41528916358948;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.50840401649475;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;5;--features-as-boolean --validate --validate-modality forall;7.399634122848511;valid;{"result": "valid"}
350;10;5.75;7;5;--features-as-boolean --validate --validate-modality grid;4.3645689487457275;valid;{"result": "valid"}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;190.26917338371277;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.43662667274475;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;6;--features-as-boolean --validate --validate-modality forall;7.177733898162842;valid;{"result": "valid"}
350;10;5.75;7;6;--features-as-boolean --validate --validate-modality grid;4.2850661277771;valid;{"result": "valid"}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;95.6388189792633;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;83.2751636505127;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;7;--features-as-boolean --validate --validate-modality forall;7.165994167327881;valid;{"result": "valid"}
350;10;5.75;7;7;--features-as-boolean --validate --validate-modality grid;4.612567901611328;valid;{"result": "valid"}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;205.8669629096985;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.53328490257263;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;8;--features-as-boolean --validate --validate-modality forall;7.594842195510864;valid;{"result": "valid"}
350;10;5.75;7;8;--features-as-boolean --validate --validate-modality grid;4.3149168491363525;valid;{"result": "valid"}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.31042242050171;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;167.75207829475403;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;9;--features-as-boolean --validate --validate-modality forall;8.20306134223938;valid;{"result": "valid"}
350;10;5.75;7;9;--features-as-boolean --validate --validate-modality grid;4.223232984542847;valid;{"result": "valid"}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;81.35228490829468;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.46644163131714;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;156.25236320495605;valid;{"result": "valid"}
350;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;209.69261121749878;valid;{"result": "valid"}
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;208.78938484191895;valid;{"result": "valid"}
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;79.96909928321838;valid;{"result": "valid"}
350;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;209.3905611038208;valid;{"result": "valid"}
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --validate --validate-modality grid;204.40360045433044;valid;{"result": "valid"}
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --validate --validate-modality forall;278.33867168426514;valid;{"result": "valid"}
350;10;5.75;8;4;--features-as-boolean --validate --validate-modality grid;218.4486231803894;valid;{"result": "valid"}
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --validate --validate-modality grid;206.90362119674683;valid;{"result": "valid"}
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --validate --validate-modality grid;213.5139081478119;valid;{"result": "valid"}
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --validate --validate-modality forall;190.92444801330566;valid;{"result": "valid"}
350;10;5.75;8;7;--features-as-boolean --validate --validate-modality grid;215.38332414627075;valid;{"result": "valid"}
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --validate --validate-modality grid;209.8928098678589;valid;{"result": "valid"}
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --validate --validate-modality grid;209.33162879943848;valid;{"result": "valid"}
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;4.607555150985718;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;2.344916820526123;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.352609634399414;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.519635677337646;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;5.5783209800720215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;2.255493640899658;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.535735845565796;dead;{"dead_features": {"f358": [0]}, "false_optionals": {}}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.554466247558594;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;283.2088613510132;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;4.3145365715026855;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;2.330991744995117;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.98730969429016;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.598822116851807;dead;{"dead_features": {"f217": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;9;3;--features-as-boolean --validate --validate-modality forall;5.770831346511841;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;3;--features-as-boolean --validate --validate-modality grid;2.357926845550537;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.124020099639893;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.57198667526245;dead;{"dead_features": {"f37": [0]}, "false_optionals": {}}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;292.52723717689514;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --validate --validate-modality forall;5.322369813919067;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;4;--features-as-boolean --validate --validate-modality grid;2.2797796726226807;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.42472553253174;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.65721416473389;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.3370871543884;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --validate --validate-modality forall;5.201580047607422;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;5;--features-as-boolean --validate --validate-modality grid;2.509845495223999;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.215665340423584;dead;{"dead_features": {"f206": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.270588636398315;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;278.96461844444275;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --validate --validate-modality forall;5.36099100112915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;6;--features-as-boolean --validate --validate-modality grid;2.2338175773620605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.116326808929443;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.048656463623047;dead;{"dead_features": {"f70": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;297.55344414711;dead;{"dead_features": {"f320": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --validate --validate-modality forall;5.008794784545898;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;7;--features-as-boolean --validate --validate-modality grid;2.4948408603668213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.92072939872742;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.90139555931091;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.57819271087646;dead;{"dead_features": {"f341": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --validate --validate-modality forall;4.937160491943359;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;8;--features-as-boolean --validate --validate-modality grid;2.3399598598480225;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;49.218092918395996;dead;{"dead_features": {"f88": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.45507669448853;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;294.1429088115692;dead;{"dead_features": {"f333": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --validate --validate-modality forall;5.095497131347656;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;9;--features-as-boolean --validate --validate-modality grid;2.2859907150268555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.07298994064331;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.737375497817993;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;277.9454119205475;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;5.75;10;0;--features-as-boolean --validate --validate-modality forall;7.97408390045166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;0;--features-as-boolean --validate --validate-modality grid;5.887779951095581;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;176.98962688446045;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;1;--features-as-boolean --validate --validate-modality forall;7.237947225570679;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;1;--features-as-boolean --validate --validate-modality grid;5.645771265029907;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.65111923217773;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --validate --validate-modality forall;7.123821258544922;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;2;--features-as-boolean --validate --validate-modality grid;5.8693623542785645;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --validate --validate-modality forall;6.234385013580322;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;3;--features-as-boolean --validate --validate-modality grid;5.945431709289551;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;4;--features-as-boolean --validate --validate-modality forall;8.938239812850952;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;4;--features-as-boolean --validate --validate-modality grid;5.617776393890381;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;154.60833358764648;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --validate --validate-modality forall;6.855875730514526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;5;--features-as-boolean --validate --validate-modality grid;5.827948093414307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --validate --validate-modality forall;7.269075393676758;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;6;--features-as-boolean --validate --validate-modality grid;6.100924491882324;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --validate --validate-modality forall;8.269290208816528;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;7;--features-as-boolean --validate --validate-modality grid;6.05528712272644;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;8;--features-as-boolean --validate --validate-modality forall;8.496052742004395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;8;--features-as-boolean --validate --validate-modality grid;5.751645803451538;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --validate --validate-modality forall;8.699551105499268;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;9;--features-as-boolean --validate --validate-modality grid;5.651151657104492;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;0;--features-as-boolean --validate --validate-modality forall;9.45847225189209;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;0;--features-as-boolean --validate --validate-modality grid;3.848780632019043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.384494066238403;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.270397663116455;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;1;--features-as-boolean --validate --validate-modality forall;9.696008682250977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;1;--features-as-boolean --validate --validate-modality grid;3.918884754180908;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.770384073257446;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.80817246437073;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;2;--features-as-boolean --validate --validate-modality forall;12.045078039169312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;2;--features-as-boolean --validate --validate-modality grid;4.379400253295898;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.06761455535889;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.177788496017456;dead;{"dead_features": {"f286": [0]}, "false_optionals": {}}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;3;--features-as-boolean --validate --validate-modality forall;11.059026002883911;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;3;--features-as-boolean --validate --validate-modality grid;3.9006714820861816;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.69230937957764;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.95658802986145;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;4;--features-as-boolean --validate --validate-modality forall;10.701669692993164;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;4;--features-as-boolean --validate --validate-modality grid;3.884370803833008;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.43473720550537;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.32712292671204;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;5;--features-as-boolean --validate --validate-modality forall;7.987760543823242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;5;--features-as-boolean --validate --validate-modality grid;3.7699296474456787;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.754051208496094;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.24825930595398;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;6;--features-as-boolean --validate --validate-modality forall;11.07743239402771;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;6;--features-as-boolean --validate --validate-modality grid;4.002417325973511;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.45209360122681;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.02580118179321;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;7;--features-as-boolean --validate --validate-modality forall;10.477622747421265;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;7;--features-as-boolean --validate --validate-modality grid;3.8464467525482178;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.87146592140198;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.42085123062134;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;8;--features-as-boolean --validate --validate-modality forall;9.326327562332153;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;8;--features-as-boolean --validate --validate-modality grid;3.8473079204559326;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.438597202301025;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.95748233795166;dead;{"dead_features": {"f286": [0]}, "false_optionals": {}}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;9;--features-as-boolean --validate --validate-modality forall;10.113154172897339;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;9;--features-as-boolean --validate --validate-modality grid;3.7752509117126465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.112393617630005;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.79309868812561;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;0;--features-as-boolean --validate --validate-modality forall;24.211997509002686;valid;{"result": "valid"}
350;10;5.75;12;0;--features-as-boolean --validate --validate-modality grid;9.405653238296509;valid;{"result": "valid"}
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;260.26352620124817;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;1;--features-as-boolean --validate --validate-modality forall;16.0023193359375;valid;{"result": "valid"}
350;10;5.75;12;1;--features-as-boolean --validate --validate-modality grid;9.402560472488403;valid;{"result": "valid"}
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;264.2060799598694;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;2;--features-as-boolean --validate --validate-modality forall;80.89700150489807;valid;{"result": "valid"}
350;10;5.75;12;2;--features-as-boolean --validate --validate-modality grid;9.613823413848877;valid;{"result": "valid"}
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;224.82937216758728;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;284.2828688621521;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;3;--features-as-boolean --validate --validate-modality forall;14.736722230911255;valid;{"result": "valid"}
350;10;5.75;12;3;--features-as-boolean --validate --validate-modality grid;9.862765312194824;valid;{"result": "valid"}
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.8803198337555;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.54246306419373;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;4;--features-as-boolean --validate --validate-modality forall;13.006680488586426;valid;{"result": "valid"}
350;10;5.75;12;4;--features-as-boolean --validate --validate-modality grid;9.8033607006073;valid;{"result": "valid"}
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;80.13671612739563;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.3696942329407;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;5;--features-as-boolean --validate --validate-modality forall;19.341689109802246;valid;{"result": "valid"}
350;10;5.75;12;5;--features-as-boolean --validate --validate-modality grid;9.80675721168518;valid;{"result": "valid"}
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;292.55304861068726;false;{"dead_features": {}, "false_optionals": {"f278": [0]}}
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.11564826965332;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;12;6;--features-as-boolean --validate --validate-modality forall;14.806072473526001;valid;{"result": "valid"}
350;10;5.75;12;6;--features-as-boolean --validate --validate-modality grid;9.921061515808105;valid;{"result": "valid"}
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;79.9608998298645;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;266.8351240158081;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;7;--features-as-boolean --validate --validate-modality forall;12.81679081916809;valid;{"result": "valid"}
350;10;5.75;12;7;--features-as-boolean --validate --validate-modality grid;10.15644884109497;valid;{"result": "valid"}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;235.6753807067871;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;198.87741899490356;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;285.28337121009827;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;5.75;12;8;--features-as-boolean --validate --validate-modality forall;66.9493260383606;valid;{"result": "valid"}
350;10;5.75;12;8;--features-as-boolean --validate --validate-modality grid;9.468863010406494;valid;{"result": "valid"}
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;170.0110731124878;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;272.1277668476105;false;{"dead_features": {}, "false_optionals": {"f151": [0]}}
350;10;5.75;12;9;--features-as-boolean --validate --validate-modality forall;26.32903265953064;valid;{"result": "valid"}
350;10;5.75;12;9;--features-as-boolean --validate --validate-modality grid;9.94404935836792;valid;{"result": "valid"}
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.3285105228424;false;{"dead_features": {}, "false_optionals": {"f151": [0]}}
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.8952851295471;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;13;0;--features-as-boolean --validate --validate-modality forall;9.21714448928833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;0;--features-as-boolean --validate --validate-modality grid;3.181626319885254;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.57387924194336;dead;{"dead_features": {"f323": [0]}, "false_optionals": {}}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.76508378982544;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;299.84943675994873;dead;{"dead_features": {"f85": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --validate --validate-modality forall;9.575308799743652;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;1;--features-as-boolean --validate --validate-modality grid;3.273449420928955;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.33321523666382;dead;{"dead_features": {"f36": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.042765378952026;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;294.9615831375122;dead;{"dead_features": {"f312": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --validate --validate-modality forall;10.698129177093506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;2;--features-as-boolean --validate --validate-modality grid;3.279536724090576;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;63.84140181541443;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.01280379295349;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;289.7145264148712;dead;{"dead_features": {"f55": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --validate --validate-modality forall;10.495529890060425;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;3;--features-as-boolean --validate --validate-modality grid;3.129443407058716;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.681841135025024;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.482173442840576;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;4;--features-as-boolean --validate --validate-modality forall;13.081093311309814;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;4;--features-as-boolean --validate --validate-modality grid;3.290447950363159;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.52385067939758;dead;{"dead_features": {"f209": [0]}, "false_optionals": {}}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.6820592880249;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;5;--features-as-boolean --validate --validate-modality forall;12.764233350753784;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;5;--features-as-boolean --validate --validate-modality grid;3.2720046043395996;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;52.12259578704834;dead;{"dead_features": {"f175": [0]}, "false_optionals": {}}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.917624950408936;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;296.4493896961212;dead;{"dead_features": {"f227": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --validate --validate-modality forall;9.528058528900146;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;6;--features-as-boolean --validate --validate-modality grid;3.2785582542419434;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.754271030426025;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.964571714401245;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;296.46846294403076;dead;{"dead_features": {"f138": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --validate --validate-modality forall;9.52149772644043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;7;--features-as-boolean --validate --validate-modality grid;3.221240282058716;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.90060305595398;dead;{"dead_features": {"f58": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.77288627624512;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;8;--features-as-boolean --validate --validate-modality forall;7.735239267349243;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;8;--features-as-boolean --validate --validate-modality grid;3.3279476165771484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.48303556442261;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.743597984313965;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;9;--features-as-boolean --validate --validate-modality forall;10.26609206199646;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;9;--features-as-boolean --validate --validate-modality grid;3.358590841293335;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.80760669708252;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.98147439956665;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;282.3551425933838;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;5.75;14;0;--features-as-boolean --validate --validate-modality forall;46.280335426330566;valid;{"result": "valid"}
350;10;5.75;14;0;--features-as-boolean --validate --validate-modality grid;214.34502816200256;valid;{"result": "valid"}
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --validate --validate-modality forall;145.56989121437073;valid;{"result": "valid"}
350;10;5.75;14;1;--features-as-boolean --validate --validate-modality grid;234.50963878631592;valid;{"result": "valid"}
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;2;--features-as-boolean --validate --validate-modality forall;44.35680866241455;valid;{"result": "valid"}
350;10;5.75;14;2;--features-as-boolean --validate --validate-modality grid;228.49982976913452;valid;{"result": "valid"}
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;285.03488850593567;false;{"dead_features": {}, "false_optionals": {"f118": [0]}}
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --validate --validate-modality forall;58.89873504638672;valid;{"result": "valid"}
350;10;5.75;14;3;--features-as-boolean --validate --validate-modality grid;220.68440008163452;valid;{"result": "valid"}
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --validate --validate-modality forall;72.6021089553833;valid;{"result": "valid"}
350;10;5.75;14;4;--features-as-boolean --validate --validate-modality grid;228.41551089286804;valid;{"result": "valid"}
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --validate --validate-modality forall;40.37457251548767;valid;{"result": "valid"}
350;10;5.75;14;5;--features-as-boolean --validate --validate-modality grid;231.27149629592896;valid;{"result": "valid"}
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --validate --validate-modality forall;33.951746702194214;valid;{"result": "valid"}
350;10;5.75;14;6;--features-as-boolean --validate --validate-modality grid;212.225665807724;valid;{"result": "valid"}
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --validate --validate-modality forall;42.58886361122131;valid;{"result": "valid"}
350;10;5.75;14;7;--features-as-boolean --validate --validate-modality grid;225.94665575027466;valid;{"result": "valid"}
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --validate --validate-modality forall;16.044207334518433;valid;{"result": "valid"}
350;10;5.75;14;8;--features-as-boolean --validate --validate-modality grid;228.42662072181702;valid;{"result": "valid"}
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --validate --validate-modality forall;30.821985006332397;valid;{"result": "valid"}
350;10;5.75;14;9;--features-as-boolean --validate --validate-modality grid;219.82189416885376;valid;{"result": "valid"}
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;0;--features-as-boolean --validate --validate-modality forall;15.72332215309143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;0;--features-as-boolean --validate --validate-modality grid;5.3136210441589355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.52100896835327;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;59.78235626220703;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;1;--features-as-boolean --validate --validate-modality forall;16.651256561279297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;1;--features-as-boolean --validate --validate-modality grid;5.439457654953003;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.17952132225037;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;141.43567442893982;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;2;--features-as-boolean --validate --validate-modality forall;15.833199262619019;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;2;--features-as-boolean --validate --validate-modality grid;5.244352340698242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;133.45730662345886;dead;{"dead_features": {"f192": [0]}, "false_optionals": {}}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;99.25520610809326;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;3;--features-as-boolean --validate --validate-modality forall;17.19114065170288;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;3;--features-as-boolean --validate --validate-modality grid;5.304387331008911;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;90.44423246383667;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.68552041053772;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;4;--features-as-boolean --validate --validate-modality forall;18.475006580352783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;4;--features-as-boolean --validate --validate-modality grid;6.1903111934661865;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.94485688209534;dead;{"dead_features": {"f130": [0]}, "false_optionals": {}}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.348838329315186;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;5;--features-as-boolean --validate --validate-modality forall;16.58505415916443;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;5;--features-as-boolean --validate --validate-modality grid;5.4180378913879395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.72172784805298;dead;{"dead_features": {"f247": [0]}, "false_optionals": {}}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.20957708358765;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;6;--features-as-boolean --validate --validate-modality forall;17.70913553237915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;6;--features-as-boolean --validate --validate-modality grid;5.467145204544067;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.62621521949768;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.40947651863098;dead;{"dead_features": {"f130": [0]}, "false_optionals": {}}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;7;--features-as-boolean --validate --validate-modality forall;17.651002645492554;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;7;--features-as-boolean --validate --validate-modality grid;5.293183326721191;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;85.70602083206177;dead;{"dead_features": {"f13": [0]}, "false_optionals": {}}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.05107736587524;dead;{"dead_features": {"f122": [0]}, "false_optionals": {}}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;8;--features-as-boolean --validate --validate-modality forall;15.34557819366455;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;8;--features-as-boolean --validate --validate-modality grid;5.230499982833862;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;134.30885648727417;dead;{"dead_features": {"f138": [0]}, "false_optionals": {}}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.45764446258545;dead;{"dead_features": {"f196": [0]}, "false_optionals": {}}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;9;--features-as-boolean --validate --validate-modality forall;17.90447449684143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;9;--features-as-boolean --validate --validate-modality grid;5.4496705532073975;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.088881015777588;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.57715153694153;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --validate --validate-modality forall;14.458593606948853;valid;{"result": "valid"}
350;10;5.75;16;0;--features-as-boolean --validate --validate-modality grid;34.2607204914093;valid;{"result": "valid"}
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;1;--features-as-boolean --validate --validate-modality forall;27.648613452911377;valid;{"result": "valid"}
350;10;5.75;16;1;--features-as-boolean --validate --validate-modality grid;34.54548120498657;valid;{"result": "valid"}
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;2;--features-as-boolean --validate --validate-modality forall;292.25444626808167;valid;{"result": "valid"}
350;10;5.75;16;2;--features-as-boolean --validate --validate-modality grid;35.21218276023865;valid;{"result": "valid"}
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;3;--features-as-boolean --validate --validate-modality forall;29.83630347251892;valid;{"result": "valid"}
350;10;5.75;16;3;--features-as-boolean --validate --validate-modality grid;34.55779528617859;valid;{"result": "valid"}
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;4;--features-as-boolean --validate --validate-modality forall;52.59823989868164;valid;{"result": "valid"}
350;10;5.75;16;4;--features-as-boolean --validate --validate-modality grid;35.118266582489014;valid;{"result": "valid"}
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;5;--features-as-boolean --validate --validate-modality forall;14.232455968856812;valid;{"result": "valid"}
350;10;5.75;16;5;--features-as-boolean --validate --validate-modality grid;34.68859338760376;valid;{"result": "valid"}
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;295.06306409835815;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;5.75;16;6;--features-as-boolean --validate --validate-modality forall;22.087358713150024;valid;{"result": "valid"}
350;10;5.75;16;6;--features-as-boolean --validate --validate-modality grid;35.65445256233215;valid;{"result": "valid"}
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;280.22270154953003;false;{"dead_features": {}, "false_optionals": {"f324": [0]}}
350;10;5.75;16;7;--features-as-boolean --validate --validate-modality forall;86.57820963859558;valid;{"result": "valid"}
350;10;5.75;16;7;--features-as-boolean --validate --validate-modality grid;34.356048583984375;valid;{"result": "valid"}
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --validate --validate-modality grid;35.663942098617554;valid;{"result": "valid"}
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;287.4270133972168;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;5.75;16;9;--features-as-boolean --validate --validate-modality forall;15.900134086608887;valid;{"result": "valid"}
350;10;5.75;16;9;--features-as-boolean --validate --validate-modality grid;35.12889385223389;valid;{"result": "valid"}
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.4975538253784;false;{"dead_features": {}, "false_optionals": {"f175": [0]}}
350;10;5.75;17;0;--features-as-boolean --validate --validate-modality forall;4.446755886077881;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;0;--features-as-boolean --validate --validate-modality grid;3.456610679626465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.388088703155518;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.28816032409668;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;189.93462419509888;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --validate --validate-modality forall;3.0330023765563965;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;1;--features-as-boolean --validate --validate-modality grid;3.3612849712371826;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.858235836029053;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.675154209136963;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.86026763916016;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --validate --validate-modality forall;2.936178207397461;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;2;--features-as-boolean --validate --validate-modality grid;3.3781769275665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.497618913650513;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.236786127090454;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.5284776687622;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --validate --validate-modality forall;3.1790685653686523;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;3;--features-as-boolean --validate --validate-modality grid;3.3102076053619385;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.579180002212524;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.599385976791382;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;187.5951223373413;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --validate --validate-modality forall;3.559577465057373;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;4;--features-as-boolean --validate --validate-modality grid;3.49178147315979;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.480534315109253;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.660747051239014;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.4872190952301;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --validate --validate-modality forall;8.749452352523804;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;5;--features-as-boolean --validate --validate-modality grid;3.3899943828582764;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.714295864105225;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.548577547073364;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.52198314666748;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --validate --validate-modality forall;4.0496392250061035;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;6;--features-as-boolean --validate --validate-modality grid;3.377967357635498;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.569973945617676;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.920425176620483;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.6064751148224;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --validate --validate-modality forall;3.1122498512268066;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;7;--features-as-boolean --validate --validate-modality grid;3.434875011444092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.605579376220703;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.086609363555908;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.6578769683838;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --validate --validate-modality forall;3.007479429244995;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;8;--features-as-boolean --validate --validate-modality grid;3.6864423751831055;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.312932968139648;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.41625142097473;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;208.8835346698761;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --validate --validate-modality forall;3.857170820236206;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;9;--features-as-boolean --validate --validate-modality grid;3.5822126865386963;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.5644474029541;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.90909194946289;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.69930696487427;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;18;0;--features-as-boolean --validate --validate-modality forall;9.579691171646118;valid;{"result": "valid"}
350;10;5.75;18;0;--features-as-boolean --validate --validate-modality grid;11.006263494491577;valid;{"result": "valid"}
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --validate --validate-modality forall;34.075047969818115;valid;{"result": "valid"}
350;10;5.75;18;1;--features-as-boolean --validate --validate-modality grid;10.297969102859497;valid;{"result": "valid"}
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --validate --validate-modality forall;8.84632420539856;valid;{"result": "valid"}
350;10;5.75;18;2;--features-as-boolean --validate --validate-modality grid;11.220325708389282;valid;{"result": "valid"}
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --validate --validate-modality forall;10.936832666397095;valid;{"result": "valid"}
350;10;5.75;18;3;--features-as-boolean --validate --validate-modality grid;11.72861099243164;valid;{"result": "valid"}
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --validate --validate-modality forall;46.30229830741882;valid;{"result": "valid"}
350;10;5.75;18;4;--features-as-boolean --validate --validate-modality grid;11.648809671401978;valid;{"result": "valid"}
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --validate --validate-modality forall;13.420806646347046;valid;{"result": "valid"}
350;10;5.75;18;5;--features-as-boolean --validate --validate-modality grid;11.498948812484741;valid;{"result": "valid"}
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --validate --validate-modality forall;9.39780306816101;valid;{"result": "valid"}
350;10;5.75;18;6;--features-as-boolean --validate --validate-modality grid;11.483847618103027;valid;{"result": "valid"}
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --validate --validate-modality forall;10.978489398956299;valid;{"result": "valid"}
350;10;5.75;18;7;--features-as-boolean --validate --validate-modality grid;10.387192487716675;valid;{"result": "valid"}
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --validate --validate-modality forall;9.58574891090393;valid;{"result": "valid"}
350;10;5.75;18;8;--features-as-boolean --validate --validate-modality grid;11.929580211639404;valid;{"result": "valid"}
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --validate --validate-modality forall;9.017101764678955;valid;{"result": "valid"}
350;10;5.75;18;9;--features-as-boolean --validate --validate-modality grid;10.37498164176941;valid;{"result": "valid"}
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;19;0;--features-as-boolean --validate --validate-modality forall;6.356945991516113;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;0;--features-as-boolean --validate --validate-modality grid;2.8414080142974854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.95402812957764;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.76895833015442;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;248.69110107421875;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --validate --validate-modality forall;6.811614036560059;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;1;--features-as-boolean --validate --validate-modality grid;2.8411693572998047;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.941669225692749;dead;{"dead_features": {"f280": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.366498947143555;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.54325556755066;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --validate --validate-modality forall;6.0151755809783936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;2;--features-as-boolean --validate --validate-modality grid;2.8816025257110596;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.707489013671875;dead;{"dead_features": {"f203": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.61588716506958;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.08074021339417;dead;{"dead_features": {"f15": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --validate --validate-modality forall;5.42692494392395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;3;--features-as-boolean --validate --validate-modality grid;3.0169007778167725;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.401801824569702;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.00588607788086;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.5555040836334;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --validate --validate-modality forall;5.74622106552124;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;4;--features-as-boolean --validate --validate-modality grid;2.91626238822937;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.6568021774292;dead;{"dead_features": {"f222": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.532536506652832;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;249.79813814163208;dead;{"dead_features": {"f140": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --validate --validate-modality forall;6.533547401428223;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;5;--features-as-boolean --validate --validate-modality grid;2.9046437740325928;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.839864492416382;dead;{"dead_features": {"f105": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.922844409942627;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;248.6670846939087;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --validate --validate-modality forall;9.284393787384033;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;6;--features-as-boolean --validate --validate-modality grid;3.115610361099243;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.712630987167358;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.578415870666504;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;279.2187957763672;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --validate --validate-modality forall;6.31282114982605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;7;--features-as-boolean --validate --validate-modality grid;2.9646990299224854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.42688298225403;dead;{"dead_features": {"f155": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.79578185081482;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.43805646896362;dead;{"dead_features": {"f26": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --validate --validate-modality forall;6.303677320480347;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;8;--features-as-boolean --validate --validate-modality grid;2.922574043273926;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.051203966140747;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.759586334228516;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;243.499409198761;dead;{"dead_features": {"f144": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --validate --validate-modality forall;6.110002279281616;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;9;--features-as-boolean --validate --validate-modality grid;3.008256196975708;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.620458126068115;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.329180002212524;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;246.49538111686707;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;6;0;0;--features-as-boolean --validate --validate-modality forall;7.3907928466796875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;0;--features-as-boolean --validate --validate-modality grid;5.639899015426636;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;134.89815950393677;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;215.8447904586792;false;{"dead_features": {}, "false_optionals": {"f196": [0]}}
350;10;6;0;1;--features-as-boolean --validate --validate-modality forall;5.72958779335022;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;1;--features-as-boolean --validate --validate-modality grid;5.6939356327056885;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.3159601688385;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;201.64711093902588;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;6;0;2;--features-as-boolean --validate --validate-modality forall;6.962619781494141;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;2;--features-as-boolean --validate --validate-modality grid;5.588248252868652;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.63742423057556;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.90320467948914;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;3;--features-as-boolean --validate --validate-modality forall;7.5450122356414795;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;3;--features-as-boolean --validate --validate-modality grid;5.525053977966309;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;221.8921582698822;false;{"dead_features": {}, "false_optionals": {"f337": [0]}}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.56599593162537;false;{"dead_features": {}, "false_optionals": {"f195": [0]}}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.29398775100708;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;4;--features-as-boolean --validate --validate-modality forall;8.492521286010742;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;4;--features-as-boolean --validate --validate-modality grid;5.508624315261841;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;256.1230571269989;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;92.77629971504211;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.35422897338867;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;5;--features-as-boolean --validate --validate-modality forall;6.899883985519409;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;5;--features-as-boolean --validate --validate-modality grid;5.402594566345215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;179.4673047065735;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.09292078018188;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;6;--features-as-boolean --validate --validate-modality forall;7.435900926589966;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;6;--features-as-boolean --validate --validate-modality grid;5.47914981842041;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.8546221256256;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
350;10;6;0;7;--features-as-boolean --validate --validate-modality forall;8.476551532745361;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;7;--features-as-boolean --validate --validate-modality grid;5.247915267944336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;178.18871974945068;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;193.89042615890503;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;8;--features-as-boolean --validate --validate-modality forall;8.600713729858398;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;8;--features-as-boolean --validate --validate-modality grid;5.27949070930481;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;167.773193359375;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;155.97181749343872;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;204.82549238204956;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;9;--features-as-boolean --validate --validate-modality forall;7.311594009399414;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;9;--features-as-boolean --validate --validate-modality grid;5.781331777572632;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;104.16622424125671;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.6099579334259;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
350;10;6;1;0;--features-as-boolean --validate --validate-modality forall;8.490871906280518;valid;{"result": "valid"}
350;10;6;1;0;--features-as-boolean --validate --validate-modality grid;4.6176793575286865;valid;{"result": "valid"}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.40557050704956;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.69543933868408;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;1;--features-as-boolean --validate --validate-modality forall;8.33393144607544;valid;{"result": "valid"}
350;10;6;1;1;--features-as-boolean --validate --validate-modality grid;4.689856767654419;valid;{"result": "valid"}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;108.08345556259155;dead;{"dead_features": {"f29": [0]}, "false_optionals": {}}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.51827073097229;dead;{"dead_features": {"f261": [0]}, "false_optionals": {}}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;2;--features-as-boolean --validate --validate-modality forall;8.75050139427185;valid;{"result": "valid"}
350;10;6;1;2;--features-as-boolean --validate --validate-modality grid;4.884531021118164;valid;{"result": "valid"}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.689996004104614;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.78886890411377;dead;{"dead_features": {"f173": [0]}, "false_optionals": {}}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;3;--features-as-boolean --validate --validate-modality forall;8.478510618209839;valid;{"result": "valid"}
350;10;6;1;3;--features-as-boolean --validate --validate-modality grid;4.816067457199097;valid;{"result": "valid"}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;79.20971703529358;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.98552966117859;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;4;--features-as-boolean --validate --validate-modality forall;8.206362247467041;valid;{"result": "valid"}
350;10;6;1;4;--features-as-boolean --validate --validate-modality grid;4.449657440185547;valid;{"result": "valid"}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.85554099082947;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.75839114189148;dead;{"dead_features": {"f60": [0]}, "false_optionals": {}}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;5;--features-as-boolean --validate --validate-modality forall;9.004384994506836;valid;{"result": "valid"}
350;10;6;1;5;--features-as-boolean --validate --validate-modality grid;4.625433444976807;valid;{"result": "valid"}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.44680738449097;dead;{"dead_features": {"f338": [0]}, "false_optionals": {}}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.16014814376831;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;6;--features-as-boolean --validate --validate-modality forall;8.782740354537964;valid;{"result": "valid"}
350;10;6;1;6;--features-as-boolean --validate --validate-modality grid;4.756810903549194;valid;{"result": "valid"}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.347039461135864;dead;{"dead_features": {"f180": [0]}, "false_optionals": {}}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.015995502471924;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;7;--features-as-boolean --validate --validate-modality forall;8.456964015960693;valid;{"result": "valid"}
350;10;6;1;7;--features-as-boolean --validate --validate-modality grid;4.545470714569092;valid;{"result": "valid"}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.08295249938965;dead;{"dead_features": {"f323": [0]}, "false_optionals": {}}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.28542399406433;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;8;--features-as-boolean --validate --validate-modality forall;8.730022430419922;valid;{"result": "valid"}
350;10;6;1;8;--features-as-boolean --validate --validate-modality grid;4.825804948806763;valid;{"result": "valid"}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.91516542434692;dead;{"dead_features": {"f279": [0]}, "false_optionals": {}}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.579195976257324;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;9;--features-as-boolean --validate --validate-modality forall;8.443694829940796;valid;{"result": "valid"}
350;10;6;1;9;--features-as-boolean --validate --validate-modality grid;4.736443996429443;valid;{"result": "valid"}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;68.59984683990479;dead;{"dead_features": {"f338": [0]}, "false_optionals": {}}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.520541667938232;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;0;--features-as-boolean --validate --validate-modality forall;219.31052207946777;valid;{"result": "valid"}
350;10;6;2;0;--features-as-boolean --validate --validate-modality grid;12.633471727371216;valid;{"result": "valid"}
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.7227611541748;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.39540934562683;false;{"dead_features": {}, "false_optionals": {"f333": [0]}}
350;10;6;2;1;--features-as-boolean --validate --validate-modality forall;35.753960847854614;valid;{"result": "valid"}
350;10;6;2;1;--features-as-boolean --validate --validate-modality grid;12.67556643486023;valid;{"result": "valid"}
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.84023642539978;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.079195022583;false;{"dead_features": {}, "false_optionals": {"f325": [0]}}
350;10;6;2;2;--features-as-boolean --validate --validate-modality forall;17.255213737487793;valid;{"result": "valid"}
350;10;6;2;2;--features-as-boolean --validate --validate-modality grid;12.33541202545166;valid;{"result": "valid"}
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.87472677230835;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.7118730545044;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;3;--features-as-boolean --validate --validate-modality forall;24.534451723098755;valid;{"result": "valid"}
350;10;6;2;3;--features-as-boolean --validate --validate-modality grid;12.047130346298218;valid;{"result": "valid"}
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;285.28875517845154;false;{"dead_features": {}, "false_optionals": {"f325": [0]}}
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.7476305961609;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;4;--features-as-boolean --validate --validate-modality forall;21.095178604125977;valid;{"result": "valid"}
350;10;6;2;4;--features-as-boolean --validate --validate-modality grid;12.574611902236938;valid;{"result": "valid"}
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;213.34474730491638;false;{"dead_features": {}, "false_optionals": {"f333": [0]}}
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;193.09381699562073;false;{"dead_features": {}, "false_optionals": {"f172": [0]}}
350;10;6;2;5;--features-as-boolean --validate --validate-modality forall;11.082579851150513;valid;{"result": "valid"}
350;10;6;2;5;--features-as-boolean --validate --validate-modality grid;12.471930265426636;valid;{"result": "valid"}
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;210.69815516471863;false;{"dead_features": {}, "false_optionals": {"f321": [0]}}
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;180.43756699562073;false;{"dead_features": {}, "false_optionals": {"f172": [0]}}
350;10;6;2;6;--features-as-boolean --validate --validate-modality forall;13.025584936141968;valid;{"result": "valid"}
350;10;6;2;6;--features-as-boolean --validate --validate-modality grid;12.245541095733643;valid;{"result": "valid"}
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.18658542633057;false;{"dead_features": {}, "false_optionals": {"f146": [0]}}
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;180.6255226135254;false;{"dead_features": {}, "false_optionals": {"f199": [0]}}
350;10;6;2;7;--features-as-boolean --validate --validate-modality forall;17.077121019363403;valid;{"result": "valid"}
350;10;6;2;7;--features-as-boolean --validate --validate-modality grid;12.247911214828491;valid;{"result": "valid"}
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;129.83292508125305;false;{"dead_features": {}, "false_optionals": {"f252": [0]}}
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.9437289237976;false;{"dead_features": {}, "false_optionals": {"f334": [0]}}
350;10;6;2;8;--features-as-boolean --validate --validate-modality forall;21.755979299545288;valid;{"result": "valid"}
350;10;6;2;8;--features-as-boolean --validate --validate-modality grid;11.967410326004028;valid;{"result": "valid"}
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;189.84423804283142;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;2;9;--features-as-boolean --validate --validate-modality forall;37.58421015739441;valid;{"result": "valid"}
350;10;6;2;9;--features-as-boolean --validate --validate-modality grid;12.723677396774292;valid;{"result": "valid"}
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.18833589553833;false;{"dead_features": {}, "false_optionals": {"f321": [0]}}
350;10;6;3;0;--features-as-boolean --validate --validate-modality forall;8.302075147628784;valid;{"result": "valid"}
350;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.699893236160278;valid;{"result": "valid"}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;79.4360454082489;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.65133833885193;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;1;--features-as-boolean --validate --validate-modality forall;8.851033210754395;valid;{"result": "valid"}
350;10;6;3;1;--features-as-boolean --validate --validate-modality grid;4.65310525894165;valid;{"result": "valid"}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.82734417915344;dead;{"dead_features": {"f268": [0]}, "false_optionals": {}}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.67292594909668;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;2;--features-as-boolean --validate --validate-modality forall;8.438308000564575;valid;{"result": "valid"}
350;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.946107387542725;valid;{"result": "valid"}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.20892524719238;dead;{"dead_features": {"f255": [0]}, "false_optionals": {}}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.92849111557007;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;3;--features-as-boolean --validate --validate-modality forall;8.696496725082397;valid;{"result": "valid"}
350;10;6;3;3;--features-as-boolean --validate --validate-modality grid;4.853349447250366;valid;{"result": "valid"}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.149192810058594;dead;{"dead_features": {"f240": [0]}, "false_optionals": {}}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.545982360839844;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;4;--features-as-boolean --validate --validate-modality forall;8.178663492202759;valid;{"result": "valid"}
350;10;6;3;4;--features-as-boolean --validate --validate-modality grid;4.919286012649536;valid;{"result": "valid"}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;57.49431014060974;dead;{"dead_features": {"f118": [0]}, "false_optionals": {}}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.336432218551636;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;5;--features-as-boolean --validate --validate-modality forall;8.42528223991394;valid;{"result": "valid"}
350;10;6;3;5;--features-as-boolean --validate --validate-modality grid;4.396198272705078;valid;{"result": "valid"}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;59.272897720336914;dead;{"dead_features": {"f186": [0]}, "false_optionals": {}}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.504419565200806;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;6;--features-as-boolean --validate --validate-modality forall;9.188358783721924;valid;{"result": "valid"}
350;10;6;3;6;--features-as-boolean --validate --validate-modality grid;5.07026481628418;valid;{"result": "valid"}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.890042781829834;dead;{"dead_features": {"f123": [0]}, "false_optionals": {}}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.258498668670654;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;7;--features-as-boolean --validate --validate-modality forall;8.80701994895935;valid;{"result": "valid"}
350;10;6;3;7;--features-as-boolean --validate --validate-modality grid;4.739344358444214;valid;{"result": "valid"}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.05039191246033;dead;{"dead_features": {"f135": [0]}, "false_optionals": {}}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.50093626976013;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;8;--features-as-boolean --validate --validate-modality forall;9.062214136123657;valid;{"result": "valid"}
350;10;6;3;8;--features-as-boolean --validate --validate-modality grid;4.921618223190308;valid;{"result": "valid"}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.12597465515137;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.91786050796509;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;9;--features-as-boolean --validate --validate-modality forall;8.460409879684448;valid;{"result": "valid"}
350;10;6;3;9;--features-as-boolean --validate --validate-modality grid;4.625941514968872;valid;{"result": "valid"}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.846558570861816;dead;{"dead_features": {"f165": [0]}, "false_optionals": {}}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.6208610534668;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;0;--features-as-boolean --validate --validate-modality forall;10.234080791473389;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;0;--features-as-boolean --validate --validate-modality grid;12.32694149017334;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;225.88809776306152;false;{"dead_features": {}, "false_optionals": {"f256": [0]}}
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.3685486316681;false;{"dead_features": {}, "false_optionals": {"f336": [0]}}
350;10;6;4;1;--features-as-boolean --validate --validate-modality forall;13.190926313400269;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;1;--features-as-boolean --validate --validate-modality grid;11.456156969070435;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;247.19508695602417;false;{"dead_features": {}, "false_optionals": {"f78": [0]}}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;272.2064690589905;false;{"dead_features": {}, "false_optionals": {"f336": [0]}}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;124.81019520759583;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;2;--features-as-boolean --validate --validate-modality forall;11.770860195159912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;2;--features-as-boolean --validate --validate-modality grid;10.983259439468384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.9057011604309;false;{"dead_features": {}, "false_optionals": {"f97": [0]}}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.8466157913208;false;{"dead_features": {}, "false_optionals": {"f133": [0]}}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.07205390930176;false;{"dead_features": {}, "false_optionals": {"f218": [0]}}
350;10;6;4;3;--features-as-boolean --validate --validate-modality forall;11.56384801864624;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;3;--features-as-boolean --validate --validate-modality grid;10.473782539367676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;245.43028593063354;false;{"dead_features": {}, "false_optionals": {"f28": [0]}}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;152.64314913749695;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.54545855522156;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;4;4;--features-as-boolean --validate --validate-modality forall;13.645128726959229;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;4;--features-as-boolean --validate --validate-modality grid;10.92513632774353;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;178.07399678230286;false;{"dead_features": {}, "false_optionals": {"f145": [0]}}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;182.9294195175171;false;{"dead_features": {}, "false_optionals": {"f28": [0]}}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.30760455131531;false;{"dead_features": {}, "false_optionals": {"f338": [0]}}
350;10;6;4;5;--features-as-boolean --validate --validate-modality forall;11.388095617294312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;5;--features-as-boolean --validate --validate-modality grid;10.738199949264526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;224.9677574634552;false;{"dead_features": {}, "false_optionals": {"f276": [0]}}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;236.5588104724884;false;{"dead_features": {}, "false_optionals": {"f12": [0]}}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;124.53229594230652;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;6;4;6;--features-as-boolean --validate --validate-modality forall;12.431640386581421;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;6;--features-as-boolean --validate --validate-modality grid;11.241075277328491;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.11521649360657;false;{"dead_features": {}, "false_optionals": {"f312": [0]}}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;255.13294887542725;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.9321825504303;false;{"dead_features": {}, "false_optionals": {"f355": [0]}}
350;10;6;4;7;--features-as-boolean --validate --validate-modality forall;22.20741057395935;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;7;--features-as-boolean --validate --validate-modality grid;10.7673180103302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;188.63868713378906;false;{"dead_features": {}, "false_optionals": {"f296": [0]}}
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.11659359931946;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
350;10;6;4;8;--features-as-boolean --validate --validate-modality forall;32.76040196418762;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;8;--features-as-boolean --validate --validate-modality grid;10.882744073867798;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;256.84920859336853;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.43743968009949;false;{"dead_features": {}, "false_optionals": {"f276": [0]}}
350;10;6;4;9;--features-as-boolean --validate --validate-modality forall;35.7075731754303;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;9;--features-as-boolean --validate --validate-modality grid;10.751468420028687;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;256.0462145805359;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;214.28262066841125;false;{"dead_features": {}, "false_optionals": {"f12": [0]}}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.05908799171448;false;{"dead_features": {}, "false_optionals": {"f351": [0]}}
350;10;6;5;0;--features-as-boolean --validate --validate-modality forall;7.8734753131866455;valid;{"result": "valid"}
350;10;6;5;0;--features-as-boolean --validate --validate-modality grid;4.367162227630615;valid;{"result": "valid"}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.69164061546326;dead;{"dead_features": {"f172": [0]}, "false_optionals": {}}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.779350757598877;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.16421747207642;dead;{"dead_features": {"f356": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --validate --validate-modality forall;8.16879153251648;valid;{"result": "valid"}
350;10;6;5;1;--features-as-boolean --validate --validate-modality grid;4.322149038314819;valid;{"result": "valid"}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.63526940345764;dead;{"dead_features": {"f326": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.39762592315674;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.51549696922302;dead;{"dead_features": {"f22": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --validate --validate-modality forall;8.877155065536499;valid;{"result": "valid"}
350;10;6;5;2;--features-as-boolean --validate --validate-modality grid;4.3027026653289795;valid;{"result": "valid"}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.394795656204224;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.007782459259033;dead;{"dead_features": {"f136": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.42506790161133;dead;{"dead_features": {"f121": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --validate --validate-modality forall;7.970229148864746;valid;{"result": "valid"}
350;10;6;5;3;--features-as-boolean --validate --validate-modality grid;4.410820484161377;valid;{"result": "valid"}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.952935934066772;dead;{"dead_features": {"f299": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.039279460906982;dead;{"dead_features": {"f125": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.8268542289734;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --validate --validate-modality forall;8.002602100372314;valid;{"result": "valid"}
350;10;6;5;4;--features-as-boolean --validate --validate-modality grid;4.321737766265869;valid;{"result": "valid"}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.10286831855774;dead;{"dead_features": {"f270": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.933160305023193;dead;{"dead_features": {"f139": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.9280686378479;dead;{"dead_features": {"f313": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --validate --validate-modality forall;8.014200687408447;valid;{"result": "valid"}
350;10;6;5;5;--features-as-boolean --validate --validate-modality grid;4.358956336975098;valid;{"result": "valid"}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.013551473617554;dead;{"dead_features": {"f50": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.869006633758545;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;175.00356340408325;dead;{"dead_features": {"f81": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --validate --validate-modality forall;8.466474056243896;valid;{"result": "valid"}
350;10;6;5;6;--features-as-boolean --validate --validate-modality grid;4.46259617805481;valid;{"result": "valid"}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.462863445281982;dead;{"dead_features": {"f341": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.306016683578491;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.43544387817383;dead;{"dead_features": {"f83": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --validate --validate-modality forall;7.939088344573975;valid;{"result": "valid"}
350;10;6;5;7;--features-as-boolean --validate --validate-modality grid;4.353552579879761;valid;{"result": "valid"}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.164502382278442;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.66641354560852;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.11579704284668;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --validate --validate-modality forall;7.603758811950684;valid;{"result": "valid"}
350;10;6;5;8;--features-as-boolean --validate --validate-modality grid;4.41045355796814;valid;{"result": "valid"}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.93038272857666;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.508403062820435;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.08518981933594;dead;{"dead_features": {"f191": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --validate --validate-modality forall;8.00142502784729;valid;{"result": "valid"}
350;10;6;5;9;--features-as-boolean --validate --validate-modality grid;4.342045068740845;valid;{"result": "valid"}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.871504306793213;dead;{"dead_features": {"f126": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.862202167510986;dead;{"dead_features": {"f139": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.98605680465698;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;6;6;0;--features-as-boolean --validate --validate-modality forall;18.617175579071045;valid;{"result": "valid"}
350;10;6;6;0;--features-as-boolean --validate --validate-modality grid;7.297797918319702;valid;{"result": "valid"}
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.8357586860657;false;{"dead_features": {}, "false_optionals": {"f248": [0]}}
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.04450178146362;false;{"dead_features": {}, "false_optionals": {"f52": [0]}}
350;10;6;6;1;--features-as-boolean --validate --validate-modality forall;9.928332328796387;valid;{"result": "valid"}
350;10;6;6;1;--features-as-boolean --validate --validate-modality grid;7.259710073471069;valid;{"result": "valid"}
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.77758455276489;false;{"dead_features": {}, "false_optionals": {"f111": [0]}}
350;10;6;6;2;--features-as-boolean --validate --validate-modality forall;13.838472366333008;valid;{"result": "valid"}
350;10;6;6;2;--features-as-boolean --validate --validate-modality grid;7.994497776031494;valid;{"result": "valid"}
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.08421993255615;false;{"dead_features": {}, "false_optionals": {"f360": [0]}}
350;10;6;6;3;--features-as-boolean --validate --validate-modality forall;9.989873886108398;valid;{"result": "valid"}
350;10;6;6;3;--features-as-boolean --validate --validate-modality grid;7.141066312789917;valid;{"result": "valid"}
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.29370665550232;false;{"dead_features": {}, "false_optionals": {"f327": [0]}}
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.36537146568298;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;6;4;--features-as-boolean --validate --validate-modality forall;15.008769035339355;valid;{"result": "valid"}
350;10;6;6;4;--features-as-boolean --validate --validate-modality grid;7.361262321472168;valid;{"result": "valid"}
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;297.1657814979553;false;{"dead_features": {}, "false_optionals": {"f154": [0]}}
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.33131670951843;false;{"dead_features": {}, "false_optionals": {"f273": [0]}}
350;10;6;6;5;--features-as-boolean --validate --validate-modality forall;10.232419490814209;valid;{"result": "valid"}
350;10;6;6;5;--features-as-boolean --validate --validate-modality grid;7.078025817871094;valid;{"result": "valid"}
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.35643601417542;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.47331523895264;false;{"dead_features": {}, "false_optionals": {"f335": [0]}}
350;10;6;6;6;--features-as-boolean --validate --validate-modality forall;10.33281135559082;valid;{"result": "valid"}
350;10;6;6;6;--features-as-boolean --validate --validate-modality grid;7.225752592086792;valid;{"result": "valid"}
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;292.33530139923096;false;{"dead_features": {}, "false_optionals": {"f111": [0]}}
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.20054960250854;false;{"dead_features": {}, "false_optionals": {"f286": [0]}}
350;10;6;6;7;--features-as-boolean --validate --validate-modality forall;10.041206359863281;valid;{"result": "valid"}
350;10;6;6;7;--features-as-boolean --validate --validate-modality grid;7.238672733306885;valid;{"result": "valid"}
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;268.9533951282501;false;{"dead_features": {}, "false_optionals": {"f51": [0]}}
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.40102672576904;false;{"dead_features": {}, "false_optionals": {"f237": [0]}}
350;10;6;6;8;--features-as-boolean --validate --validate-modality forall;11.777257680892944;valid;{"result": "valid"}
350;10;6;6;8;--features-as-boolean --validate --validate-modality grid;7.124446392059326;valid;{"result": "valid"}
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.62300682067871;false;{"dead_features": {}, "false_optionals": {"f224": [0]}}
350;10;6;6;9;--features-as-boolean --validate --validate-modality forall;39.57266712188721;valid;{"result": "valid"}
350;10;6;6;9;--features-as-boolean --validate --validate-modality grid;7.35664963722229;valid;{"result": "valid"}
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;273.0493631362915;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.40688180923462;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;7;0;--features-as-boolean --validate --validate-modality forall;8.024928569793701;valid;{"result": "valid"}
350;10;6;7;0;--features-as-boolean --validate --validate-modality grid;4.40660285949707;valid;{"result": "valid"}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.576871395111084;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.03386855125427;dead;{"dead_features": {"f89": [0]}, "false_optionals": {}}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;1;--features-as-boolean --validate --validate-modality forall;7.839071273803711;valid;{"result": "valid"}
350;10;6;7;1;--features-as-boolean --validate --validate-modality grid;4.512486219406128;valid;{"result": "valid"}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.16222643852234;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.43089199066162;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;2;--features-as-boolean --validate --validate-modality forall;7.94761061668396;valid;{"result": "valid"}
350;10;6;7;2;--features-as-boolean --validate --validate-modality grid;4.5042431354522705;valid;{"result": "valid"}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.951515197753906;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.767159700393677;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;3;--features-as-boolean --validate --validate-modality forall;7.937812805175781;valid;{"result": "valid"}
350;10;6;7;3;--features-as-boolean --validate --validate-modality grid;4.4825522899627686;valid;{"result": "valid"}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.21026968955994;dead;{"dead_features": {"f309": [0]}, "false_optionals": {}}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.71853256225586;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;4;--features-as-boolean --validate --validate-modality forall;8.219872951507568;valid;{"result": "valid"}
350;10;6;7;4;--features-as-boolean --validate --validate-modality grid;4.43428635597229;valid;{"result": "valid"}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.83317351341248;dead;{"dead_features": {"f169": [0]}, "false_optionals": {}}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.54138994216919;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;5;--features-as-boolean --validate --validate-modality forall;7.669952630996704;valid;{"result": "valid"}
350;10;6;7;5;--features-as-boolean --validate --validate-modality grid;4.252780199050903;valid;{"result": "valid"}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.77436804771423;dead;{"dead_features": {"f351": [0]}, "false_optionals": {}}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.030964612960815;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;6;--features-as-boolean --validate --validate-modality forall;8.19029712677002;valid;{"result": "valid"}
350;10;6;7;6;--features-as-boolean --validate --validate-modality grid;4.260901927947998;valid;{"result": "valid"}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.65866112709045;dead;{"dead_features": {"f275": [0]}, "false_optionals": {}}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.609662294387817;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;7;--features-as-boolean --validate --validate-modality forall;8.002801895141602;valid;{"result": "valid"}
350;10;6;7;7;--features-as-boolean --validate --validate-modality grid;4.186867952346802;valid;{"result": "valid"}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.941802740097046;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.360657930374146;dead;{"dead_features": {"f89": [0]}, "false_optionals": {}}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;8;--features-as-boolean --validate --validate-modality forall;7.585232973098755;valid;{"result": "valid"}
350;10;6;7;8;--features-as-boolean --validate --validate-modality grid;4.3455259799957275;valid;{"result": "valid"}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.410541772842407;dead;{"dead_features": {"f167": [0]}, "false_optionals": {}}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.948779821395874;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;9;--features-as-boolean --validate --validate-modality forall;7.971137762069702;valid;{"result": "valid"}
350;10;6;7;9;--features-as-boolean --validate --validate-modality grid;4.389562606811523;valid;{"result": "valid"}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.7681097984314;dead;{"dead_features": {"f188": [0]}, "false_optionals": {}}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.270138025283813;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;0;--features-as-boolean --validate --validate-modality forall;17.69140863418579;valid;{"result": "valid"}
350;10;6;8;0;--features-as-boolean --validate --validate-modality grid;10.330692529678345;valid;{"result": "valid"}
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.14651465415955;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;6;8;1;--features-as-boolean --validate --validate-modality forall;33.51416635513306;valid;{"result": "valid"}
350;10;6;8;1;--features-as-boolean --validate --validate-modality grid;10.434054136276245;valid;{"result": "valid"}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.65007090568542;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;226.42418098449707;false;{"dead_features": {}, "false_optionals": {"f323": [0]}}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;264.82769560813904;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;8;2;--features-as-boolean --validate --validate-modality forall;39.664663791656494;valid;{"result": "valid"}
350;10;6;8;2;--features-as-boolean --validate --validate-modality grid;10.411351919174194;valid;{"result": "valid"}
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.0798399448395;false;{"dead_features": {}, "false_optionals": {"f188": [0]}}
350;10;6;8;3;--features-as-boolean --validate --validate-modality forall;14.779181241989136;valid;{"result": "valid"}
350;10;6;8;3;--features-as-boolean --validate --validate-modality grid;10.478625297546387;valid;{"result": "valid"}
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;261.9999568462372;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;6;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;6;8;4;--features-as-boolean --validate --validate-modality grid;10.43990182876587;valid;{"result": "valid"}
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.52088618278503;false;{"dead_features": {}, "false_optionals": {"f81": [0]}}
350;10;6;8;5;--features-as-boolean --validate --validate-modality forall;20.681720972061157;valid;{"result": "valid"}
350;10;6;8;5;--features-as-boolean --validate --validate-modality grid;10.299695491790771;valid;{"result": "valid"}
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;231.72549962997437;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.0243561267853;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;8;6;--features-as-boolean --validate --validate-modality forall;19.458826541900635;valid;{"result": "valid"}
350;10;6;8;6;--features-as-boolean --validate --validate-modality grid;10.354244470596313;valid;{"result": "valid"}
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.65447664260864;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;8;7;--features-as-boolean --validate --validate-modality forall;43.44109272956848;valid;{"result": "valid"}
350;10;6;8;7;--features-as-boolean --validate --validate-modality grid;10.30874252319336;valid;{"result": "valid"}
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;209.05619955062866;false;{"dead_features": {}, "false_optionals": {"f13": [0]}}
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.89994525909424;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;8;8;--features-as-boolean --validate --validate-modality forall;164.83913397789001;valid;{"result": "valid"}
350;10;6;8;8;--features-as-boolean --validate --validate-modality grid;10.594603300094604;valid;{"result": "valid"}
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;242.1229887008667;false;{"dead_features": {}, "false_optionals": {"f13": [0]}}
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.39905309677124;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
350;10;6;8;9;--features-as-boolean --validate --validate-modality forall;44.72099447250366;valid;{"result": "valid"}
350;10;6;8;9;--features-as-boolean --validate --validate-modality grid;10.617048978805542;valid;{"result": "valid"}
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;258.91221928596497;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;9;0;--features-as-boolean --validate --validate-modality forall;4.457614421844482;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;0;--features-as-boolean --validate --validate-modality grid;4.418464183807373;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.941364049911499;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.837598085403442;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.31474685668945;dead;{"dead_features": {"f146": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --validate --validate-modality forall;5.125033617019653;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;1;--features-as-boolean --validate --validate-modality grid;4.5359392166137695;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.701382160186768;dead;{"dead_features": {"f238": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.54727816581726;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.55320334434509;dead;{"dead_features": {"f166": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --validate --validate-modality forall;5.0869972705841064;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;2;--features-as-boolean --validate --validate-modality grid;4.4313273429870605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.891432046890259;dead;{"dead_features": {"f190": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.793951511383057;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;90.77373003959656;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --validate --validate-modality forall;5.029839038848877;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;3;--features-as-boolean --validate --validate-modality grid;4.425941705703735;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.82318663597107;dead;{"dead_features": {"f347": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.39415168762207;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.89589595794678;dead;{"dead_features": {"f228": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --validate --validate-modality forall;4.212366342544556;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;4;--features-as-boolean --validate --validate-modality grid;4.428961992263794;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.5886287689209;dead;{"dead_features": {"f280": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.080873012542725;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.02856993675232;dead;{"dead_features": {"f279": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --validate --validate-modality forall;4.967275142669678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;5;--features-as-boolean --validate --validate-modality grid;4.334072113037109;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.512810945510864;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.317080736160278;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.57829976081848;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --validate --validate-modality forall;5.0176100730896;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;6;--features-as-boolean --validate --validate-modality grid;4.654962062835693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.146663904190063;dead;{"dead_features": {"f34": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.85549283027649;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.40326428413391;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --validate --validate-modality forall;5.056046009063721;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;7;--features-as-boolean --validate --validate-modality grid;4.4428935050964355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.329787969589233;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.96776032447815;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.51821875572205;dead;{"dead_features": {"f59": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --validate --validate-modality forall;4.922942876815796;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;8;--features-as-boolean --validate --validate-modality grid;4.455402374267578;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.22046685218811;dead;{"dead_features": {"f88": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.0530366897583;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.92091012001038;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --validate --validate-modality forall;4.898813009262085;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;9;--features-as-boolean --validate --validate-modality grid;4.389711380004883;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.838409900665283;dead;{"dead_features": {"f271": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.433994054794312;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.91814374923706;dead;{"dead_features": {"f225": [0]}, "false_optionals": {}}
350;10;6;10;0;--features-as-boolean --validate --validate-modality forall;5.157331466674805;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;0;--features-as-boolean --validate --validate-modality grid;2.57891845703125;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.4159879684448;false;{"dead_features": {}, "false_optionals": {"f90": [0]}}
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.55818796157837;false;{"dead_features": {}, "false_optionals": {"f76": [0]}}
350;10;6;10;1;--features-as-boolean --validate --validate-modality forall;5.004792213439941;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;1;--features-as-boolean --validate --validate-modality grid;2.5463287830352783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;282.7888617515564;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.98878645896912;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;10;2;--features-as-boolean --validate --validate-modality forall;5.778438091278076;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;2;--features-as-boolean --validate --validate-modality grid;2.601231336593628;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.97442483901978;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
350;10;6;10;3;--features-as-boolean --validate --validate-modality forall;5.776431560516357;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;3;--features-as-boolean --validate --validate-modality grid;2.5698723793029785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;235.7712881565094;false;{"dead_features": {}, "false_optionals": {"f35": [0]}}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;160.04858016967773;false;{"dead_features": {}, "false_optionals": {"f64": [0]}}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.93569493293762;false;{"dead_features": {}, "false_optionals": {"f136": [0]}}
350;10;6;10;4;--features-as-boolean --validate --validate-modality forall;5.463514566421509;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;4;--features-as-boolean --validate --validate-modality grid;2.567434549331665;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.0494179725647;false;{"dead_features": {}, "false_optionals": {"f75": [0]}}
350;10;6;10;5;--features-as-boolean --validate --validate-modality forall;5.986312389373779;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;5;--features-as-boolean --validate --validate-modality grid;2.5688767433166504;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.84921622276306;false;{"dead_features": {}, "false_optionals": {"f33": [0]}}
350;10;6;10;6;--features-as-boolean --validate --validate-modality forall;5.197966814041138;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;6;--features-as-boolean --validate --validate-modality grid;2.5302774906158447;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.79438591003418;false;{"dead_features": {}, "false_optionals": {"f258": [0]}}
350;10;6;10;7;--features-as-boolean --validate --validate-modality forall;5.301729917526245;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;7;--features-as-boolean --validate --validate-modality grid;2.584193706512451;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;119.21064925193787;false;{"dead_features": {}, "false_optionals": {"f75": [0]}}
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.70161604881287;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;10;8;--features-as-boolean --validate --validate-modality forall;5.519112586975098;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;8;--features-as-boolean --validate --validate-modality grid;2.6159205436706543;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.21128845214844;false;{"dead_features": {}, "false_optionals": {"f32": [0]}}
350;10;6;10;9;--features-as-boolean --validate --validate-modality forall;5.432664632797241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;9;--features-as-boolean --validate --validate-modality grid;2.5113096237182617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;240.07118105888367;false;{"dead_features": {}, "false_optionals": {"f296": [0]}}
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.89668321609497;false;{"dead_features": {}, "false_optionals": {"f356": [0]}}
350;10;6;11;0;--features-as-boolean --validate --validate-modality forall;6.373542785644531;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;0;--features-as-boolean --validate --validate-modality grid;14.717385053634644;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.87909936904907;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.082098245620728;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;1;--features-as-boolean --validate --validate-modality forall;7.381225109100342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;1;--features-as-boolean --validate --validate-modality grid;14.658911228179932;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.80569005012512;dead;{"dead_features": {"f183": [0]}, "false_optionals": {}}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.218894481658936;dead;{"dead_features": {"f167": [0]}, "false_optionals": {}}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;2;--features-as-boolean --validate --validate-modality forall;6.855979681015015;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;2;--features-as-boolean --validate --validate-modality grid;15.548382997512817;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.959250926971436;dead;{"dead_features": {"f346": [0]}, "false_optionals": {}}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.862881898880005;dead;{"dead_features": {"f207": [0]}, "false_optionals": {}}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;3;--features-as-boolean --validate --validate-modality forall;6.61626935005188;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;3;--features-as-boolean --validate --validate-modality grid;15.440338611602783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.204301834106445;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.027336835861206;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;4;--features-as-boolean --validate --validate-modality forall;6.9788947105407715;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;4;--features-as-boolean --validate --validate-modality grid;15.231706380844116;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.23088788986206;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.585507869720459;dead;{"dead_features": {"f156": [0]}, "false_optionals": {}}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;5;--features-as-boolean --validate --validate-modality forall;6.764878988265991;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;5;--features-as-boolean --validate --validate-modality grid;15.774587392807007;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.66494870185852;dead;{"dead_features": {"f83": [0]}, "false_optionals": {}}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.023675203323364;dead;{"dead_features": {"f303": [0]}, "false_optionals": {}}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;6;--features-as-boolean --validate --validate-modality forall;7.1591057777404785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;6;--features-as-boolean --validate --validate-modality grid;15.452189445495605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.2162127494812;dead;{"dead_features": {"f110": [0]}, "false_optionals": {}}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.281235218048096;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;7;--features-as-boolean --validate --validate-modality forall;7.20924973487854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;7;--features-as-boolean --validate --validate-modality grid;14.738900661468506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.70159292221069;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.058998584747314;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;8;--features-as-boolean --validate --validate-modality forall;6.726085901260376;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;8;--features-as-boolean --validate --validate-modality grid;14.661708116531372;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.65590715408325;dead;{"dead_features": {"f156": [0]}, "false_optionals": {}}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.665058851242065;dead;{"dead_features": {"f94": [0]}, "false_optionals": {}}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;9;--features-as-boolean --validate --validate-modality forall;7.098082780838013;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;9;--features-as-boolean --validate --validate-modality grid;15.60662841796875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.095707178115845;dead;{"dead_features": {"f281": [0]}, "false_optionals": {}}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.304696798324585;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;12;0;--features-as-boolean --validate --validate-modality forall;11.335812091827393;valid;{"result": "valid"}
350;10;6;12;0;--features-as-boolean --validate --validate-modality grid;6.325944185256958;valid;{"result": "valid"}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;299.7205219268799;false;{"dead_features": {}, "false_optionals": {"f126": [0]}}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;151.20756459236145;false;{"dead_features": {}, "false_optionals": {"f187": [0]}}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.20142817497253;false;{"dead_features": {}, "false_optionals": {"f310": [0]}}
350;10;6;12;1;--features-as-boolean --validate --validate-modality forall;14.315469026565552;valid;{"result": "valid"}
350;10;6;12;1;--features-as-boolean --validate --validate-modality grid;6.111968994140625;valid;{"result": "valid"}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;116.42164659500122;false;{"dead_features": {}, "false_optionals": {"f166": [0]}}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;120.10702013969421;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;145.49615144729614;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;12;2;--features-as-boolean --validate --validate-modality forall;9.776714324951172;valid;{"result": "valid"}
350;10;6;12;2;--features-as-boolean --validate --validate-modality grid;6.027144908905029;valid;{"result": "valid"}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;237.17893266677856;false;{"dead_features": {}, "false_optionals": {"f260": [0]}}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;299.70910906791687;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;151.65253829956055;false;{"dead_features": {}, "false_optionals": {"f259": [0]}}
350;10;6;12;3;--features-as-boolean --validate --validate-modality forall;14.984057188034058;valid;{"result": "valid"}
350;10;6;12;3;--features-as-boolean --validate --validate-modality grid;6.233550548553467;valid;{"result": "valid"}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;215.51675271987915;false;{"dead_features": {}, "false_optionals": {"f241": [0]}}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;142.45664310455322;false;{"dead_features": {}, "false_optionals": {"f278": [0]}}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;148.7493109703064;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;12;4;--features-as-boolean --validate --validate-modality forall;10.724054336547852;valid;{"result": "valid"}
350;10;6;12;4;--features-as-boolean --validate --validate-modality grid;6.102582931518555;valid;{"result": "valid"}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;289.17497539520264;false;{"dead_features": {}, "false_optionals": {"f259": [0]}}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;143.2598865032196;false;{"dead_features": {}, "false_optionals": {"f81": [0]}}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;148.9177463054657;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;6;12;5;--features-as-boolean --validate --validate-modality forall;10.017444610595703;valid;{"result": "valid"}
350;10;6;12;5;--features-as-boolean --validate --validate-modality grid;6.2155046463012695;valid;{"result": "valid"}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;251.3157660961151;false;{"dead_features": {}, "false_optionals": {"f130": [0]}}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;148.61783599853516;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.129497051239;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;12;6;--features-as-boolean --validate --validate-modality forall;10.035331726074219;valid;{"result": "valid"}
350;10;6;12;6;--features-as-boolean --validate --validate-modality grid;6.149872541427612;valid;{"result": "valid"}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;250.77783918380737;false;{"dead_features": {}, "false_optionals": {"f303": [0]}}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;159.6978883743286;false;{"dead_features": {}, "false_optionals": {"f141": [0]}}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.27184772491455;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;6;12;7;--features-as-boolean --validate --validate-modality forall;14.093359231948853;valid;{"result": "valid"}
350;10;6;12;7;--features-as-boolean --validate --validate-modality grid;6.2966084480285645;valid;{"result": "valid"}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;191.37190794944763;false;{"dead_features": {}, "false_optionals": {"f224": [0]}}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;176.1705777645111;false;{"dead_features": {}, "false_optionals": {"f130": [0]}}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.17109441757202;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;6;12;8;--features-as-boolean --validate --validate-modality forall;9.889436483383179;valid;{"result": "valid"}
350;10;6;12;8;--features-as-boolean --validate --validate-modality grid;6.2432920932769775;valid;{"result": "valid"}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;251.01726698875427;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;184.97930788993835;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;149.57718086242676;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;9;--features-as-boolean --validate --validate-modality forall;9.898221731185913;valid;{"result": "valid"}
350;10;6;12;9;--features-as-boolean --validate --validate-modality grid;6.18308687210083;valid;{"result": "valid"}
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;187.71838426589966;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;144.34050345420837;false;{"dead_features": {}, "false_optionals": {"f230": [0]}}
350;10;6;13;0;--features-as-boolean --validate --validate-modality forall;3.202670097351074;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;0;--features-as-boolean --validate --validate-modality grid;2.5560555458068848;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.18227458000183;dead;{"dead_features": {"f38": [0]}, "false_optionals": {}}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.885876655578613;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.00700879096985;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --validate --validate-modality forall;10.086586475372314;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;1;--features-as-boolean --validate --validate-modality grid;2.572841167449951;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.16503143310547;dead;{"dead_features": {"f38": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.002792596817017;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.198739528656;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --validate --validate-modality forall;10.504976749420166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;2;--features-as-boolean --validate --validate-modality grid;2.5133397579193115;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.244715929031372;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.56547713279724;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.7177016735077;dead;{"dead_features": {"f261": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --validate --validate-modality forall;11.68528699874878;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;3;--features-as-boolean --validate --validate-modality grid;2.515904664993286;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.51697301864624;dead;{"dead_features": {"f244": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.665852069854736;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.68701338768005;dead;{"dead_features": {"f208": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --validate --validate-modality forall;3.5046534538269043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;4;--features-as-boolean --validate --validate-modality grid;2.5089781284332275;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.58739399909973;dead;{"dead_features": {"f99": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.80216670036316;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.88377833366394;dead;{"dead_features": {"f26": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --validate --validate-modality forall;7.448696613311768;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;5;--features-as-boolean --validate --validate-modality grid;2.6382665634155273;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.08401370048523;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.536518096923828;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;135.44103384017944;dead;{"dead_features": {"f42": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --validate --validate-modality forall;8.411879301071167;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;13;6;--features-as-boolean --validate --validate-modality grid;2.540302038192749;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.988614797592163;dead;{"dead_features": {"f315": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.037211418151855;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.95504522323608;dead;{"dead_features": {"f247": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --validate --validate-modality forall;7.438060522079468;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;7;--features-as-boolean --validate --validate-modality grid;2.5939173698425293;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.534676790237427;dead;{"dead_features": {"f298": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.331172943115234;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.3795087337494;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --validate --validate-modality forall;3.142131805419922;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;8;--features-as-boolean --validate --validate-modality grid;2.62553334236145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.17321181297302;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.517040967941284;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.28432750701904;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --validate --validate-modality forall;3.4511401653289795;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;9;--features-as-boolean --validate --validate-modality grid;2.5822484493255615;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.815937042236328;dead;{"dead_features": {"f78": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.798162937164307;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;136.1743471622467;dead;{"dead_features": {"f158": [0]}, "false_optionals": {}}
350;10;6;14;0;--features-as-boolean --validate --validate-modality forall;20.448972940444946;valid;{"result": "valid"}
350;10;6;14;0;--features-as-boolean --validate --validate-modality grid;7.35213041305542;valid;{"result": "valid"}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;99.90762877464294;false;{"dead_features": {}, "false_optionals": {"f183": [0]}}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;236.57951021194458;false;{"dead_features": {}, "false_optionals": {"f70": [0]}}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.62017488479614;false;{"dead_features": {}, "false_optionals": {"f220": [0]}}
350;10;6;14;1;--features-as-boolean --validate --validate-modality forall;24.335381746292114;valid;{"result": "valid"}
350;10;6;14;1;--features-as-boolean --validate --validate-modality grid;8.12229871749878;valid;{"result": "valid"}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;116.34452438354492;false;{"dead_features": {}, "false_optionals": {"f353": [0]}}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;286.26496148109436;false;{"dead_features": {}, "false_optionals": {"f179": [0]}}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;79.76491117477417;false;{"dead_features": {}, "false_optionals": {"f137": [0]}}
350;10;6;14;2;--features-as-boolean --validate --validate-modality forall;23.27697491645813;valid;{"result": "valid"}
350;10;6;14;2;--features-as-boolean --validate --validate-modality grid;7.473734617233276;valid;{"result": "valid"}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;98.18273425102234;false;{"dead_features": {}, "false_optionals": {"f34": [0]}}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.28561902046204;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.40950798988342;false;{"dead_features": {}, "false_optionals": {"f227": [0]}}
350;10;6;14;3;--features-as-boolean --validate --validate-modality forall;23.370420217514038;valid;{"result": "valid"}
350;10;6;14;3;--features-as-boolean --validate --validate-modality grid;7.874162673950195;valid;{"result": "valid"}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.66382837295532;false;{"dead_features": {}, "false_optionals": {"f185": [0]}}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;225.86575555801392;false;{"dead_features": {}, "false_optionals": {"f73": [0]}}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.23504662513733;false;{"dead_features": {}, "false_optionals": {"f273": [0]}}
350;10;6;14;4;--features-as-boolean --validate --validate-modality forall;37.1277174949646;valid;{"result": "valid"}
350;10;6;14;4;--features-as-boolean --validate --validate-modality grid;7.456533908843994;valid;{"result": "valid"}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;117.62985110282898;false;{"dead_features": {}, "false_optionals": {"f261": [0]}}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.085045337677;false;{"dead_features": {}, "false_optionals": {"f222": [0]}}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.82893776893616;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;14;5;--features-as-boolean --validate --validate-modality forall;11.328968524932861;valid;{"result": "valid"}
350;10;6;14;5;--features-as-boolean --validate --validate-modality grid;7.298910617828369;valid;{"result": "valid"}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;108.29544520378113;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;267.9602401256561;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.74284720420837;false;{"dead_features": {}, "false_optionals": {"f108": [0]}}
350;10;6;14;6;--features-as-boolean --validate --validate-modality forall;12.33866572380066;valid;{"result": "valid"}
350;10;6;14;6;--features-as-boolean --validate --validate-modality grid;7.317400932312012;valid;{"result": "valid"}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;150.71099615097046;false;{"dead_features": {}, "false_optionals": {"f353": [0]}}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;218.41599535942078;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.43040919303894;false;{"dead_features": {}, "false_optionals": {"f222": [0]}}
350;10;6;14;7;--features-as-boolean --validate --validate-modality forall;17.580158710479736;valid;{"result": "valid"}
350;10;6;14;7;--features-as-boolean --validate --validate-modality grid;7.364247798919678;valid;{"result": "valid"}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.77814316749573;false;{"dead_features": {}, "false_optionals": {"f260": [0]}}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.54195356369019;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;78.13362669944763;false;{"dead_features": {}, "false_optionals": {"f24": [0]}}
350;10;6;14;8;--features-as-boolean --validate --validate-modality forall;19.125973224639893;valid;{"result": "valid"}
350;10;6;14;8;--features-as-boolean --validate --validate-modality grid;7.25301718711853;valid;{"result": "valid"}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;124.53631973266602;false;{"dead_features": {}, "false_optionals": {"f183": [0]}}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;270.74298214912415;false;{"dead_features": {}, "false_optionals": {"f318": [0]}}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.20933032035828;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
350;10;6;14;9;--features-as-boolean --validate --validate-modality forall;16.609784364700317;valid;{"result": "valid"}
350;10;6;14;9;--features-as-boolean --validate --validate-modality grid;7.276379823684692;valid;{"result": "valid"}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;97.0322618484497;false;{"dead_features": {}, "false_optionals": {"f248": [0]}}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;177.288831949234;false;{"dead_features": {}, "false_optionals": {"f110": [0]}}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.24093317985535;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;15;0;--features-as-boolean --validate --validate-modality forall;9.075649499893188;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;0;--features-as-boolean --validate --validate-modality grid;14.9795401096344;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.75764560699463;dead;{"dead_features": {"f186": [0]}, "false_optionals": {}}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.55303883552551;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.75490164756775;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --validate --validate-modality forall;9.222882509231567;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;1;--features-as-boolean --validate --validate-modality grid;14.230906963348389;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.592334508895874;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.80866837501526;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.62972140312195;dead;{"dead_features": {"f129": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --validate --validate-modality forall;8.832438468933105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;2;--features-as-boolean --validate --validate-modality grid;15.58240818977356;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.286598205566406;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.494667053222656;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;245.8218162059784;dead;{"dead_features": {"f23": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --validate --validate-modality forall;9.949398517608643;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;3;--features-as-boolean --validate --validate-modality grid;15.031296253204346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.95230531692505;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.88806772232056;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.3840992450714;dead;{"dead_features": {"f285": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --validate --validate-modality forall;8.995302438735962;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;4;--features-as-boolean --validate --validate-modality grid;15.68998646736145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.02448344230652;dead;{"dead_features": {"f73": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.708333253860474;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;261.35322403907776;dead;{"dead_features": {"f295": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --validate --validate-modality forall;9.26094126701355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;5;--features-as-boolean --validate --validate-modality grid;14.537456035614014;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.41308355331421;dead;{"dead_features": {"f275": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.725805044174194;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;245.1152367591858;dead;{"dead_features": {"f210": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --validate --validate-modality forall;9.627522706985474;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;6;--features-as-boolean --validate --validate-modality grid;14.329827785491943;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;74.62780046463013;dead;{"dead_features": {"f175": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.35438418388367;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.57717204093933;dead;{"dead_features": {"f337": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --validate --validate-modality forall;8.901700496673584;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;7;--features-as-boolean --validate --validate-modality grid;14.597543239593506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.228180646896362;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.433923959732056;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;243.32763075828552;dead;{"dead_features": {"f63": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --validate --validate-modality forall;8.535916090011597;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;8;--features-as-boolean --validate --validate-modality grid;14.995464324951172;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.971617698669434;dead;{"dead_features": {"f320": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.724148273468018;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.606481552124;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --validate --validate-modality forall;9.085524797439575;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;9;--features-as-boolean --validate --validate-modality grid;15.18381404876709;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.31510353088379;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.704948663711548;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.5959689617157;dead;{"dead_features": {"f273": [0]}, "false_optionals": {}}
350;10;6;16;0;--features-as-boolean --validate --validate-modality forall;36.25568413734436;valid;{"result": "valid"}
350;10;6;16;0;--features-as-boolean --validate --validate-modality grid;23.153706789016724;valid;{"result": "valid"}
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;163.4709177017212;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;6;16;1;--features-as-boolean --validate --validate-modality forall;10.202585458755493;valid;{"result": "valid"}
350;10;6;16;1;--features-as-boolean --validate --validate-modality grid;23.85235834121704;valid;{"result": "valid"}
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.00221514701843;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
350;10;6;16;2;--features-as-boolean --validate --validate-modality forall;17.478639125823975;valid;{"result": "valid"}
350;10;6;16;2;--features-as-boolean --validate --validate-modality grid;23.43816375732422;valid;{"result": "valid"}
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;155.1760914325714;false;{"dead_features": {}, "false_optionals": {"f108": [0]}}
350;10;6;16;3;--features-as-boolean --validate --validate-modality forall;33.84327578544617;valid;{"result": "valid"}
350;10;6;16;3;--features-as-boolean --validate --validate-modality grid;22.99583888053894;valid;{"result": "valid"}
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;296.9266767501831;false;{"dead_features": {}, "false_optionals": {"f359": [0]}}
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;160.93460083007812;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;6;16;4;--features-as-boolean --validate --validate-modality forall;10.040109395980835;valid;{"result": "valid"}
350;10;6;16;4;--features-as-boolean --validate --validate-modality grid;24.75740694999695;valid;{"result": "valid"}
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;159.32886290550232;false;{"dead_features": {}, "false_optionals": {"f133": [0]}}
350;10;6;16;5;--features-as-boolean --validate --validate-modality forall;11.556700706481934;valid;{"result": "valid"}
350;10;6;16;5;--features-as-boolean --validate --validate-modality grid;24.073818683624268;valid;{"result": "valid"}
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;161.4740936756134;false;{"dead_features": {}, "false_optionals": {"f74": [0]}}
350;10;6;16;6;--features-as-boolean --validate --validate-modality forall;27.283870935440063;valid;{"result": "valid"}
350;10;6;16;6;--features-as-boolean --validate --validate-modality grid;24.07146406173706;valid;{"result": "valid"}
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;154.99124932289124;false;{"dead_features": {}, "false_optionals": {"f58": [0]}}
350;10;6;16;7;--features-as-boolean --validate --validate-modality forall;28.958818435668945;valid;{"result": "valid"}
350;10;6;16;7;--features-as-boolean --validate --validate-modality grid;23.44770383834839;valid;{"result": "valid"}
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.52160120010376;false;{"dead_features": {}, "false_optionals": {"f324": [0]}}
350;10;6;16;8;--features-as-boolean --validate --validate-modality forall;10.446672439575195;valid;{"result": "valid"}
350;10;6;16;8;--features-as-boolean --validate --validate-modality grid;23.40736484527588;valid;{"result": "valid"}
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;158.85750102996826;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;6;16;9;--features-as-boolean --validate --validate-modality forall;11.293545961380005;valid;{"result": "valid"}
350;10;6;16;9;--features-as-boolean --validate --validate-modality grid;23.596471071243286;valid;{"result": "valid"}
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;288.33439326286316;false;{"dead_features": {}, "false_optionals": {"f147": [0]}}
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.65167021751404;false;{"dead_features": {}, "false_optionals": {"f255": [0]}}
350;10;6;17;0;--features-as-boolean --validate --validate-modality forall;3.090358257293701;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;0;--features-as-boolean --validate --validate-modality grid;2.16100811958313;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.402089595794678;dead;{"dead_features": {"f345": [0]}, "false_optionals": {}}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.067137956619263;dead;{"dead_features": {"f273": [0]}, "false_optionals": {}}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;175.23567175865173;dead;{"dead_features": {"f327": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --validate --validate-modality forall;3.0178873538970947;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;1;--features-as-boolean --validate --validate-modality grid;2.175717830657959;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.805070877075195;dead;{"dead_features": {"f203": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.4628236293792725;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;169.57636332511902;dead;{"dead_features": {"f117": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --validate --validate-modality forall;2.72786021232605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;2;--features-as-boolean --validate --validate-modality grid;2.1020894050598145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.543800830841064;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.612034797668457;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.984037399292;dead;{"dead_features": {"f334": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --validate --validate-modality forall;2.9771478176116943;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;3;--features-as-boolean --validate --validate-modality grid;2.0622313022613525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.54697060585022;dead;{"dead_features": {"f18": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.691011428833008;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;172.31789827346802;dead;{"dead_features": {"f18": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --validate --validate-modality forall;2.451383590698242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;4;--features-as-boolean --validate --validate-modality grid;2.0904293060302734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.420701742172241;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.864232063293457;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;170.40079951286316;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --validate --validate-modality forall;2.9856510162353516;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;5;--features-as-boolean --validate --validate-modality grid;2.145660877227783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.323631525039673;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.212014198303223;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.80958247184753;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --validate --validate-modality forall;2.3303253650665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;6;--features-as-boolean --validate --validate-modality grid;2.122746229171753;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.908462047576904;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.149415016174316;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.886727809906;dead;{"dead_features": {"f14": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --validate --validate-modality forall;3.071870803833008;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;7;--features-as-boolean --validate --validate-modality grid;2.107327699661255;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.450752019882202;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.162020444869995;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.05062532424927;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --validate --validate-modality forall;3.0572080612182617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;8;--features-as-boolean --validate --validate-modality grid;2.0778615474700928;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.412429332733154;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.941781997680664;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;171.0827910900116;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --validate --validate-modality forall;2.4555749893188477;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;9;--features-as-boolean --validate --validate-modality grid;2.125371217727661;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.408316135406494;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.181677579879761;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;176.48288226127625;dead;{"dead_features": {"f334": [0]}, "false_optionals": {}}
350;10;6;18;0;--features-as-boolean --validate --validate-modality forall;4.9869914054870605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;0;--features-as-boolean --validate --validate-modality grid;17.410473108291626;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.05505895614624;false;{"dead_features": {}, "false_optionals": {"f256": [0]}}
350;10;6;18;1;--features-as-boolean --validate --validate-modality forall;4.625343322753906;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;1;--features-as-boolean --validate --validate-modality grid;14.981992244720459;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.9495882987976;false;{"dead_features": {}, "false_optionals": {"f90": [0]}}
350;10;6;18;2;--features-as-boolean --validate --validate-modality forall;4.760196208953857;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;2;--features-as-boolean --validate --validate-modality grid;17.100009441375732;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.64156532287598;false;{"dead_features": {}, "false_optionals": {"f69": [0]}}
350;10;6;18;3;--features-as-boolean --validate --validate-modality forall;4.438788175582886;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;3;--features-as-boolean --validate --validate-modality grid;16.262984037399292;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.0468406677246;false;{"dead_features": {}, "false_optionals": {"f339": [0]}}
350;10;6;18;4;--features-as-boolean --validate --validate-modality forall;4.55524206161499;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;4;--features-as-boolean --validate --validate-modality grid;16.473559379577637;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;191.6955382823944;false;{"dead_features": {}, "false_optionals": {"f244": [0]}}
350;10;6;18;5;--features-as-boolean --validate --validate-modality forall;4.657963275909424;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;5;--features-as-boolean --validate --validate-modality grid;16.720873594284058;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;192.7861943244934;false;{"dead_features": {}, "false_optionals": {"f31": [0]}}
350;10;6;18;6;--features-as-boolean --validate --validate-modality forall;4.803024530410767;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;6;--features-as-boolean --validate --validate-modality grid;16.93297290802002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.21315360069275;false;{"dead_features": {}, "false_optionals": {"f269": [0]}}
350;10;6;18;7;--features-as-boolean --validate --validate-modality forall;4.864126205444336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;7;--features-as-boolean --validate --validate-modality grid;16.299222230911255;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;288.47762799263;false;{"dead_features": {}, "false_optionals": {"f69": [0]}}
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.80528235435486;false;{"dead_features": {}, "false_optionals": {"f44": [0]}}
350;10;6;18;8;--features-as-boolean --validate --validate-modality forall;4.7255144119262695;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;8;--features-as-boolean --validate --validate-modality grid;17.037840127944946;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.10551118850708;false;{"dead_features": {}, "false_optionals": {"f73": [0]}}
350;10;6;18;9;--features-as-boolean --validate --validate-modality forall;4.736514329910278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;9;--features-as-boolean --validate --validate-modality grid;16.872426748275757;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;198.65036535263062;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;19;0;--features-as-boolean --validate --validate-modality forall;4.2158567905426025;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;0;--features-as-boolean --validate --validate-modality grid;10.977034091949463;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.604137897491455;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.045283555984497;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.66787838935852;dead;{"dead_features": {"f252": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --validate --validate-modality forall;4.840029954910278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;1;--features-as-boolean --validate --validate-modality grid;10.259439706802368;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.34416389465332;dead;{"dead_features": {"f80": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.323834896087646;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.76043319702148;dead;{"dead_features": {"f268": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --validate --validate-modality forall;4.713983535766602;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;2;--features-as-boolean --validate --validate-modality grid;10.630096912384033;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.8336923122406;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.00041389465332;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.10347962379456;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --validate --validate-modality forall;4.387135744094849;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;3;--features-as-boolean --validate --validate-modality grid;10.722491979598999;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.7313232421875;dead;{"dead_features": {"f289": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.24145817756653;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.48682975769043;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --validate --validate-modality forall;4.5247273445129395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;4;--features-as-boolean --validate --validate-modality grid;10.217291593551636;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.668133974075317;dead;{"dead_features": {"f351": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.49216890335083;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.25612902641296;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --validate --validate-modality forall;4.233662843704224;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;5;--features-as-boolean --validate --validate-modality grid;9.953193187713623;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.12284803390503;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.705822706222534;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;115.81840443611145;dead;{"dead_features": {"f360": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --validate --validate-modality forall;4.239245653152466;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;6;--features-as-boolean --validate --validate-modality grid;10.856503963470459;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.541248083114624;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.279464721679688;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.55529499053955;dead;{"dead_features": {"f308": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --validate --validate-modality forall;4.940445184707642;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;7;--features-as-boolean --validate --validate-modality grid;11.19250750541687;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.999109506607056;dead;{"dead_features": {"f252": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.840516567230225;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.25900769233704;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --validate --validate-modality forall;4.748521089553833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;8;--features-as-boolean --validate --validate-modality grid;11.394689559936523;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.204521417617798;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.28096318244934;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.44842505455017;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --validate --validate-modality forall;4.835407972335815;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;9;--features-as-boolean --validate --validate-modality grid;11.107441663742065;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.12304949760437;dead;{"dead_features": {"f256": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.538328886032104;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.23475122451782;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}


==> data/all350_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;count_forallv;std_forallv;gridv_avg;gridv_min;gridv_max;count_gridv;std_gridv;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;count_grida;std_grida;foralla_avg;foralla_min;foralla_max;count_foralla;std_foralla;pruninga_avg;pruninga_min;pruninga_max;count_pruninga;std_pruninga;result_a;winner_a;gap_with_second_a;
350;10;5;0;2.8999507427215576;2.048292636871338;3.9542465209960938;10;0.6580153381424654;1.9390601634979248;1.871969223022461;2.113868236541748;10;0.07164065104877947;not_valid;gridv;0.9608905792236329;56.906199073791505;45.64147138595581;70.67555856704712;10;7.251397274907989;15.934604263305664;12.25830864906311;18.877659559249878;10;1.9141232314908672;19.32263054847717;18.34150218963623;20.025940895080566;10;0.5516409463181524;no_anomaly;foralla;3.3880262851715077;
350;10;5;1;7.117286920547485;6.622528791427612;7.603116273880005;10;0.3484599355743938;4.424263191223145;4.198094129562378;4.632143497467041;10;0.1605562443158248;valid;gridv;2.6930237293243406;2.7258896827697754;2.544196844100952;3.3103902339935303;10;0.222162719212526;9.792422318458557;7.043415307998657;12.662210941314697;10;1.7128302768406083;28.191600275039672;27.480204105377197;29.184514045715332;10;0.6292461567413395;no_anomaly;grida;7.066532635688782;
350;10;5;2;22.115736532211304;7.798274517059326;45.39008569717407;10;12.179577287800914;6.6244895458221436;6.264084100723267;7.048848628997803;10;0.23037026246512143;valid;gridv;15.49124698638916;28.105766558647154;22.185073614120483;31.485353231430054;10;3.20198477528067;11.232667064666748;9.255191326141357;13.939868927001953;10;1.311532389697012;14.435867929458619;14.221797704696655;14.80066728591919;10;0.19566786634699188;no_anomaly;foralla;3.203200864791871;
350;10;5;3;7.292453813552856;6.9107348918914795;8.12066102027893;10;0.4035624755182171;4.4439664602279665;4.240526914596558;4.704735040664673;10;0.16362694020652072;valid;gridv;2.84848735332489;2.754820942878723;2.620940923690796;2.9063687324523926;10;0.09145856295085329;9.836296010017396;8.57940673828125;11.844954252243042;10;1.1499167622035908;27.61432445049286;27.094588041305542;28.336451768875122;10;0.40118827019671827;no_anomaly;grida;7.081475067138673;
350;10;5;4;179.3789381980896;13.900822162628174;600;8;226.08342443956133;10.988068842887879;10.540908575057983;11.880418539047241;10;0.4698297346120893;valid;gridv;168.39086935520172;83.57729113101959;71.28451895713806;93.71362400054932;10;6.688466887807472;22.0554771900177;14.754754781723022;28.938375234603882;10;4.005575265160152;23.1272034406662;22.22258424758911;23.821091175079346;10;0.5421185717032352;no_anomaly;foralla;1.0717262506484992;
350;10;5;5;7.466456174850464;6.971625804901123;7.985673427581787;10;0.37074571196385897;4.411222958564759;4.197920322418213;5.052652597427368;10;0.24840803103161507;valid;gridv;3.055233216285705;2.9726856470108034;2.7883834838867188;3.370316505432129;10;0.15910026336610203;9.291405081748962;7.506232261657715;10.252716302871704;10;1.0217015643116867;28.746636033058167;27.96687602996826;29.660940885543823;10;0.5478378887270984;no_anomaly;grida;6.318719434738159;
350;10;5;6;22.52274396419525;7.038916826248169;53.272704124450684;10;17.295182732459825;10.615889549255371;10.327729940414429;11.048855781555176;10;0.28541503856440625;valid;gridv;11.906854414939879;41.0717695236206;34.91477179527283;48.01249814033508;10;4.318005426868556;12.824330973625184;10.217086791992188;17.065170288085938;10;2.327623735582148;16.726533150672914;16.477925539016724;17.129260540008545;10;0.2386061155909507;no_anomaly;foralla;3.90220217704773;
350;10;5;7;7.207488369941712;6.698502063751221;7.935121297836304;10;0.46194613004851975;4.49608302116394;4.323591470718384;4.625674247741699;10;0.10475062089200043;valid;gridv;2.711405348777771;2.555466723442078;2.457946300506592;2.6321239471435547;10;0.05912954632128518;9.972687649726868;7.4353063106536865;11.916224718093872;10;1.4886259528959453;27.676652574539183;27.170941829681396;28.151047468185425;10;0.3000888201054;no_anomaly;grida;7.417220926284791;
350;10;5;8;15.251922464370727;7.635326385498047;31.810453176498413;10;7.7935378360566006;4.903953814506531;4.646310329437256;5.330041408538818;10;0.17480932603638238;valid;gridv;10.347968649864196;27.68550047874451;21.997953414916992;32.61860251426697;10;3.3723721459555374;11.177017712593079;9.018178701400757;13.727083444595337;10;1.5236337719507007;13.4146719455719;13.181139469146729;13.842596530914307;10;0.21996646753113341;no_anomaly;foralla;2.237654232978821;
350;10;5;9;5.3998215913772585;4.287464380264282;9.423591375350952;10;1.5933934950530717;4.598610305786133;4.379014015197754;4.822158336639404;10;0.1530020120875665;valid;gridv;0.8012112855911253;3.4514824390411376;2.9727699756622314;4.002684116363525;10;0.2695619049101528;10.266194224357605;7.873270034790039;11.765164375305176;10;1.4479470645876087;30.38742208480835;29.543242692947388;31.24584460258484;10;0.6580465501889294;no_anomaly;grida;6.814711785316467;
350;10;5;10;318.7095691204071;44.7219443321228;600;6;251.62125949188274;16.050392150878906;15.665984392166138;16.88818073272705;10;0.3615495348085678;valid;gridv;302.6591769695282;142.21797864437104;123.58242011070251;158.3075032234192;10;11.731733953337415;32.263671207427976;23.102105140686035;46.52733302116394;10;7.287064806138206;29.140235328674315;28.52570104598999;29.82269525527954;10;0.41823001588448117;no_anomaly;pruninga;3.1234358787536607;
350;10;5;11;5.4985321998596195;4.886610984802246;6.0680460929870605;10;0.38025941199261726;4.5847092628479;4.328692674636841;4.819302320480347;10;0.15577074119135068;valid;gridv;0.9138229370117195;2.70497670173645;2.5866127014160156;2.87304949760437;10;0.085732268811266;9.473973488807678;8.00615906715393;12.396162033081055;10;1.5355040563744486;28.087129187583923;27.326952695846558;29.50774359703064;10;0.6454062767032763;no_anomaly;grida;6.768996787071227;
350;10;5;12;21.288857650756835;8.155344009399414;76.38157033920288;10;20.427385010293957;17.461345839500428;16.87749481201172;18.14926290512085;10;0.34649648914037423;valid;gridv;3.8275118112564073;204.3823228120804;163.7580327987671;236.85383105278015;10;22.904539401979463;54.17989816665649;34.339377641677856;71.32819867134094;10;11.565604970410723;33.247021079063416;32.252434730529785;34.38652420043945;10;0.7552360671687329;no_anomaly;pruninga;20.932877087593077;
350;10;5;13;7.356491470336914;6.7634477615356445;8.26058554649353;10;0.49973789847277894;5.529686117172242;5.241783618927002;6.067233562469482;10;0.2878596031993171;valid;gridv;1.8268053531646729;7.112500381469727;6.128305912017822;8.853569984436035;10;0.9116071434892714;10.142865180969238;7.179973840713501;11.640197277069092;10;1.3315278147808007;32.763027858734134;30.906464338302612;33.85097599029541;10;0.8237704165453845;no_anomaly;grida;3.0303647994995115;
350;10;5;14;231.76000001430512;10.153443098068237;600;7;264.4216376907325;63.49684710502625;61.928860664367676;65.69249272346497;10;1.0162319304600367;valid;gridv;168.26315290927886;600.0;600;600;0;0.0;302.66363487243655;186.3407323360443;600;8;159.89261247451736;600.0;600;600;0;0.0;no_anomaly;foralla;297.33636512756345;
350;10;5;15;7.630322098731995;6.866530895233154;8.542834758758545;10;0.5402602184347093;4.63571937084198;4.285255193710327;4.984391212463379;10;0.19826322823560721;valid;gridv;2.9946027278900145;3.003252148628235;2.8376052379608154;3.121886730194092;10;0.10405502188202263;7.427726864814758;6.636609792709351;8.494301557540894;10;0.7163296646791631;28.494647216796874;27.943833351135254;29.904281854629517;10;0.6131719652397194;no_anomaly;grida;4.424474716186523;
350;10;5;16;68.31023783683777;9.515718936920166;295.7598237991333;10;93.89851222853785;12.416777777671815;11.985764265060425;12.928654670715332;10;0.2978377525957239;valid;gridv;55.89346005916596;40.530762147903445;33.404149293899536;47.10226821899414;10;4.725817285319718;11.36299250125885;9.331655979156494;15.095177173614502;10;1.9517205648184888;12.613294100761413;12.218392372131348;13.2353196144104;10;0.29916943333098284;no_anomaly;foralla;1.2503015995025635;
350;10;5;17;7.472817587852478;6.6634721755981445;8.10299301147461;10;0.4003739714850045;4.4753389120101925;4.252060413360596;4.928630590438843;10;0.2740216453838311;valid;gridv;2.9974786758422853;2.5710747480392455;2.4605746269226074;2.7299652099609375;10;0.09680859788411116;10.02620530128479;8.310650825500488;11.965489149093628;10;1.297496624154354;28.537409496307372;27.696316480636597;30.934070110321045;10;0.9817012565356618;no_anomaly;grida;7.455130553245544;
350;10;5;18;19.992416548728944;8.614390134811401;70.64628958702087;10;19.39990692353518;6.000127792358398;5.739628076553345;6.376006364822388;10;0.22040807654424274;valid;gridv;13.992288756370545;38.44760794639588;29.655609846115112;43.784688234329224;10;4.084557100361954;11.77279200553894;9.810793399810791;16.754261016845703;10;2.249936447160026;19.9728125333786;19.42525625228882;20.73685097694397;10;0.4819908435137167;no_anomaly;foralla;8.20002052783966;
350;10;5;19;12.897966027259827;8.674082040786743;16.471657037734985;10;2.4808052069313717;6.204392910003662;5.858185052871704;6.576153993606567;10;0.24744462946736612;valid;gridv;6.6935731172561646;15.63661367893219;4.620024681091309;47.20819354057312;10;13.02106373624349;31.84423053264618;15.378411531448364;52.640342473983765;10;13.643038983751408;111.1659330368042;97.9472713470459;118.95678925514221;10;6.72929663483652;no_anomaly;grida;16.20761685371399;
350;10;5.25;0;7.190845251083374;2.172987461090088;18.445345163345337;10;5.321671210820939;2.0139370441436766;1.9247803688049316;2.0950305461883545;10;0.05576498523011737;not_valid;gridv;5.176908206939697;176.5020605802536;148.27112770080566;204.1975486278534;10;16.462384892734885;49.130126786232;39.03712844848633;62.27107262611389;10;8.858235629728183;40.33110382556915;38.58704924583435;41.700894832611084;10;0.9917449145195407;no_anomaly;pruninga;8.799022960662846;
350;10;5.25;1;7.6581299781799315;7.1578404903411865;8.309146165847778;10;0.31394032278786155;4.515143704414368;4.30602502822876;4.741552352905273;10;0.15741366679657184;valid;gridv;3.1429862737655636;3.062971019744873;2.8412046432495117;3.3709890842437744;10;0.16716862750441877;10.650359773635865;8.573237419128418;12.561535596847534;10;1.6318442847695678;29.25719494819641;28.62382698059082;30.28043007850647;10;0.5489723574688123;no_anomaly;grida;7.587388753890991;
350;10;5.25;2;134.87173600196837;9.794837474822998;600;9;186.9049575448411;14.912341213226318;14.400472402572632;15.496836185455322;10;0.33515831346455394;valid;gridv;119.95939478874206;244.3395012140274;205.67121863365173;272.30925703048706;10;23.079077654210945;59.516430497169495;42.19553732872009;74.97184801101685;10;11.677176570173634;68.34876582622528;63.45761322975159;72.24510550498962;10;2.5937204691603517;no_anomaly;foralla;8.83233532905578;
350;10;5.25;3;7.441225194931031;6.806410789489746;8.126946449279785;10;0.4744343540642299;5.0679423093795775;4.830918073654175;5.3475117683410645;10;0.1577123730552025;valid;gridv;2.373282885551453;4.095653009414673;3.8232486248016357;4.57627534866333;10;0.25820159440275714;10.51058247089386;9.287753582000732;11.522647857666016;10;0.7894453025885357;28.648506569862366;28.126837015151978;29.63592505455017;10;0.4942791098765839;no_anomaly;grida;6.414929461479187;
350;10;5.25;4;116.00076332092286;11.269855976104736;600;9;178.6827410945695;14.102832818031311;13.760783672332764;14.337045431137085;10;0.2172248358271142;valid;gridv;101.89793050289154;600.0;600;600;0;0.0;118.45717425346375;88.29373025894165;174.17759728431702;10;24.39248034254689;91.37227487564087;86.44316267967224;98.05741000175476;10;3.331585897559752;no_anomaly;pruninga;27.08489937782288;
350;10;5.25;5;7.7924220085144045;7.202267169952393;8.251266717910767;10;0.3548066801318858;4.663589000701904;4.242997646331787;5.010130882263184;10;0.20733319339840814;valid;gridv;3.1288330078125;5.243860650062561;4.428789377212524;6.361071348190308;10;0.6700946690877057;11.680217838287353;10.438798427581787;12.507567167282104;10;0.6326643126101845;31.62398216724396;30.262407302856445;34.04525375366211;10;1.2793483310422227;no_anomaly;grida;6.436357188224792;
350;10;5.25;6;49.48610351085663;10.81703782081604;139.26138138771057;10;47.87531496585525;5.336140251159668;5.002539873123169;5.578807830810547;10;0.17890830484218756;valid;gridv;44.14996325969696;600.0;600;600;0;0.0;89.02973129749299;53.90425109863281;115.66335105895996;10;22.304168576601096;141.2530012845993;134.71965718269348;146.05077505111694;10;3.1743673954933946;no_anomaly;foralla;52.223269987106306;
350;10;5.25;7;7.193528556823731;6.788629055023193;7.468064308166504;10;0.2318405152744431;4.352142643928528;4.1598474979400635;4.590258598327637;10;0.14412765730866095;valid;gridv;2.841385912895203;2.9795231103897093;2.763397693634033;3.1940927505493164;10;0.13785880126191433;10.662113046646118;8.644865989685059;12.943841218948364;10;1.2241846685880216;27.91215407848358;27.34315848350525;28.666561603546143;10;0.37344259697486587;no_anomaly;grida;7.6825899362564085;
350;10;5.25;8;76.78159325122833;9.235238790512085;168.76607394218445;10;48.62270455424176;18.229820919036865;17.672441244125366;18.685324907302856;10;0.35553268284607664;valid;gridv;58.55177233219146;175.00131256580352;150.6057744026184;211.9587206840515;10;16.876281266610093;49.79196653366089;34.65316390991211;62.71738862991333;10;9.47697990148253;26.598175501823427;25.59873938560486;27.374347448349;10;0.5785436934990638;no_anomaly;pruninga;23.193791031837463;
350;10;5.25;9;39.10989849567413;31.532503128051758;46.47553491592407;10;4.789294383612407;20.33247866630554;19.427252054214478;20.96030616760254;10;0.5320536068753637;valid;gridv;18.77741982936859;14.226080703735352;12.034830570220947;16.936805963516235;10;1.5421998601456237;16.176357746124268;11.556057929992676;19.111616373062134;10;2.2202283343604345;40.65750451087952;38.27712559700012;41.89073896408081;10;1.0558548475941933;no_anomaly;grida;1.9502770423889153;
350;10;5.25;10;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;forallv;0.0;600.0;600;600;0;0.0;459.08248670101165;231.46111273765564;600;4;182.4153664601657;600.0;600;600;0;0.0;no_anomaly;foralla;140.91751329898835;
350;10;5.25;11;5.957706260681152;5.36850643157959;6.747345447540283;10;0.47905438597531186;4.428193068504333;4.1980578899383545;4.595139503479004;10;0.13380994490914125;valid;gridv;1.529513192176819;3.431610035896301;3.1296334266662598;3.671039581298828;10;0.15837608027590666;9.655636024475097;8.036666870117188;11.491617202758789;10;0.8999602343108233;27.957972049713135;27.012537002563477;28.77497410774231;10;0.49359521091246444;no_anomaly;grida;6.224025988578796;
350;10;5.25;12;17.449468779563905;9.028830289840698;32.13478875160217;10;6.818615550416065;8.733203577995301;8.282391548156738;9.538646459579468;10;0.339861687939317;valid;gridv;8.716265201568604;600.0;600;600;0;0.0;164.654137802124;139.54988741874695;218.9665343761444;10;22.816192954923714;140.33642635345458;135.24563550949097;146.215327501297;10;3.1958407405887974;no_anomaly;pruninga;24.317711448669428;
350;10;5.25;13;7.671490240097046;6.931166410446167;8.018397331237793;10;0.32009469327233236;7.844570422172547;7.217636346817017;9.112097263336182;10;0.5362922880725118;valid;forallv;0.17308018207550102;215.9396945953369;123.452388048172;600;9;142.875185530017;283.2187824010849;126.01080846786499;600;8;171.51883528257142;600.0;600;600;0;0.0;dead;grida;67.27908780574802;
350;10;5.25;14;451.604728102684;9.130919694900513;600;3;250.96775955059178;248.9257194042206;241.60883116722107;255.98728394508362;10;5.352598349203939;valid;gridv;202.67900869846343;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.25;15;7.731991410255432;7.3229453563690186;8.102663278579712;10;0.23212848643191653;4.67089262008667;4.36180305480957;5.014205694198608;10;0.23829172566858903;valid;gridv;3.061098790168762;6.162674188613892;5.051185846328735;8.442884683609009;10;1.0108559074095653;10.66267421245575;8.091266632080078;12.035033226013184;10;1.1195308225798972;32.7770414352417;32.0856499671936;33.85817313194275;10;0.6222204316988659;no_anomaly;grida;4.500000023841858;
350;10;5.25;16;246.94734156131744;13.702096939086914;600;7;254.73038890346282;12.518780970573426;12.250690221786499;13.163378715515137;10;0.2631784207369738;valid;gridv;234.428560590744;442.3190538883209;270.6588339805603;600;5;166.40817618608514;84.48868646621705;59.388094425201416;111.51608347892761;10;15.922859738886915;122.61399495601654;116.35697412490845;129.22916865348816;10;4.4180464054931186;no_anomaly;foralla;38.125308489799494;
350;10;5.25;17;7.776073336601257;7.186378240585327;8.08029055595398;10;0.27455225615216877;4.441725564002991;4.203431844711304;4.850591421127319;10;0.21427238219192174;valid;gridv;3.3343477725982664;2.741693925857544;2.6206624507904053;2.826284646987915;10;0.05754307331410703;11.188974285125733;8.53753137588501;14.108404636383057;10;1.744918281839115;28.75870234966278;28.156970739364624;29.10856795310974;10;0.3232811678668602;no_anomaly;grida;8.447280359268188;
350;10;5.25;18;28.875523138046265;8.583427906036377;81.19659519195557;10;22.010718137162634;5.54050772190094;5.310028076171875;5.823473691940308;10;0.1923722574375558;valid;gridv;23.335015416145325;501.17176311016084;243.94414043426514;600;3;159.6330704920886;83.52882242202759;69.67095947265625;118.80360150337219;10;15.547509725402369;86.10831954479218;82.24571323394775;90.11519479751587;10;2.7706090196576967;no_anomaly;foralla;2.579497122764593;
350;10;5.25;19;15.826302623748779;9.841544151306152;28.77149248123169;10;6.642213493549841;9.885599255561829;9.552817344665527;10.092936515808105;10;0.18128496756167295;not_valid;gridv;5.94070336818695;80.68811357021332;53.00084948539734;118.83136701583862;10;18.87268497593728;70.89349842071533;48.41094946861267;98.79482889175415;10;14.916907632197121;600.0;600;600;0;0.0;dead;foralla;9.794615149497986;
350;10;5.5;0;19.72844817638397;4.4953453540802;49.92129445075989;10;12.325941123057126;2.1039727687835694;2.034862518310547;2.1649742126464844;10;0.042989749291032144;not_valid;gridv;17.6244754076004;600.0;600;600;0;0.0;329.7363040208817;227.2334487438202;600;8;144.27346469799718;133.8545474290848;125.97871828079224;142.999582529068;10;5.4804199619764455;no_anomaly;pruninga;195.8817565917969;
350;10;5.5;1;7.604113459587097;7.010204792022705;8.462739944458008;10;0.42391562219357387;4.456080174446106;4.18426775932312;4.669157266616821;10;0.1779856837756304;valid;gridv;3.1480332851409916;3.9975581645965574;3.5648465156555176;4.57794451713562;10;0.3444025325289929;13.952428483963013;10.056647777557373;17.001062631607056;10;2.0521077856752137;29.12213921546936;28.662242650985718;29.873587608337402;10;0.38159268102953414;no_anomaly;grida;9.954870319366456;
350;10;5.5;2;85.51016299724579;8.923283815383911;600;9;181.39794869086353;8.296177554130555;7.976193189620972;8.694504737854004;10;0.23935440387944976;valid;gridv;77.21398544311523;600.0;600;600;0;0.0;359.680082321167;208.79216504096985;600;7;168.13025217723228;176.73821313381194;158.6296796798706;187.3058145046234;10;10.026186642738672;no_anomaly;pruninga;182.94186918735505;
350;10;5.5;3;8.136542677879333;7.586297512054443;8.619102478027344;10;0.34974365968192145;12.028892540931702;10.718999147415161;12.907362937927246;10;0.7425757058416133;valid;forallv;3.8923498630523685;48.86388986110687;26.528634786605835;62.75757932662964;10;12.324912568602125;48.83306801319122;29.91113519668579;70.0796377658844;10;15.47952213182379;208.43718674182892;198.28759026527405;217.90261673927307;10;6.875413620416824;no_anomaly;foralla;0.030821847915646572;
350;10;5.5;4;102.3327538728714;17.924835681915283;244.21551704406738;10;70.17537454795423;23.34871687889099;22.647392749786377;24.680155754089355;10;0.5483097912939277;valid;gridv;78.9840369939804;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;5;8.160990715026855;7.739583253860474;9.133814334869385;10;0.41461096850027324;4.684493827819824;4.457679271697998;5.003257751464844;10;0.16898258631404553;valid;gridv;3.4764968872070314;228.785005068779;165.72129249572754;296.11851263046265;10;43.58667326263544;152.6909893989563;77.3573751449585;269.88571882247925;10;61.64858873015832;600.0;600;600;0;0.0;no_anomaly;foralla;76.09401566982268;
350;10;5.5;6;65.92735664844513;11.753184080123901;153.49330878257751;10;49.15613831002118;5.346035718917847;5.10116982460022;6.047098398208618;10;0.2749490221153497;valid;gridv;60.58132092952728;600.0;600;600;0;0.0;328.87229175567626;118.07392835617065;600;7;192.69779380545316;600.0;600;600;0;0.0;false;foralla;271.12770824432374;
350;10;5.5;7;7.5745720863342285;7.037012100219727;7.988837242126465;10;0.343289209942555;4.360068941116333;4.243651390075684;4.609995365142822;10;0.13454964298665412;valid;gridv;3.214503145217895;13.300517272949218;6.235933542251587;26.918662548065186;10;6.024243348749116;23.177056908607483;13.518299341201782;30.119006156921387;10;5.354603496682522;34.7415650844574;33.550450563430786;35.78897714614868;10;0.8037476924380361;no_anomaly;grida;9.876539635658265;
350;10;5.5;8;249.4447615146637;11.23677134513855;600;7;252.7975696266035;56.941434669494626;55.758657932281494;59.07823872566223;10;1.135906332343938;valid;gridv;192.50332684516906;600.0;600;600;0;0.0;221.45513892173767;142.3296036720276;258.3286118507385;10;36.20349773056876;600.0;600;600;0;0.0;no_anomaly;foralla;378.54486107826233;
350;10;5.5;9;11.021146678924561;6.659517765045166;16.40266180038452;10;3.0695493168019476;3.676445651054382;3.6236345767974854;3.773834466934204;10;0.054832952684388175;not_valid;gridv;7.344701027870179;69.30120604038238;40.32637000083923;186.88643622398376;10;43.372511631826754;76.50486702919007;37.802571058273315;149.86458897590637;10;35.165503540718205;600.0;600;600;0;0.0;dead;grida;7.203660988807684;
350;10;5.5;10;191.44878973960877;42.24530529975891;600;8;218.70455908437017;8.425491952896119;8.214333772659302;8.691813230514526;10;0.15947405463755943;not_valid;gridv;183.02329778671265;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;11;31.5853018283844;23.463745832443237;50.79284071922302;10;8.748575552570454;6.153471064567566;5.940934658050537;6.4419026374816895;10;0.16269381387913096;valid;gridv;25.431830763816833;76.65351736545563;64.84462857246399;88.45667910575867;10;7.461096695513402;71.67422490119934;64.82329320907593;78.32724356651306;10;5.279605515823093;232.49580907821655;220.61492681503296;252.17584252357483;10;9.017584648899177;dead;foralla;4.9792924642562895;
350;10;5.5;12;241.49121778011323;19.49858856201172;600;7;254.51376000370968;15.549340629577637;15.110393762588501;16.11903405189514;10;0.33055666562323666;valid;gridv;225.9418771505356;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;13;13.333670926094054;10.2994225025177;17.76749539375305;10;2.559236507911339;15.599680018424987;13.90974473953247;17.574162483215332;10;1.3590440356075781;not_valid;forallv;2.2660090923309326;103.71862819194794;55.28317856788635;149.51700615882874;10;28.48457959111301;88.15272133350372;78.81114387512207;101.69519543647766;10;6.449510236633814;600.0;600;600;0;0.0;dead;foralla;15.565906858444222;
350;10;5.5;14;363.9957429647446;21.241131067276;600;5;257.4827697899773;48.26659247875214;46.719892740249634;50.61190462112427;10;1.019983530518345;valid;gridv;315.7291504859924;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;15;41.410317635536195;24.381340503692627;75.20231699943542;10;16.25384059142546;24.224576711654663;22.12196397781372;26.99589705467224;10;1.8526638618397049;not_valid;gridv;17.185740923881532;145.37165687084197;80.31693911552429;286.32820224761963;10;63.89782708641523;246.25383877754211;214.5598886013031;282.5963189601898;10;20.914295891733744;600.0;600;600;0;0.0;dead;grida;100.88218190670014;
350;10;5.5;16;36.78976044654846;16.227387189865112;73.17183899879456;10;20.909836401465725;85.51047322750091;83.79330492019653;87.64011645317078;10;1.281547234913347;valid;forallv;48.72071278095245;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;17;7.879966139793396;7.207337141036987;8.448302745819092;10;0.4685104173424809;4.521997594833374;4.248286485671997;4.722247838973999;10;0.1733059134319524;valid;gridv;3.3579685449600216;4.325631189346313;3.416855812072754;5.684868335723877;10;0.8208741594226054;12.514743518829345;10.884126424789429;13.944157838821411;10;0.9948619232307021;37.17992057800293;35.69856929779053;38.81018590927124;10;1.2344438436365084;no_anomaly;grida;8.18911232948303;
350;10;5.5;18;59.772845435142514;10.645470380783081;130.44950413703918;10;43.606460906307085;19.266000819206237;18.56755757331848;19.649681091308594;10;0.3506162885306145;valid;gridv;40.506844615936274;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.5;19;12.670864796638488;10.972354650497437;14.298288583755493;10;1.1374284644736983;3.2403594493865966;3.15790057182312;3.344860076904297;10;0.06210297887379776;not_valid;gridv;9.430505347251891;38.6542667388916;24.44076919555664;68.45120859146118;10;13.267400007054801;33.18382058143616;25.84426522254944;51.442270278930664;10;8.378836802626575;600.0;600;600;0;0.0;dead;foralla;5.4704461574554415;
350;10;5.75;0;16.809637427330017;9.784569501876831;26.432183265686035;10;5.564448085456539;4.266593480110169;3.975039482116699;4.662237644195557;10;0.2078820826489963;not_valid;gridv;12.543043947219848;564.8667872667313;248.66787266731262;600;1;111.10097375635898;436.0653106212616;141.0192391872406;600;4;212.9691776848187;263.5893275499344;247.0777449607849;275.9820637702942;10;9.332440103581293;false;pruninga;172.47598307132716;
350;10;5.75;1;7.791360521316529;7.34660530090332;8.272161722183228;10;0.26910463021818526;4.371408748626709;4.163914680480957;4.776200294494629;10;0.18599410274191558;valid;gridv;3.41995177268982;20.547842621803284;11.391671419143677;28.518125295639038;10;5.134720830455442;35.426161479949954;24.44921565055847;52.43420648574829;10;9.334930344181329;164.4318826198578;154.9892520904541;173.3052785396576;10;5.164947021939091;no_anomaly;grida;14.87831885814667;
350;10;5.75;2;50.4899738073349;8.594574689865112;151.62083172798157;10;44.77589768764136;25.96068956851959;24.86249327659607;27.039090394973755;10;0.7120192328376694;valid;gridv;24.529284238815308;600.0;600;600;0;0.0;558.6910337924958;186.91033792495728;600;1;130.63042100264127;600.0;600;600;0;0.0;false;foralla;41.30896620750423;
350;10;5.75;3;8.03659565448761;7.379894256591797;9.016916275024414;10;0.4774261855241941;9.539689350128175;8.67622184753418;10.789818525314331;10;0.8342076888032249;valid;forallv;1.5030936956405654;89.30492947101592;35.81725835800171;143.69269156455994;10;35.798971996830005;48.21157035827637;33.05903768539429;91.03002214431763;10;16.806155353878705;600.0;600;600;0;0.0;dead;foralla;41.093359112739556;
350;10;5.75;4;40.70636179447174;9.731747388839722;79.32435703277588;10;23.69718282811565;18.37543134689331;17.3377468585968;19.09921407699585;10;0.5811924783039029;valid;gridv;22.330930447578428;600.0;600;600;0;0.0;408.53933398723603;170.936359167099;600;5;203.48331885712793;381.4075759649277;281.6820447444916;600;7;150.9227592972905;false;pruninga;27.13175802230836;
350;10;5.75;5;8.068781566619872;7.321113348007202;8.474151849746704;10;0.3568532888376187;4.564731097221374;4.294312238693237;5.219855785369873;10;0.29155465293722294;valid;gridv;3.504050469398498;46.383041858673096;16.37172794342041;80.49992656707764;10;17.9471500440126;36.56370739936828;14.888978958129883;95.63805842399597;10;22.37798531064505;600.0;600;600;0;0.0;dead;foralla;9.819334459304812;
350;10;5.75;6;175.88608269691468;28.33274555206299;600;8;226.3573360490902;86.12013297080993;83.39321827888489;90.14066100120544;10;1.8189747964801737;valid;gridv;89.76594972610475;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.75;7;7.7616719722747805;7.165994167327881;8.547638416290283;10;0.5026465300107597;4.456386280059815;4.223232984542847;4.716865301132202;10;0.16809831049036697;valid;gridv;3.305285692214966;109.92501142024994;78.81883788108826;205.8669629096985;10;46.9855015337678;86.14839298725128;57.367987632751465;167.75207829475403;10;30.12275451271203;600.0;600;600;0;0.0;dead;foralla;23.77661843299866;
350;10;5.75;8;430.5484582185745;79.96909928321838;600;4;223.85875261659805;210.57500729560851;204.40360045433044;218.4486231803894;10;4.119028757232802;valid;gridv;219.973450922966;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.75;9;5.119763731956482;4.3145365715026855;5.770831346511841;10;0.43424172053514515;2.3433563232421877;2.2338175773620605;2.509845495223999;10;0.09315265530497413;not_valid;gridv;2.7764074087142943;29.196820521354674;16.98730969429016;49.218092918395996;10;12.125043994989886;32.13152177333832;12.554466247558594;89.45507669448853;10;21.400882785076906;350.12577617168427;277.9454119205475;600;8;131.84482236337504;dead;grida;2.934701251983647;
350;10;5.75;10;7.709832239151001;6.234385013580322;8.938239812850952;10;0.8916919377920699;5.835307884216308;5.617776393890381;6.100924491882324;10;0.16970380562245463;not_valid;gridv;1.8745243549346924;600.0;600;600;0;0.0;481.2249079704285;154.60833358764648;600;3;193.85561495729812;600.0;600;600;0;0.0;false;foralla;118.77509202957151;
350;10;5.75;11;10.194255208969116;7.987760543823242;12.045078039169312;10;1.1406266738522746;3.9173460483551024;3.7699296474456787;4.379400253295898;10;0.17595923613902495;not_valid;gridv;6.2769091606140135;37.69781408309937;25.438597202301025;45.45209360122681;10;6.117063231813851;46.098556232452395;25.95658802986145;67.32712292671204;10;14.344516212211238;600.0;600;600;0;0.0;dead;grida;8.400742149353029;
350;10;5.75;12;28.90976321697235;12.81679081916809;80.89700150489807;10;24.37722432291868;9.738534307479858;9.402560472488403;10.15644884109497;10;0.2552687000963579;valid;gridv;19.17122890949249;563.5675380706787;235.6753807067871;600;1;115.20956046402769;261.45773591995237;79.9608998298645;600;8;190.17713972078036;267.8921827793121;255.11564826965332;285.28337121009827;10;11.043189388288296;false;foralla;6.434446859359753;
350;10;5.75;13;10.288232660293579;7.735239267349243;13.081093311309814;10;1.615244744835135;3.2612845420837404;3.129443407058716;3.358590841293335;10;0.06748536717980526;not_valid;gridv;7.026948118209838;52.202230024337766;39.90060305595398;63.84140181541443;10;7.985902433163194;41.73650410175323;33.6820592880249;47.042765378952026;10;4.719168481605226;415.9798541545868;282.3551425933838;600;6;158.44885370499952;dead;foralla;10.465725922584532;
350;10;5.75;14;53.14892544746399;16.044207334518433;145.56989121437073;10;35.89503751687619;224.4146740436554;212.225665807724;234.50963878631592;10;7.34121139122374;valid;forallv;171.2657485961914;600.0;600;600;0;0.0;568.5034888505936;285.03488850593567;600;1;99.60071358101224;600.0;600;600;0;0.0;false;foralla;31.496511149406388;
350;10;5.75;15;16.906917023658753;15.34557819366455;18.475006580352783;10;1.0484131053287216;5.435066652297974;5.230499982833862;6.1903111934661865;10;0.27930913851719646;not_valid;gridv;11.47185037136078;71.99986276626586;23.088881015777588;134.30885648727417;10;40.83055887387048;66.32125225067139;27.40947651863098;141.43567442893982;10;33.27143092639469;600.0;600;600;0;0.0;dead;foralla;5.678610515594471;
350;10;5.75;16;115.55943551063538;14.232455968856812;600;9;190.01231582143552;34.91863768100738;34.2607204914093;35.663942098617554;10;0.5097782928513712;valid;gridv;80.640797829628;600.0;600;600;0;0.0;600.0;600;600;0;0.0;473.82103328704835;275.4975538253784;600;4;162.97117966103298;false;pruninga;126.17896671295165;
350;10;5.75;17;3.9930574178695677;2.936178207397461;8.749452352523804;10;1.7476069273678045;3.446955347061157;3.3102076053619385;3.6864423751831055;10;0.11385704942190371;not_valid;gridv;0.5461020708084106;18.357088732719422;10.569973945617676;27.480534315109253;10;7.307224291561877;22.934118914604188;11.236786127090454;34.28816032409668;10;7.275411858719187;190.47748878002167;181.5284776687622;208.8835346698761;10;8.748750430281738;dead;grida;4.577030181884766;
350;10;5.75;18;16.214014410972595;8.84632420539856;46.30229830741882;10;13.029325993539338;11.157652974128723;10.297969102859497;11.929580211639404;10;0.6108347835628656;valid;gridv;5.056361436843872;600.0;600;600;0;0.0;600.0;600;600;0;0.0;600.0;600;600;0;0.0;;foralla;0.0;
350;10;5.75;19;6.490132355690003;5.42692494392395;9.284393787384033;10;1.0567756231089405;2.941312646865845;2.8411693572998047;3.115610361099243;10;0.08629393574719041;not_valid;gridv;3.548819708824158;24.03128309249878;13.941669225692749;37.707489013671875;10;9.443151796188502;32.167557549476626;27.922844409942627;36.79578185081482;10;2.460472257056159;251.29874663352967;234.43805646896362;279.2187957763672;10;11.532437925976321;dead;grida;8.136274456977848;
350;10;6;0;7.484517812728882;5.72958779335022;8.600713729858398;10;0.8809564913519056;5.5146243333816525;5.247915267944336;5.781331777572632;10;0.17152099473365073;not_valid;gridv;1.9698934793472294;484.5788408756256;167.773193359375;600;3;187.02835924595314;203.49879057407378;92.77629971504211;600;9;146.33612250470196;199.9316742181778;193.89042615890503;215.8447904586792;10;6.78931447871141;false;pruninga;3.5671163558959904;
350;10;6;1;8.56779842376709;8.206362247467041;9.004384994506836;10;0.2411570979859;4.6947756052017215;4.449657440185547;4.884531021118164;10;0.13606509060215927;valid;gridv;3.873022818565369;60.56360917091369;19.40557050704956;108.08345556259155;10;32.87159474652192;35.530780506134036;22.51827073097229;72.69543933868408;10;14.287432584498971;600.0;600;600;0;0.0;dead;foralla;25.032828664779657;
350;10;6;2;41.84748022556305;11.082579851150513;219.31052207946777;10;62.96210153862608;12.392266273498535;11.967410326004028;12.723677396774292;10;0.26522299121199366;valid;gridv;29.45521395206451;600.0;600;600;0;0.0;295.0788892507553;129.83292508125305;600;8;165.72337314903731;186.30673174858094;179.39540934562683;197.079195022583;10;6.064859493643686;false;pruninga;108.77215750217437;
350;10;6;3;8.640986156463622;8.178663492202759;9.188358783721924;10;0.3334392392497229;4.78251085281372;4.396198272705078;5.07026481628418;10;0.19771718652258488;valid;gridv;3.858475303649902;47.63016834259033;24.846558570861816;79.4360454082489;10;16.63601811500736;38.09377460479736;34.545982360839844;41.67292594909668;10;2.536716695182954;600.0;600;600;0;0.0;dead;foralla;9.53639373779297;
350;10;6;4;17.489996576309203;10.234080791473389;35.7075731754303;10;9.45092952977348;11.054608249664307;10.473782539367676;12.32694149017334;10;0.5247365777017079;not_valid;gridv;6.435388326644896;354.6734259366989;178.07399678230286;600;7;172.66370927182587;215.39760270118714;152.64314913749695;272.2064690589905;10;40.76873714468856;125.41814606189727;120.07205390930176;142.3685486316681;10;6.322733545375771;false;pruninga;89.97945663928986;
350;10;6;5;8.091720008850098;7.603758811950684;8.877155065536499;10;0.35105976150589907;4.365217590332032;4.3027026653289795;4.46259617805481;10;0.04941664170416197;valid;gridv;3.7265024185180664;22.12203142642975;11.013551473617554;32.69164061546326;10;8.491662674415526;17.63692409992218;9.306016683578491;26.39762592315674;10;6.043830662546647;180.54857561588287;175.00356340408325;182.16421747207642;10;2.0869215792950797;dead;foralla;4.4851073265075705;
350;10;6;6;14.933898520469665;9.928332328796387;39.57266712188721;10;9.119678422423926;7.307788157463074;7.078025817871094;7.994497776031494;10;0.2592588202000851;valid;gridv;7.626110363006591;569.2335301399231;292.33530139923096;600;1;97.29212032076495;394.36544411182405;166.35643601417542;600;6;180.4075402215662;118.77077746391296;117.04450178146362;120.40688180923462;10;1.093034625638931;false;pruninga;275.5946666479111;
350;10;6;7;7.93887186050415;7.585232973098755;8.219872951507568;10;0.20058963966156806;4.377580952644348;4.186867952346802;4.512486219406128;10;0.11355431776529068;valid;gridv;3.561290907859802;52.62875397205353;25.410541772842407;96.65866112709045;10;22.780724032718755;30.17120454311371;11.270138025283813;45.360657930374146;10;12.20241824502788;600.0;600;600;0;0.0;dead;foralla;22.45754942893982;
350;10;6;8;99.87911887168885;14.779181241989136;600;9;181.1490873591461;10.426896047592162;10.299695491790771;10.617048978805542;10;0.11160216486382227;valid;gridv;89.45222282409668;549.6650070905686;96.65007090568542;600;1;159.17322360222886;450.9328868865967;209.05619955062866;600;4;192.6101325309906;258.24649436473845;255.52088618278503;264.82769560813904;10;3.0321050494750676;false;pruninga;192.68639252185824;
350;10;6;9;4.877453780174255;4.212366342544556;5.125033617019653;10;0.29984518708215013;4.4517675876617435;4.334072113037109;4.654962062835693;10;0.0874846070292634;not_valid;gridv;0.4256861925125115;16.799413323402405;12.512810945510864;22.22046685218811;10;3.556814579515937;14.228121709823608;13.54727816581726;15.080873012542725;10;0.47910287815749875;93.39049828052521;90.77373003959656;94.55320334434509;10;1.1738230451746745;dead;foralla;2.571291613578797;
350;10;6;10;5.461829423904419;5.004792213439941;5.986312389373779;10;0.31185646016753366;2.567436361312866;2.5113096237182617;2.6159205436706543;10;0.03142892250042419;not_valid;gridv;2.894393062591553;447.78419802188876;119.21064925193787;600;4;200.63679499110822;524.4464568138122;160.04858016967773;600;2;161.95580384124617;196.7959702014923;194.21128845214844;203.97442483901978;10;2.774027500843965;false;pruninga;250.98822782039645;
350;10;6;11;6.916331481933594;6.373542785644531;7.381225109100342;10;0.3064572960837776;15.183073830604553;14.658911228179932;15.774587392807007;10;0.44277352620908444;not_valid;forallv;8.26674234867096;45.64135987758637;35.70159292221069;65.80569005012512;10;9.129249466446772;24.611038398742675;11.585507869720459;39.862881898880005;10;8.82322421449613;600.0;600;600;0;0.0;dead;foralla;21.030321478843693;
350;10;6;12;11.50699007511139;9.776714324951172;14.984057188034058;10;2.105340795372118;6.188955616950989;6.027144908905029;6.325944185256958;10;0.09257599071183817;valid;gridv;5.3180344581604;270.2495609521866;116.42164659500122;600;9;126.94864959375354;171.39242177009584;120.10702013969421;299.70910906791687;10;49.73365405979363;147.6507298707962;144.34050345420837;151.65253829956055;10;2.1276649725819547;false;pruninga;23.74169189929964;
350;10;6;13;6.887608218193054;3.142131805419922;11.68528699874878;10;3.33564614848756;2.564738702774048;2.5089781284332275;2.6382665634155273;10;0.0461090187404172;not_valid;gridv;4.322869515419006;27.429284310340883;13.244715929031372;45.17321181297302;10;9.874874095838432;17.214227151870727;15.037211418151855;19.331172943115234;10;1.4565283343373396;137.77285041809083;134.68701338768005;140.28432750701904;10;1.8947539693155735;dead;foralla;10.215057158470156;
350;10;6;14;20.55430178642273;11.328968524932861;37.1277174949646;10;7.328616338813181;7.478881669044495;7.25301718711853;8.12229871749878;10;0.28876223588603595;valid;gridv;13.075420117378236;112.20817329883576;97.0322618484497;150.71099615097046;10;16.284659128107048;234.00308947563173;177.288831949234;286.26496148109436;10;35.19263728229252;81.66157250404358;78.13362669944763;83.40950798988342;10;1.6532523002627124;false;pruninga;30.546600794792184;
350;10;6;15;9.148727679252625;8.535916090011597;9.949398517608643;10;0.40247608134093177;14.915824341773988;14.230906963348389;15.68998646736145;10;0.4939843349789712;not_valid;forallv;5.767096662521363;47.21691529750824;26.41308355331421;74.62780046463013;10;13.431212915637342;32.63959853649139;27.433923959732056;38.708333253860474;10;3.5408566867076887;251.01662526130676;243.32763075828552;261.35322403907776;10;6.1717709504045475;dead;foralla;14.577316761016846;
350;10;6;16;19.735990238189697;10.040109395980835;36.25568413734436;10;10.689587191007112;23.679429721832275;22.99583888053894;24.75740694999695;10;0.5204337309238385;valid;forallv;3.943439483642578;569.6926676750184;296.9266767501831;600;1;95.84019995058858;568.8334393262863;288.33439326286316;600;1;98.55731856276714;158.64088034629822;154.99124932289124;163.4709177017212;10;2.736154473979237;false;pruninga;410.1925589799881;
350;10;6;17;2.816526746749878;2.3303253650665283;3.090358257293701;10;0.29831550287769154;2.1170443534851073;2.0622313022613525;2.175717830657959;10;0.0363047756351647;not_valid;gridv;0.6994823932647707;12.222222471237183;8.323631525039673;16.450752019882202;10;3.2032302580413123;8.834414911270141;5.4628236293792725;18.864232063293457;10;3.8445867384725907;170.78273792266845;167.05062532424927;176.48288226127625;10;3.087833402231062;dead;foralla;3.387807559967042;
350;10;6;18;4.715370392799377;4.438788175582886;4.9869914054870605;10;0.1562363206111281;16.60923538208008;14.981992244720459;17.410473108291626;10;0.6778567715032867;not_valid;forallv;11.893864989280702;600.0;600;600;0;0.0;568.847762799263;288.47762799263;600;1;98.51202376415694;195.59490983486177;190.64156532287598;203.0468406677246;10;4.104783665761815;false;pruninga;373.25285296440126;
350;10;6;19;4.567901611328125;4.2158567905426025;4.940445184707642;10;0.2821685256346602;10.731069016456605;9.953193187713623;11.394689559936523;10;0.4682079311419755;not_valid;forallv;6.16316740512848;20.117222785949707;14.7313232421875;25.668133974075317;10;3.4968698260592035;16.17482554912567;15.28096318244934;17.00041389465332;10;0.48299158795828845;120.3590633392334;115.81840443611145;125.55529499053955;10;3.3015485322517826;dead;foralla;3.9423972368240356;


==> data/all500.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
500;10;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.77142429351807;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;189.62740683555603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.91720938682556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
500;10;5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;191.05580759048462;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.90817785263062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;192.5094392299652;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;292.15759444236755;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;188.2588746547699;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;5;--features-as-boolean --validate --validate-modality forall;114.22247266769409;valid;{"result": "valid"}
500;10;5;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;244.33695268630981;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;193.08708834648132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;206.98884534835815;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.0899486541748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;147.9061427116394;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.7456283569336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;277.07347655296326;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.88118481636047;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
500;10;5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.62542271614075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --validate --validate-modality forall;10.357116460800171;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --validate --validate-modality grid;4.796068906784058;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.736846446990967;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.59229612350464;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.916120529174805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;1;--features-as-boolean --validate --validate-modality forall;10.550821542739868;valid;{"result": "valid"}
500;10;5;1;1;--features-as-boolean --validate --validate-modality grid;4.882376670837402;valid;{"result": "valid"}
500;10;5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8287510871887207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.015717029571533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.39535307884216;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;2;--features-as-boolean --validate --validate-modality forall;10.08625602722168;valid;{"result": "valid"}
500;10;5;1;2;--features-as-boolean --validate --validate-modality grid;4.935794830322266;valid;{"result": "valid"}
500;10;5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.867126941680908;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.35928988456726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.79561758041382;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;3;--features-as-boolean --validate --validate-modality forall;10.197243213653564;valid;{"result": "valid"}
500;10;5;1;3;--features-as-boolean --validate --validate-modality grid;4.824129819869995;valid;{"result": "valid"}
500;10;5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.165937423706055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.496795654296875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.25822329521179;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;4;--features-as-boolean --validate --validate-modality forall;9.968056678771973;valid;{"result": "valid"}
500;10;5;1;4;--features-as-boolean --validate --validate-modality grid;4.59987473487854;valid;{"result": "valid"}
500;10;5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6934943199157715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.986678123474121;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.87939667701721;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;5;--features-as-boolean --validate --validate-modality forall;10.7411470413208;valid;{"result": "valid"}
500;10;5;1;5;--features-as-boolean --validate --validate-modality grid;4.80939507484436;valid;{"result": "valid"}
500;10;5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8300671577453613;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.2567880153656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.61528491973877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;6;--features-as-boolean --validate --validate-modality forall;10.485740184783936;valid;{"result": "valid"}
500;10;5;1;6;--features-as-boolean --validate --validate-modality grid;4.6215980052948;valid;{"result": "valid"}
500;10;5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.659996509552002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.46053171157837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.935832500457764;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;7;--features-as-boolean --validate --validate-modality forall;10.522467136383057;valid;{"result": "valid"}
500;10;5;1;7;--features-as-boolean --validate --validate-modality grid;4.740098237991333;valid;{"result": "valid"}
500;10;5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7987284660339355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.327231168746948;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.614394426345825;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;8;--features-as-boolean --validate --validate-modality forall;10.004381895065308;valid;{"result": "valid"}
500;10;5;1;8;--features-as-boolean --validate --validate-modality grid;4.747474908828735;valid;{"result": "valid"}
500;10;5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8597700595855713;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.287779092788696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.919209480285645;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;9;--features-as-boolean --validate --validate-modality forall;10.54928183555603;valid;{"result": "valid"}
500;10;5;1;9;--features-as-boolean --validate --validate-modality grid;4.709752082824707;valid;{"result": "valid"}
500;10;5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.896068572998047;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.87730097770691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.4865448474884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.9150092601776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;263.8324148654938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;225.73630809783936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;266.055588722229;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;201.84696531295776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.5402293205261;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.3556969165802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;264.4958508014679;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;190.6733992099762;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;267.6276867389679;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.4030261039734;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;270.27041697502136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;191.37308025360107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.654349565506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;182.10088729858398;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;270.60293531417847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;223.5790569782257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.7178692817688;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;210.20880937576294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.53597712516785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;0;--features-as-boolean --validate --validate-modality forall;10.462276697158813;valid;{"result": "valid"}
500;10;5;3;0;--features-as-boolean --validate --validate-modality grid;4.560224533081055;valid;{"result": "valid"}
500;10;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8976943492889404;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.56404995918274;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.42878198623657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;1;--features-as-boolean --validate --validate-modality forall;10.516805410385132;valid;{"result": "valid"}
500;10;5;3;1;--features-as-boolean --validate --validate-modality grid;4.997129917144775;valid;{"result": "valid"}
500;10;5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.917112112045288;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.835060358047485;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.90655446052551;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;2;--features-as-boolean --validate --validate-modality forall;10.357123851776123;valid;{"result": "valid"}
500;10;5;3;2;--features-as-boolean --validate --validate-modality grid;4.634681224822998;valid;{"result": "valid"}
500;10;5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.407218933105469;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.362324476242065;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.56102657318115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;3;--features-as-boolean --validate --validate-modality forall;9.816291332244873;valid;{"result": "valid"}
500;10;5;3;3;--features-as-boolean --validate --validate-modality grid;4.507497787475586;valid;{"result": "valid"}
500;10;5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.653658628463745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.350744247436523;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.25753092765808;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;4;--features-as-boolean --validate --validate-modality forall;10.269009590148926;valid;{"result": "valid"}
500;10;5;3;4;--features-as-boolean --validate --validate-modality grid;4.628935813903809;valid;{"result": "valid"}
500;10;5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.712506055831909;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.4680757522583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.25105357170105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;5;--features-as-boolean --validate --validate-modality forall;10.671030282974243;valid;{"result": "valid"}
500;10;5;3;5;--features-as-boolean --validate --validate-modality grid;4.575778484344482;valid;{"result": "valid"}
500;10;5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7755820751190186;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.05208468437195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.491870164871216;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;6;--features-as-boolean --validate --validate-modality forall;9.99753212928772;valid;{"result": "valid"}
500;10;5;3;6;--features-as-boolean --validate --validate-modality grid;4.58047890663147;valid;{"result": "valid"}
500;10;5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.004234313964844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.568726778030396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.29718470573425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;7;--features-as-boolean --validate --validate-modality forall;10.227394580841064;valid;{"result": "valid"}
500;10;5;3;7;--features-as-boolean --validate --validate-modality grid;4.653455972671509;valid;{"result": "valid"}
500;10;5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.849480152130127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.793467044830322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.59949612617493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;8;--features-as-boolean --validate --validate-modality forall;9.76840877532959;valid;{"result": "valid"}
500;10;5;3;8;--features-as-boolean --validate --validate-modality grid;4.711456775665283;valid;{"result": "valid"}
500;10;5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.538538932800293;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.031752586364746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.889782190322876;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;9;--features-as-boolean --validate --validate-modality forall;10.310626745223999;valid;{"result": "valid"}
500;10;5;3;9;--features-as-boolean --validate --validate-modality grid;4.561737775802612;valid;{"result": "valid"}
500;10;5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9068074226379395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.818568468093872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.618316650390625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;4;--features-as-boolean --validate --validate-modality forall;21.233839988708496;valid;{"result": "valid"}
500;10;5;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;5;0;--features-as-boolean --validate --validate-modality forall;10.128487348556519;valid;{"result": "valid"}
500;10;5;5;0;--features-as-boolean --validate --validate-modality grid;4.618552923202515;valid;{"result": "valid"}
500;10;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.88136887550354;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.86075258255005;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.63762950897217;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;1;--features-as-boolean --validate --validate-modality forall;10.335943222045898;valid;{"result": "valid"}
500;10;5;5;1;--features-as-boolean --validate --validate-modality grid;4.52463173866272;valid;{"result": "valid"}
500;10;5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9001882076263428;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.810530424118042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.964757204055786;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;2;--features-as-boolean --validate --validate-modality forall;10.309373617172241;valid;{"result": "valid"}
500;10;5;5;2;--features-as-boolean --validate --validate-modality grid;4.6668922901153564;valid;{"result": "valid"}
500;10;5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7760977745056152;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.232405424118042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.94200587272644;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;3;--features-as-boolean --validate --validate-modality forall;9.875738382339478;valid;{"result": "valid"}
500;10;5;5;3;--features-as-boolean --validate --validate-modality grid;4.754079580307007;valid;{"result": "valid"}
500;10;5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8086330890655518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.481432914733887;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.40407752990723;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;4;--features-as-boolean --validate --validate-modality forall;10.458626508712769;valid;{"result": "valid"}
500;10;5;5;4;--features-as-boolean --validate --validate-modality grid;4.532648801803589;valid;{"result": "valid"}
500;10;5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.091606140136719;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.020692348480225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.47497248649597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;5;--features-as-boolean --validate --validate-modality forall;9.854277610778809;valid;{"result": "valid"}
500;10;5;5;5;--features-as-boolean --validate --validate-modality grid;4.633537530899048;valid;{"result": "valid"}
500;10;5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9153850078582764;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.696583032608032;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.22110652923584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;6;--features-as-boolean --validate --validate-modality forall;10.094424724578857;valid;{"result": "valid"}
500;10;5;5;6;--features-as-boolean --validate --validate-modality grid;4.804341793060303;valid;{"result": "valid"}
500;10;5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.231997966766357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.65148663520813;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.77955603599548;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;7;--features-as-boolean --validate --validate-modality forall;10.467272281646729;valid;{"result": "valid"}
500;10;5;5;7;--features-as-boolean --validate --validate-modality grid;4.528482437133789;valid;{"result": "valid"}
500;10;5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.881619453430176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.552098751068115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.16189980506897;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;8;--features-as-boolean --validate --validate-modality forall;10.130981206893921;valid;{"result": "valid"}
500;10;5;5;8;--features-as-boolean --validate --validate-modality grid;4.538815259933472;valid;{"result": "valid"}
500;10;5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6056172847747803;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.372917890548706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.490774393081665;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;9;--features-as-boolean --validate --validate-modality forall;10.214793682098389;valid;{"result": "valid"}
500;10;5;5;9;--features-as-boolean --validate --validate-modality grid;4.599148750305176;valid;{"result": "valid"}
500;10;5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6868209838867188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.118537187576294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.00236487388611;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;6;0;--features-as-boolean --validate --validate-modality grid;292.26590156555176;valid;{"result": "valid"}
500;10;5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;1;--features-as-boolean --validate --validate-modality forall;39.91022801399231;valid;{"result": "valid"}
500;10;5;6;1;--features-as-boolean --validate --validate-modality grid;291.3319628238678;valid;{"result": "valid"}
500;10;5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;6;2;--features-as-boolean --validate --validate-modality grid;293.8061625957489;valid;{"result": "valid"}
500;10;5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;3;--features-as-boolean --validate --validate-modality forall;31.69046139717102;valid;{"result": "valid"}
500;10;5;6;3;--features-as-boolean --validate --validate-modality grid;297.6008098125458;valid;{"result": "valid"}
500;10;5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;4;--features-as-boolean --validate --validate-modality forall;274.0648090839386;valid;{"result": "valid"}
500;10;5;6;4;--features-as-boolean --validate --validate-modality grid;289.4856824874878;valid;{"result": "valid"}
500;10;5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;6;5;--features-as-boolean --validate --validate-modality grid;296.26339650154114;valid;{"result": "valid"}
500;10;5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;6;6;--features-as-boolean --validate --validate-modality grid;296.7556574344635;valid;{"result": "valid"}
500;10;5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;7;--features-as-boolean --validate --validate-modality forall;60.12554383277893;valid;{"result": "valid"}
500;10;5;6;7;--features-as-boolean --validate --validate-modality grid;297.3141255378723;valid;{"result": "valid"}
500;10;5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;8;--features-as-boolean --validate --validate-modality forall;220.30767607688904;valid;{"result": "valid"}
500;10;5;6;8;--features-as-boolean --validate --validate-modality grid;289.5667722225189;valid;{"result": "valid"}
500;10;5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;6;9;--features-as-boolean --validate --validate-modality grid;288.1148188114166;valid;{"result": "valid"}
500;10;5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;7;0;--features-as-boolean --validate --validate-modality forall;10.239604473114014;valid;{"result": "valid"}
500;10;5;7;0;--features-as-boolean --validate --validate-modality grid;4.673431396484375;valid;{"result": "valid"}
500;10;5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.640239715576172;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.299068927764893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.241387605667114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;1;--features-as-boolean --validate --validate-modality forall;10.14910101890564;valid;{"result": "valid"}
500;10;5;7;1;--features-as-boolean --validate --validate-modality grid;4.719459295272827;valid;{"result": "valid"}
500;10;5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7988977432250977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.796367406845093;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.452723026275635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;2;--features-as-boolean --validate --validate-modality forall;10.051302433013916;valid;{"result": "valid"}
500;10;5;7;2;--features-as-boolean --validate --validate-modality grid;4.7691099643707275;valid;{"result": "valid"}
500;10;5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.307526111602783;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.477338314056396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.35707330703735;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;3;--features-as-boolean --validate --validate-modality forall;10.613203287124634;valid;{"result": "valid"}
500;10;5;7;3;--features-as-boolean --validate --validate-modality grid;4.673714876174927;valid;{"result": "valid"}
500;10;5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8787996768951416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.713500261306763;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.817179679870605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;4;--features-as-boolean --validate --validate-modality forall;9.59636640548706;valid;{"result": "valid"}
500;10;5;7;4;--features-as-boolean --validate --validate-modality grid;4.592360258102417;valid;{"result": "valid"}
500;10;5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.270132541656494;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.399761438369751;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.38678216934204;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;5;--features-as-boolean --validate --validate-modality forall;10.271509170532227;valid;{"result": "valid"}
500;10;5;7;5;--features-as-boolean --validate --validate-modality grid;4.657491445541382;valid;{"result": "valid"}
500;10;5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4289681911468506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.230772256851196;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.977704763412476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;6;--features-as-boolean --validate --validate-modality forall;9.944962501525879;valid;{"result": "valid"}
500;10;5;7;6;--features-as-boolean --validate --validate-modality grid;4.622156381607056;valid;{"result": "valid"}
500;10;5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4488203525543213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.213811159133911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.3179657459259;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;7;--features-as-boolean --validate --validate-modality forall;9.698290824890137;valid;{"result": "valid"}
500;10;5;7;7;--features-as-boolean --validate --validate-modality grid;4.68206524848938;valid;{"result": "valid"}
500;10;5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5530362129211426;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.826855897903442;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.905810832977295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;8;--features-as-boolean --validate --validate-modality forall;10.128437757492065;valid;{"result": "valid"}
500;10;5;7;8;--features-as-boolean --validate --validate-modality grid;4.78048038482666;valid;{"result": "valid"}
500;10;5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.454468011856079;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.447427988052368;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.560012340545654;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;9;--features-as-boolean --validate --validate-modality forall;10.0239098072052;valid;{"result": "valid"}
500;10;5;7;9;--features-as-boolean --validate --validate-modality grid;4.665616512298584;valid;{"result": "valid"}
500;10;5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.725107192993164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.21504282951355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.331515073776245;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;199.44458746910095;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;131.5106258392334;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;204.1204478740692;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.25963735580444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.7197847366333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;130.75691032409668;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;183.49631571769714;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;133.0101068019867;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;262.6161379814148;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.9828782081604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;147.38479590415955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;132.12684226036072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;206.77696681022644;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.92551183700562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;215.86368346214294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.38952684402466;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;130.3543667793274;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;131.00671696662903;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;8;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;165.6668930053711;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.65585446357727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;0;--features-as-boolean --validate --validate-modality forall;10.556100606918335;valid;{"result": "valid"}
500;10;5;9;0;--features-as-boolean --validate --validate-modality grid;4.589825630187988;valid;{"result": "valid"}
500;10;5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.205676555633545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.465288162231445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.70530390739441;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;1;--features-as-boolean --validate --validate-modality forall;11.018286228179932;valid;{"result": "valid"}
500;10;5;9;1;--features-as-boolean --validate --validate-modality grid;4.755470275878906;valid;{"result": "valid"}
500;10;5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3799824714660645;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.274303436279297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.284428119659424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;2;--features-as-boolean --validate --validate-modality forall;9.900615215301514;valid;{"result": "valid"}
500;10;5;9;2;--features-as-boolean --validate --validate-modality grid;4.589017391204834;valid;{"result": "valid"}
500;10;5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.284601926803589;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.164594411849976;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.356926918029785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;3;--features-as-boolean --validate --validate-modality forall;9.98305344581604;valid;{"result": "valid"}
500;10;5;9;3;--features-as-boolean --validate --validate-modality grid;4.613118410110474;valid;{"result": "valid"}
500;10;5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3671860694885254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.765663146972656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.05489659309387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;4;--features-as-boolean --validate --validate-modality forall;10.335814952850342;valid;{"result": "valid"}
500;10;5;9;4;--features-as-boolean --validate --validate-modality grid;4.6227381229400635;valid;{"result": "valid"}
500;10;5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.274454355239868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.501825332641602;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;53.442930936813354;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;5;--features-as-boolean --validate --validate-modality forall;10.042462825775146;valid;{"result": "valid"}
500;10;5;9;5;--features-as-boolean --validate --validate-modality grid;4.900282621383667;valid;{"result": "valid"}
500;10;5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2625043392181396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.08159327507019;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.079864501953125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;6;--features-as-boolean --validate --validate-modality forall;11.04779839515686;valid;{"result": "valid"}
500;10;5;9;6;--features-as-boolean --validate --validate-modality grid;4.648473262786865;valid;{"result": "valid"}
500;10;5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.332305669784546;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.73861289024353;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.20910882949829;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;7;--features-as-boolean --validate --validate-modality forall;10.806280851364136;valid;{"result": "valid"}
500;10;5;9;7;--features-as-boolean --validate --validate-modality grid;4.892502546310425;valid;{"result": "valid"}
500;10;5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2805254459381104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.410820484161377;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.05343508720398;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;8;--features-as-boolean --validate --validate-modality forall;10.365237951278687;valid;{"result": "valid"}
500;10;5;9;8;--features-as-boolean --validate --validate-modality grid;4.733914136886597;valid;{"result": "valid"}
500;10;5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3389384746551514;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.199793815612793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.3743577003479;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;9;--features-as-boolean --validate --validate-modality forall;10.72303581237793;valid;{"result": "valid"}
500;10;5;9;9;--features-as-boolean --validate --validate-modality grid;4.9032745361328125;valid;{"result": "valid"}
500;10;5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.387394428253174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.173333883285522;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.969598054885864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;11;0;--features-as-boolean --validate --validate-modality forall;10.357202529907227;valid;{"result": "valid"}
500;10;5;11;0;--features-as-boolean --validate --validate-modality grid;4.93129563331604;valid;{"result": "valid"}
500;10;5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.55304217338562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.468188285827637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.55793905258179;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;1;--features-as-boolean --validate --validate-modality forall;9.942649841308594;valid;{"result": "valid"}
500;10;5;11;1;--features-as-boolean --validate --validate-modality grid;4.5765221118927;valid;{"result": "valid"}
500;10;5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3005080223083496;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.131183624267578;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.65688967704773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;2;--features-as-boolean --validate --validate-modality forall;9.798534154891968;valid;{"result": "valid"}
500;10;5;11;2;--features-as-boolean --validate --validate-modality grid;4.589112758636475;valid;{"result": "valid"}
500;10;5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2976410388946533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.627928733825684;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.48456859588623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;3;--features-as-boolean --validate --validate-modality forall;9.541129112243652;valid;{"result": "valid"}
500;10;5;11;3;--features-as-boolean --validate --validate-modality grid;4.730125427246094;valid;{"result": "valid"}
500;10;5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2106242179870605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.82913327217102;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.34943079948425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;4;--features-as-boolean --validate --validate-modality forall;9.594853639602661;valid;{"result": "valid"}
500;10;5;11;4;--features-as-boolean --validate --validate-modality grid;4.516599416732788;valid;{"result": "valid"}
500;10;5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.232675552368164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.24486231803894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.22539305686951;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;5;--features-as-boolean --validate --validate-modality forall;9.262715578079224;valid;{"result": "valid"}
500;10;5;11;5;--features-as-boolean --validate --validate-modality grid;4.561204195022583;valid;{"result": "valid"}
500;10;5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1348164081573486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.279451131820679;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.84508943557739;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;6;--features-as-boolean --validate --validate-modality forall;9.78032660484314;valid;{"result": "valid"}
500;10;5;11;6;--features-as-boolean --validate --validate-modality grid;4.523504018783569;valid;{"result": "valid"}
500;10;5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1748552322387695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.86990785598755;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.55017423629761;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;7;--features-as-boolean --validate --validate-modality forall;9.344472408294678;valid;{"result": "valid"}
500;10;5;11;7;--features-as-boolean --validate --validate-modality grid;4.462613105773926;valid;{"result": "valid"}
500;10;5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1987075805664062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.427729368209839;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.41359496116638;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;8;--features-as-boolean --validate --validate-modality forall;9.571064710617065;valid;{"result": "valid"}
500;10;5;11;8;--features-as-boolean --validate --validate-modality grid;4.553248167037964;valid;{"result": "valid"}
500;10;5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.244102716445923;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.17850375175476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.8861563205719;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;9;--features-as-boolean --validate --validate-modality forall;9.587975978851318;valid;{"result": "valid"}
500;10;5;11;9;--features-as-boolean --validate --validate-modality grid;4.556890249252319;valid;{"result": "valid"}
500;10;5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1766393184661865;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.260411739349365;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.00955390930176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;4;--features-as-boolean --validate --validate-modality forall;104.4689724445343;valid;{"result": "valid"}
500;10;5;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;5;--features-as-boolean --validate --validate-modality forall;292.4547839164734;valid;{"result": "valid"}
500;10;5;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;6;--features-as-boolean --validate --validate-modality forall;273.9493045806885;valid;{"result": "valid"}
500;10;5;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;5;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;8;--features-as-boolean --validate --validate-modality forall;45.583597898483276;valid;{"result": "valid"}
500;10;5;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;13;0;--features-as-boolean --validate --validate-modality forall;9.589678049087524;valid;{"result": "valid"}
500;10;5;13;0;--features-as-boolean --validate --validate-modality grid;4.578991174697876;valid;{"result": "valid"}
500;10;5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.042459726333618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.686368227005005;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.89976501464844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;1;--features-as-boolean --validate --validate-modality forall;10.063133955001831;valid;{"result": "valid"}
500;10;5;13;1;--features-as-boolean --validate --validate-modality grid;4.506468057632446;valid;{"result": "valid"}
500;10;5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.635615110397339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.04784345626831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.12080764770508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;2;--features-as-boolean --validate --validate-modality forall;9.682900428771973;valid;{"result": "valid"}
500;10;5;13;2;--features-as-boolean --validate --validate-modality grid;4.532588958740234;valid;{"result": "valid"}
500;10;5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.545370578765869;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.761268854141235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.32653069496155;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;3;--features-as-boolean --validate --validate-modality forall;9.626723289489746;valid;{"result": "valid"}
500;10;5;13;3;--features-as-boolean --validate --validate-modality grid;4.463064193725586;valid;{"result": "valid"}
500;10;5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.884101629257202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.64582347869873;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.98333382606506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;4;--features-as-boolean --validate --validate-modality forall;9.799170970916748;valid;{"result": "valid"}
500;10;5;13;4;--features-as-boolean --validate --validate-modality grid;4.513374090194702;valid;{"result": "valid"}
500;10;5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.118998050689697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.52644920349121;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.86827635765076;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;5;--features-as-boolean --validate --validate-modality forall;9.599337339401245;valid;{"result": "valid"}
500;10;5;13;5;--features-as-boolean --validate --validate-modality grid;4.494200229644775;valid;{"result": "valid"}
500;10;5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.332792043685913;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.827543258666992;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.9851815700531;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;6;--features-as-boolean --validate --validate-modality forall;10.183191061019897;valid;{"result": "valid"}
500;10;5;13;6;--features-as-boolean --validate --validate-modality grid;4.545779228210449;valid;{"result": "valid"}
500;10;5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.570418119430542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.830650568008423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.584421157836914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;7;--features-as-boolean --validate --validate-modality forall;9.758606910705566;valid;{"result": "valid"}
500;10;5;13;7;--features-as-boolean --validate --validate-modality grid;4.504948854446411;valid;{"result": "valid"}
500;10;5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.081287622451782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.702997922897339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.605247259140015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;8;--features-as-boolean --validate --validate-modality forall;9.922672271728516;valid;{"result": "valid"}
500;10;5;13;8;--features-as-boolean --validate --validate-modality grid;4.522890090942383;valid;{"result": "valid"}
500;10;5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.715850114822388;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.89914107322693;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.75677680969238;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;9;--features-as-boolean --validate --validate-modality forall;10.13792896270752;valid;{"result": "valid"}
500;10;5;13;9;--features-as-boolean --validate --validate-modality grid;4.569433927536011;valid;{"result": "valid"}
500;10;5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.131664752960205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.565019369125366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.137617111206055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;15;0;--features-as-boolean --validate --validate-modality forall;9.659683227539062;valid;{"result": "valid"}
500;10;5;15;0;--features-as-boolean --validate --validate-modality grid;4.581468820571899;valid;{"result": "valid"}
500;10;5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2536818981170654;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.76748514175415;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.404377460479736;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;1;--features-as-boolean --validate --validate-modality forall;11.182729005813599;valid;{"result": "valid"}
500;10;5;15;1;--features-as-boolean --validate --validate-modality grid;4.661073207855225;valid;{"result": "valid"}
500;10;5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.336714506149292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.204087018966675;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.62159729003906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;2;--features-as-boolean --validate --validate-modality forall;10.724308013916016;valid;{"result": "valid"}
500;10;5;15;2;--features-as-boolean --validate --validate-modality grid;4.541940212249756;valid;{"result": "valid"}
500;10;5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1869728565216064;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.511956453323364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.809751987457275;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;3;--features-as-boolean --validate --validate-modality forall;10.391085624694824;valid;{"result": "valid"}
500;10;5;15;3;--features-as-boolean --validate --validate-modality grid;4.570679426193237;valid;{"result": "valid"}
500;10;5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.47745943069458;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.796417236328125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.706093549728394;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;4;--features-as-boolean --validate --validate-modality forall;10.649401664733887;valid;{"result": "valid"}
500;10;5;15;4;--features-as-boolean --validate --validate-modality grid;4.620879173278809;valid;{"result": "valid"}
500;10;5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3362512588500977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.932133436203003;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.94191789627075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;5;--features-as-boolean --validate --validate-modality forall;10.68030834197998;valid;{"result": "valid"}
500;10;5;15;5;--features-as-boolean --validate --validate-modality grid;4.796300172805786;valid;{"result": "valid"}
500;10;5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1927871704101562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.386514902114868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.912487506866455;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;6;--features-as-boolean --validate --validate-modality forall;9.852619647979736;valid;{"result": "valid"}
500;10;5;15;6;--features-as-boolean --validate --validate-modality grid;4.535581588745117;valid;{"result": "valid"}
500;10;5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.231074571609497;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.919259309768677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.482226848602295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;7;--features-as-boolean --validate --validate-modality forall;10.300310850143433;valid;{"result": "valid"}
500;10;5;15;7;--features-as-boolean --validate --validate-modality grid;4.722750186920166;valid;{"result": "valid"}
500;10;5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4267983436584473;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.21066904067993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.14990544319153;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;8;--features-as-boolean --validate --validate-modality forall;10.494998931884766;valid;{"result": "valid"}
500;10;5;15;8;--features-as-boolean --validate --validate-modality grid;4.508717775344849;valid;{"result": "valid"}
500;10;5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3880417346954346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.681710958480835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.58181810379028;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;9;--features-as-boolean --validate --validate-modality forall;9.964377403259277;valid;{"result": "valid"}
500;10;5;15;9;--features-as-boolean --validate --validate-modality grid;4.76580023765564;valid;{"result": "valid"}
500;10;5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.376667022705078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.985143661499023;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.814645528793335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;6;--features-as-boolean --validate --validate-modality forall;85.75640201568604;valid;{"result": "valid"}
500;10;5;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;17;0;--features-as-boolean --validate --validate-modality forall;10.644999504089355;valid;{"result": "valid"}
500;10;5;17;0;--features-as-boolean --validate --validate-modality grid;4.711051940917969;valid;{"result": "valid"}
500;10;5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.950596570968628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.311750173568726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.462374210357666;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;1;--features-as-boolean --validate --validate-modality forall;10.733404636383057;valid;{"result": "valid"}
500;10;5;17;1;--features-as-boolean --validate --validate-modality grid;4.558346509933472;valid;{"result": "valid"}
500;10;5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.708951950073242;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.190555810928345;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.14999175071716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;2;--features-as-boolean --validate --validate-modality forall;10.475642681121826;valid;{"result": "valid"}
500;10;5;17;2;--features-as-boolean --validate --validate-modality grid;4.945242404937744;valid;{"result": "valid"}
500;10;5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8197274208068848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.27908945083618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.04958939552307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;3;--features-as-boolean --validate --validate-modality forall;10.752250671386719;valid;{"result": "valid"}
500;10;5;17;3;--features-as-boolean --validate --validate-modality grid;5.163459777832031;valid;{"result": "valid"}
500;10;5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.27519679069519;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.150729656219482;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.76770877838135;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;4;--features-as-boolean --validate --validate-modality forall;10.584420680999756;valid;{"result": "valid"}
500;10;5;17;4;--features-as-boolean --validate --validate-modality grid;4.927896976470947;valid;{"result": "valid"}
500;10;5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.0326247215271;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.79567050933838;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.08438444137573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;5;--features-as-boolean --validate --validate-modality forall;10.451004266738892;valid;{"result": "valid"}
500;10;5;17;5;--features-as-boolean --validate --validate-modality grid;4.655411720275879;valid;{"result": "valid"}
500;10;5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.043234348297119;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.090511083602905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.9425847530365;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;6;--features-as-boolean --validate --validate-modality forall;9.880338668823242;valid;{"result": "valid"}
500;10;5;17;6;--features-as-boolean --validate --validate-modality grid;4.648592233657837;valid;{"result": "valid"}
500;10;5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6091928482055664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.13264012336731;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.47180366516113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;7;--features-as-boolean --validate --validate-modality forall;9.652913093566895;valid;{"result": "valid"}
500;10;5;17;7;--features-as-boolean --validate --validate-modality grid;4.590762376785278;valid;{"result": "valid"}
500;10;5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6176671981811523;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.693352699279785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.96735906600952;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;8;--features-as-boolean --validate --validate-modality forall;10.15331482887268;valid;{"result": "valid"}
500;10;5;17;8;--features-as-boolean --validate --validate-modality grid;4.626307725906372;valid;{"result": "valid"}
500;10;5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.876636028289795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.819619417190552;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.80531549453735;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;9;--features-as-boolean --validate --validate-modality forall;10.514352798461914;valid;{"result": "valid"}
500;10;5;17;9;--features-as-boolean --validate --validate-modality grid;4.63953709602356;valid;{"result": "valid"}
500;10;5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9995439052581787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.390210151672363;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.9573757648468;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;1;--features-as-boolean --validate --validate-modality forall;77.58896398544312;valid;{"result": "valid"}
500;10;5;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5;19;0;--features-as-boolean --validate --validate-modality forall;9.93093204498291;valid;{"result": "valid"}
500;10;5;19;0;--features-as-boolean --validate --validate-modality grid;4.560219764709473;valid;{"result": "valid"}
500;10;5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.383408546447754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.54136848449707;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.13371539115906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;1;--features-as-boolean --validate --validate-modality forall;10.262816905975342;valid;{"result": "valid"}
500;10;5;19;1;--features-as-boolean --validate --validate-modality grid;4.659799575805664;valid;{"result": "valid"}
500;10;5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4093198776245117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.545588493347168;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.476733922958374;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;2;--features-as-boolean --validate --validate-modality forall;10.41249704360962;valid;{"result": "valid"}
500;10;5;19;2;--features-as-boolean --validate --validate-modality grid;4.603804588317871;valid;{"result": "valid"}
500;10;5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.344917058944702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.691782236099243;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.96678423881531;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;3;--features-as-boolean --validate --validate-modality forall;10.342802047729492;valid;{"result": "valid"}
500;10;5;19;3;--features-as-boolean --validate --validate-modality grid;4.68306565284729;valid;{"result": "valid"}
500;10;5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3679332733154297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.910274267196655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.11804676055908;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;4;--features-as-boolean --validate --validate-modality forall;10.351083517074585;valid;{"result": "valid"}
500;10;5;19;4;--features-as-boolean --validate --validate-modality grid;4.5242180824279785;valid;{"result": "valid"}
500;10;5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3353464603424072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.790984630584717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.632298946380615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;5;--features-as-boolean --validate --validate-modality forall;10.221443891525269;valid;{"result": "valid"}
500;10;5;19;5;--features-as-boolean --validate --validate-modality grid;4.542995452880859;valid;{"result": "valid"}
500;10;5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.445458173751831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.611074209213257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.55797266960144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;6;--features-as-boolean --validate --validate-modality forall;10.382741928100586;valid;{"result": "valid"}
500;10;5;19;6;--features-as-boolean --validate --validate-modality grid;4.602556467056274;valid;{"result": "valid"}
500;10;5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4545764923095703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.543335676193237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.78982710838318;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;7;--features-as-boolean --validate --validate-modality forall;9.91564154624939;valid;{"result": "valid"}
500;10;5;19;7;--features-as-boolean --validate --validate-modality grid;4.6183202266693115;valid;{"result": "valid"}
500;10;5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.613834857940674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.9533908367157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.40359616279602;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;8;--features-as-boolean --validate --validate-modality forall;10.320814847946167;valid;{"result": "valid"}
500;10;5;19;8;--features-as-boolean --validate --validate-modality grid;4.655566453933716;valid;{"result": "valid"}
500;10;5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.551194429397583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.310230016708374;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.3299994468689;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;9;--features-as-boolean --validate --validate-modality forall;9.83551287651062;valid;{"result": "valid"}
500;10;5;19;9;--features-as-boolean --validate --validate-modality grid;4.564557313919067;valid;{"result": "valid"}
500;10;5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3742568492889404;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.050389051437378;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.435715198516846;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;9;--features-as-boolean --validate --validate-modality forall;38.040138483047485;valid;{"result": "valid"}
500;10;5.25;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;1;0;--features-as-boolean --validate --validate-modality forall;10.686239242553711;valid;{"result": "valid"}
500;10;5.25;1;0;--features-as-boolean --validate --validate-modality grid;4.918732166290283;valid;{"result": "valid"}
500;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.474340677261353;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.59286141395569;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;74.67897391319275;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;1;--features-as-boolean --validate --validate-modality forall;10.64447808265686;valid;{"result": "valid"}
500;10;5.25;1;1;--features-as-boolean --validate --validate-modality grid;4.935582160949707;valid;{"result": "valid"}
500;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.713983297348022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.852497339248657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;76.15950441360474;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;2;--features-as-boolean --validate --validate-modality forall;10.753367185592651;valid;{"result": "valid"}
500;10;5.25;1;2;--features-as-boolean --validate --validate-modality grid;4.6705002784729;valid;{"result": "valid"}
500;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.056634426116943;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.745986461639404;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;75.37025618553162;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;3;--features-as-boolean --validate --validate-modality forall;11.106455564498901;valid;{"result": "valid"}
500;10;5.25;1;3;--features-as-boolean --validate --validate-modality grid;4.803670406341553;valid;{"result": "valid"}
500;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.923392057418823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.061603307724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;74.21321535110474;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;4;--features-as-boolean --validate --validate-modality forall;11.374971866607666;valid;{"result": "valid"}
500;10;5.25;1;4;--features-as-boolean --validate --validate-modality grid;4.762647867202759;valid;{"result": "valid"}
500;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.179121971130371;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.617850065231323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;74.50746703147888;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;5;--features-as-boolean --validate --validate-modality forall;11.210844039916992;valid;{"result": "valid"}
500;10;5.25;1;5;--features-as-boolean --validate --validate-modality grid;4.818538665771484;valid;{"result": "valid"}
500;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.673485279083252;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.282399654388428;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;73.63009572029114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;6;--features-as-boolean --validate --validate-modality forall;11.385174751281738;valid;{"result": "valid"}
500;10;5.25;1;6;--features-as-boolean --validate --validate-modality grid;4.7274110317230225;valid;{"result": "valid"}
500;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.082945585250854;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.30799961090088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;75.34060502052307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;7;--features-as-boolean --validate --validate-modality forall;11.599015235900879;valid;{"result": "valid"}
500;10;5.25;1;7;--features-as-boolean --validate --validate-modality grid;4.776429891586304;valid;{"result": "valid"}
500;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.687594652175903;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.864046812057495;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.70818138122559;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;8;--features-as-boolean --validate --validate-modality forall;10.878304481506348;valid;{"result": "valid"}
500;10;5.25;1;8;--features-as-boolean --validate --validate-modality grid;4.803161144256592;valid;{"result": "valid"}
500;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.392150640487671;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.848092555999756;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.57764840126038;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;9;--features-as-boolean --validate --validate-modality forall;10.575788021087646;valid;{"result": "valid"}
500;10;5.25;1;9;--features-as-boolean --validate --validate-modality grid;4.7562360763549805;valid;{"result": "valid"}
500;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.036815881729126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.807600259780884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;74.44229555130005;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;3;0;--features-as-boolean --validate --validate-modality forall;10.739500045776367;valid;{"result": "valid"}
500;10;5.25;3;0;--features-as-boolean --validate --validate-modality grid;4.731161117553711;valid;{"result": "valid"}
500;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.589801788330078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.907207489013672;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.102285385131836;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;1;--features-as-boolean --validate --validate-modality forall;10.606357336044312;valid;{"result": "valid"}
500;10;5.25;3;1;--features-as-boolean --validate --validate-modality grid;4.628310441970825;valid;{"result": "valid"}
500;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.010112524032593;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.994417190551758;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.30473470687866;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;2;--features-as-boolean --validate --validate-modality forall;10.809391498565674;valid;{"result": "valid"}
500;10;5.25;3;2;--features-as-boolean --validate --validate-modality grid;4.591882228851318;valid;{"result": "valid"}
500;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.697980642318726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.07741355895996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.684635400772095;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;3;--features-as-boolean --validate --validate-modality forall;10.834848165512085;valid;{"result": "valid"}
500;10;5.25;3;3;--features-as-boolean --validate --validate-modality grid;4.830173969268799;valid;{"result": "valid"}
500;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.415656089782715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.77704882621765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.95784044265747;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;4;--features-as-boolean --validate --validate-modality forall;11.251381397247314;valid;{"result": "valid"}
500;10;5.25;3;4;--features-as-boolean --validate --validate-modality grid;4.7674338817596436;valid;{"result": "valid"}
500;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.31373167037964;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.105425357818604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;60.08687448501587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;5;--features-as-boolean --validate --validate-modality forall;11.076895236968994;valid;{"result": "valid"}
500;10;5.25;3;5;--features-as-boolean --validate --validate-modality grid;4.754152774810791;valid;{"result": "valid"}
500;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.23151159286499;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.84878420829773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.27194595336914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;6;--features-as-boolean --validate --validate-modality forall;10.559409618377686;valid;{"result": "valid"}
500;10;5.25;3;6;--features-as-boolean --validate --validate-modality grid;4.917941570281982;valid;{"result": "valid"}
500;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.654254913330078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.55637836456299;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.72257089614868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;7;--features-as-boolean --validate --validate-modality forall;10.22903060913086;valid;{"result": "valid"}
500;10;5.25;3;7;--features-as-boolean --validate --validate-modality grid;4.5809645652771;valid;{"result": "valid"}
500;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.217925786972046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.983109712600708;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.590118646621704;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;8;--features-as-boolean --validate --validate-modality forall;10.995497703552246;valid;{"result": "valid"}
500;10;5.25;3;8;--features-as-boolean --validate --validate-modality grid;4.631516695022583;valid;{"result": "valid"}
500;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.678603172302246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.880419969558716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;60.252381324768066;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;9;--features-as-boolean --validate --validate-modality forall;10.899510860443115;valid;{"result": "valid"}
500;10;5.25;3;9;--features-as-boolean --validate --validate-modality grid;4.750641822814941;valid;{"result": "valid"}
500;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.506003379821777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.638202905654907;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;60.24273228645325;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;5;0;--features-as-boolean --validate --validate-modality forall;10.373567819595337;valid;{"result": "valid"}
500;10;5.25;5;0;--features-as-boolean --validate --validate-modality grid;4.552244663238525;valid;{"result": "valid"}
500;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.39039421081543;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.035027503967285;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;64.73222517967224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;1;--features-as-boolean --validate --validate-modality forall;10.842232942581177;valid;{"result": "valid"}
500;10;5.25;5;1;--features-as-boolean --validate --validate-modality grid;4.751915693283081;valid;{"result": "valid"}
500;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.463682174682617;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.74561905860901;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.16159629821777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;2;--features-as-boolean --validate --validate-modality forall;10.706973791122437;valid;{"result": "valid"}
500;10;5.25;5;2;--features-as-boolean --validate --validate-modality grid;4.532044172286987;valid;{"result": "valid"}
500;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.170371770858765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.359116315841675;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.58115339279175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;3;--features-as-boolean --validate --validate-modality forall;10.166899919509888;valid;{"result": "valid"}
500;10;5.25;5;3;--features-as-boolean --validate --validate-modality grid;4.496902704238892;valid;{"result": "valid"}
500;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.25228500366211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.76378583908081;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;64.70064234733582;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;4;--features-as-boolean --validate --validate-modality forall;11.120115041732788;valid;{"result": "valid"}
500;10;5.25;5;4;--features-as-boolean --validate --validate-modality grid;4.8525190353393555;valid;{"result": "valid"}
500;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.175705909729004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.991034269332886;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.50219750404358;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;5;--features-as-boolean --validate --validate-modality forall;10.905862808227539;valid;{"result": "valid"}
500;10;5.25;5;5;--features-as-boolean --validate --validate-modality grid;4.717538118362427;valid;{"result": "valid"}
500;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.815881967544556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.685836791992188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.23595762252808;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;6;--features-as-boolean --validate --validate-modality forall;10.503514766693115;valid;{"result": "valid"}
500;10;5.25;5;6;--features-as-boolean --validate --validate-modality grid;4.67521595954895;valid;{"result": "valid"}
500;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.47751498222351;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.361711502075195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.7245545387268;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;7;--features-as-boolean --validate --validate-modality forall;11.16269326210022;valid;{"result": "valid"}
500;10;5.25;5;7;--features-as-boolean --validate --validate-modality grid;4.607621669769287;valid;{"result": "valid"}
500;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.142313480377197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.442850828170776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;64.45545220375061;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;8;--features-as-boolean --validate --validate-modality forall;10.64543080329895;valid;{"result": "valid"}
500;10;5.25;5;8;--features-as-boolean --validate --validate-modality grid;4.638240098953247;valid;{"result": "valid"}
500;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.055622577667236;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.906813383102417;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;64.20184350013733;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;9;--features-as-boolean --validate --validate-modality forall;11.099310398101807;valid;{"result": "valid"}
500;10;5.25;5;9;--features-as-boolean --validate --validate-modality grid;5.015292406082153;valid;{"result": "valid"}
500;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.211791515350342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.359611988067627;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.11234211921692;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;5.25;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;7;0;--features-as-boolean --validate --validate-modality forall;11.722957134246826;valid;{"result": "valid"}
500;10;5.25;7;0;--features-as-boolean --validate --validate-modality grid;7.203233480453491;valid;{"result": "valid"}
500;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.698878765106201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.30891442298889;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.81507229804993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;1;--features-as-boolean --validate --validate-modality forall;11.260492324829102;valid;{"result": "valid"}
500;10;5.25;7;1;--features-as-boolean --validate --validate-modality grid;7.256685495376587;valid;{"result": "valid"}
500;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.635354280471802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.549870252609253;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;70.24413180351257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;2;--features-as-boolean --validate --validate-modality forall;12.204599142074585;valid;{"result": "valid"}
500;10;5.25;7;2;--features-as-boolean --validate --validate-modality grid;7.1307213306427;valid;{"result": "valid"}
500;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.829944133758545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.70294165611267;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.86229872703552;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;3;--features-as-boolean --validate --validate-modality forall;12.553401947021484;valid;{"result": "valid"}
500;10;5.25;7;3;--features-as-boolean --validate --validate-modality grid;7.011470079421997;valid;{"result": "valid"}
500;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.675981760025024;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.513415336608887;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;71.35915470123291;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;4;--features-as-boolean --validate --validate-modality forall;11.236125946044922;valid;{"result": "valid"}
500;10;5.25;7;4;--features-as-boolean --validate --validate-modality grid;7.130997657775879;valid;{"result": "valid"}
500;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.588008165359497;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.57524037361145;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.39799237251282;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;5;--features-as-boolean --validate --validate-modality forall;12.022847414016724;valid;{"result": "valid"}
500;10;5.25;7;5;--features-as-boolean --validate --validate-modality grid;7.198028326034546;valid;{"result": "valid"}
500;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.7819578647613525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.564209461212158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.49651169776917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;6;--features-as-boolean --validate --validate-modality forall;14.28261423110962;valid;{"result": "valid"}
500;10;5.25;7;6;--features-as-boolean --validate --validate-modality grid;7.114126205444336;valid;{"result": "valid"}
500;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.56509017944336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.742274522781372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.64001321792603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;7;--features-as-boolean --validate --validate-modality forall;11.281988620758057;valid;{"result": "valid"}
500;10;5.25;7;7;--features-as-boolean --validate --validate-modality grid;7.047667741775513;valid;{"result": "valid"}
500;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.011763572692871;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.135042190551758;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.25094771385193;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;8;--features-as-boolean --validate --validate-modality forall;11.202241897583008;valid;{"result": "valid"}
500;10;5.25;7;8;--features-as-boolean --validate --validate-modality grid;7.203768968582153;valid;{"result": "valid"}
500;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.131069421768188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.77246689796448;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.93731594085693;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;9;--features-as-boolean --validate --validate-modality forall;11.795145034790039;valid;{"result": "valid"}
500;10;5.25;7;9;--features-as-boolean --validate --validate-modality grid;7.389885663986206;valid;{"result": "valid"}
500;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.951041460037231;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.62424945831299;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.9697859287262;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;0;--features-as-boolean --validate --validate-modality grid;29.042044162750244;valid;{"result": "valid"}
500;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;1;--features-as-boolean --validate --validate-modality grid;28.609400272369385;valid;{"result": "valid"}
500;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;2;--features-as-boolean --validate --validate-modality grid;28.485386610031128;valid;{"result": "valid"}
500;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;3;--features-as-boolean --validate --validate-modality grid;28.873120069503784;valid;{"result": "valid"}
500;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;4;--features-as-boolean --validate --validate-modality grid;28.507331132888794;valid;{"result": "valid"}
500;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;5;--features-as-boolean --validate --validate-modality grid;28.514206886291504;valid;{"result": "valid"}
500;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;6;--features-as-boolean --validate --validate-modality grid;28.537057399749756;valid;{"result": "valid"}
500;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;7;--features-as-boolean --validate --validate-modality grid;27.79669499397278;valid;{"result": "valid"}
500;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;8;--features-as-boolean --validate --validate-modality grid;29.058897495269775;valid;{"result": "valid"}
500;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;8;9;--features-as-boolean --validate --validate-modality grid;29.081194400787354;valid;{"result": "valid"}
500;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;9;0;--features-as-boolean --validate --validate-modality forall;11.31631851196289;valid;{"result": "valid"}
500;10;5.25;9;0;--features-as-boolean --validate --validate-modality grid;13.68410325050354;valid;{"result": "valid"}
500;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.164107084274292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.451835870742798;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.90134000778198;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;1;--features-as-boolean --validate --validate-modality forall;11.185843706130981;valid;{"result": "valid"}
500;10;5.25;9;1;--features-as-boolean --validate --validate-modality grid;13.693524837493896;valid;{"result": "valid"}
500;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.140024185180664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.055250883102417;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.98560357093811;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;2;--features-as-boolean --validate --validate-modality forall;11.422874689102173;valid;{"result": "valid"}
500;10;5.25;9;2;--features-as-boolean --validate --validate-modality grid;14.557474613189697;valid;{"result": "valid"}
500;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.43867015838623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.62792134284973;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.63183355331421;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;3;--features-as-boolean --validate --validate-modality forall;11.537847757339478;valid;{"result": "valid"}
500;10;5.25;9;3;--features-as-boolean --validate --validate-modality grid;13.277919054031372;valid;{"result": "valid"}
500;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.206083536148071;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.39209485054016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.16001582145691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;4;--features-as-boolean --validate --validate-modality forall;10.843613624572754;valid;{"result": "valid"}
500;10;5.25;9;4;--features-as-boolean --validate --validate-modality grid;13.901993751525879;valid;{"result": "valid"}
500;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.7300546169281;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.709054708480835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.37213468551636;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;5;--features-as-boolean --validate --validate-modality forall;11.419268131256104;valid;{"result": "valid"}
500;10;5.25;9;5;--features-as-boolean --validate --validate-modality grid;14.625210046768188;valid;{"result": "valid"}
500;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.34858512878418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.55410647392273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.16214847564697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;6;--features-as-boolean --validate --validate-modality forall;11.129668235778809;valid;{"result": "valid"}
500;10;5.25;9;6;--features-as-boolean --validate --validate-modality grid;14.233859777450562;valid;{"result": "valid"}
500;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.18193244934082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.622565984725952;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.54496455192566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;7;--features-as-boolean --validate --validate-modality forall;11.477646350860596;valid;{"result": "valid"}
500;10;5.25;9;7;--features-as-boolean --validate --validate-modality grid;13.738304615020752;valid;{"result": "valid"}
500;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.224979877471924;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.804505825042725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.62193441390991;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;8;--features-as-boolean --validate --validate-modality forall;11.297945737838745;valid;{"result": "valid"}
500;10;5.25;9;8;--features-as-boolean --validate --validate-modality grid;14.83047890663147;valid;{"result": "valid"}
500;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.398037433624268;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.51970601081848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.80879497528076;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;9;--features-as-boolean --validate --validate-modality forall;11.411994695663452;valid;{"result": "valid"}
500;10;5.25;9;9;--features-as-boolean --validate --validate-modality grid;14.73513388633728;valid;{"result": "valid"}
500;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.925364971160889;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.436667442321777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.93032264709473;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;9;--features-as-boolean --validate --validate-modality forall;69.52816987037659;valid;{"result": "valid"}
500;10;5.25;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;11;0;--features-as-boolean --validate --validate-modality forall;10.850863456726074;valid;{"result": "valid"}
500;10;5.25;11;0;--features-as-boolean --validate --validate-modality grid;4.639068126678467;valid;{"result": "valid"}
500;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.984955310821533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.567060470581055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.61005759239197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;1;--features-as-boolean --validate --validate-modality forall;10.706586122512817;valid;{"result": "valid"}
500;10;5.25;11;1;--features-as-boolean --validate --validate-modality grid;4.723599672317505;valid;{"result": "valid"}
500;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.351202964782715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.453251838684082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.24468278884888;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;2;--features-as-boolean --validate --validate-modality forall;10.85732126235962;valid;{"result": "valid"}
500;10;5.25;11;2;--features-as-boolean --validate --validate-modality grid;4.784953832626343;valid;{"result": "valid"}
500;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9004054069519043;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.320592164993286;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.03101396560669;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;3;--features-as-boolean --validate --validate-modality forall;10.85130262374878;valid;{"result": "valid"}
500;10;5.25;11;3;--features-as-boolean --validate --validate-modality grid;4.551482439041138;valid;{"result": "valid"}
500;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.7659876346588135;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.359365224838257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.246113300323486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;4;--features-as-boolean --validate --validate-modality forall;11.341025114059448;valid;{"result": "valid"}
500;10;5.25;11;4;--features-as-boolean --validate --validate-modality grid;4.577715158462524;valid;{"result": "valid"}
500;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.29305624961853;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.26929521560669;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.250335931777954;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;5;--features-as-boolean --validate --validate-modality forall;10.730571985244751;valid;{"result": "valid"}
500;10;5.25;11;5;--features-as-boolean --validate --validate-modality grid;4.629863262176514;valid;{"result": "valid"}
500;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.185667276382446;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.59856653213501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.44617414474487;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;6;--features-as-boolean --validate --validate-modality forall;10.754206895828247;valid;{"result": "valid"}
500;10;5.25;11;6;--features-as-boolean --validate --validate-modality grid;4.718808650970459;valid;{"result": "valid"}
500;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.182282447814941;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.03216290473938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.6631236076355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;7;--features-as-boolean --validate --validate-modality forall;10.330524444580078;valid;{"result": "valid"}
500;10;5.25;11;7;--features-as-boolean --validate --validate-modality grid;4.830129146575928;valid;{"result": "valid"}
500;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.2324700355529785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.050729513168335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.47373819351196;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;8;--features-as-boolean --validate --validate-modality forall;10.38783049583435;valid;{"result": "valid"}
500;10;5.25;11;8;--features-as-boolean --validate --validate-modality grid;4.846302509307861;valid;{"result": "valid"}
500;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.0674333572387695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.147989749908447;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.17174410820007;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;9;--features-as-boolean --validate --validate-modality forall;10.213021516799927;valid;{"result": "valid"}
500;10;5.25;11;9;--features-as-boolean --validate --validate-modality grid;4.605561256408691;valid;{"result": "valid"}
500;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.293379545211792;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.914053201675415;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.58856272697449;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;6;--features-as-boolean --validate --validate-modality forall;161.45202207565308;valid;{"result": "valid"}
500;10;5.25;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;13;0;--features-as-boolean --validate --validate-modality forall;11.14411211013794;valid;{"result": "valid"}
500;10;5.25;13;0;--features-as-boolean --validate --validate-modality grid;4.565690994262695;valid;{"result": "valid"}
500;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.05405354499817;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;62.80544376373291;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.41618824005127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;1;--features-as-boolean --validate --validate-modality forall;9.955977439880371;valid;{"result": "valid"}
500;10;5.25;13;1;--features-as-boolean --validate --validate-modality grid;4.832476854324341;valid;{"result": "valid"}
500;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.141404628753662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.61248016357422;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;88.52173495292664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;2;--features-as-boolean --validate --validate-modality forall;11.075968265533447;valid;{"result": "valid"}
500;10;5.25;13;2;--features-as-boolean --validate --validate-modality grid;4.748774290084839;valid;{"result": "valid"}
500;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.72502040863037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.15808987617493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.68461155891418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;3;--features-as-boolean --validate --validate-modality forall;10.679972887039185;valid;{"result": "valid"}
500;10;5.25;13;3;--features-as-boolean --validate --validate-modality grid;4.548996686935425;valid;{"result": "valid"}
500;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.245131969451904;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.48570728302002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.18613123893738;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;4;--features-as-boolean --validate --validate-modality forall;11.212838649749756;valid;{"result": "valid"}
500;10;5.25;13;4;--features-as-boolean --validate --validate-modality grid;4.755179405212402;valid;{"result": "valid"}
500;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.540143728256226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.94234538078308;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.48345685005188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;5;--features-as-boolean --validate --validate-modality forall;11.076377391815186;valid;{"result": "valid"}
500;10;5.25;13;5;--features-as-boolean --validate --validate-modality grid;4.592574119567871;valid;{"result": "valid"}
500;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.50384497642517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.18957734107971;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;88.02300572395325;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;6;--features-as-boolean --validate --validate-modality forall;10.7773118019104;valid;{"result": "valid"}
500;10;5.25;13;6;--features-as-boolean --validate --validate-modality grid;4.61409592628479;valid;{"result": "valid"}
500;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.982198238372803;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.41633319854736;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;87.03179812431335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;7;--features-as-boolean --validate --validate-modality forall;11.170852899551392;valid;{"result": "valid"}
500;10;5.25;13;7;--features-as-boolean --validate --validate-modality grid;4.607428550720215;valid;{"result": "valid"}
500;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.61228847503662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.598628759384155;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.97953915596008;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;8;--features-as-boolean --validate --validate-modality forall;11.096779823303223;valid;{"result": "valid"}
500;10;5.25;13;8;--features-as-boolean --validate --validate-modality grid;4.706684827804565;valid;{"result": "valid"}
500;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.946258544921875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.18722319602966;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;90.29028224945068;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;9;--features-as-boolean --validate --validate-modality forall;10.576854228973389;valid;{"result": "valid"}
500;10;5.25;13;9;--features-as-boolean --validate --validate-modality grid;4.534878492355347;valid;{"result": "valid"}
500;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.878433227539062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.510518074035645;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.7932915687561;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;15;0;--features-as-boolean --validate --validate-modality forall;10.920202493667603;valid;{"result": "valid"}
500;10;5.25;15;0;--features-as-boolean --validate --validate-modality grid;4.856072664260864;valid;{"result": "valid"}
500;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.969334602355957;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.906460523605347;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.69148111343384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;1;--features-as-boolean --validate --validate-modality forall;11.181350708007812;valid;{"result": "valid"}
500;10;5.25;15;1;--features-as-boolean --validate --validate-modality grid;4.955266952514648;valid;{"result": "valid"}
500;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9045848846435547;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.915958881378174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.77760076522827;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;2;--features-as-boolean --validate --validate-modality forall;10.572031259536743;valid;{"result": "valid"}
500;10;5.25;15;2;--features-as-boolean --validate --validate-modality grid;4.662837505340576;valid;{"result": "valid"}
500;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.722582101821899;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.7213933467865;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.98999857902527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;3;--features-as-boolean --validate --validate-modality forall;10.743700504302979;valid;{"result": "valid"}
500;10;5.25;15;3;--features-as-boolean --validate --validate-modality grid;4.6936798095703125;valid;{"result": "valid"}
500;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.718222618103027;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.142998218536377;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.74938249588013;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;4;--features-as-boolean --validate --validate-modality forall;11.028183937072754;valid;{"result": "valid"}
500;10;5.25;15;4;--features-as-boolean --validate --validate-modality grid;4.711363315582275;valid;{"result": "valid"}
500;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.929689884185791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.908740520477295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.459540128707886;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;5;--features-as-boolean --validate --validate-modality forall;11.584044456481934;valid;{"result": "valid"}
500;10;5.25;15;5;--features-as-boolean --validate --validate-modality grid;4.833861827850342;valid;{"result": "valid"}
500;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.249389886856079;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.745901346206665;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.67141389846802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;6;--features-as-boolean --validate --validate-modality forall;10.67519736289978;valid;{"result": "valid"}
500;10;5.25;15;6;--features-as-boolean --validate --validate-modality grid;4.697194337844849;valid;{"result": "valid"}
500;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.396977186203003;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.655067443847656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.42183208465576;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;7;--features-as-boolean --validate --validate-modality forall;11.263529300689697;valid;{"result": "valid"}
500;10;5.25;15;7;--features-as-boolean --validate --validate-modality grid;4.82863187789917;valid;{"result": "valid"}
500;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.4080023765563965;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.26721978187561;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.35296392440796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;8;--features-as-boolean --validate --validate-modality forall;11.39310359954834;valid;{"result": "valid"}
500;10;5.25;15;8;--features-as-boolean --validate --validate-modality grid;4.838287115097046;valid;{"result": "valid"}
500;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8018367290496826;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.36140012741089;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.38546276092529;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;9;--features-as-boolean --validate --validate-modality forall;11.121766567230225;valid;{"result": "valid"}
500;10;5.25;15;9;--features-as-boolean --validate --validate-modality grid;4.833689451217651;valid;{"result": "valid"}
500;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.55361270904541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.791895389556885;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.61952018737793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;17;0;--features-as-boolean --validate --validate-modality forall;9.889024496078491;valid;{"result": "valid"}
500;10;5.25;17;0;--features-as-boolean --validate --validate-modality grid;13.24858808517456;valid;{"result": "valid"}
500;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.691932201385498;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.605619430541992;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;71.78287315368652;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;1;--features-as-boolean --validate --validate-modality forall;10.120365619659424;valid;{"result": "valid"}
500;10;5.25;17;1;--features-as-boolean --validate --validate-modality grid;13.001282215118408;valid;{"result": "valid"}
500;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.22238516807556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.96352243423462;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.44105291366577;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;2;--features-as-boolean --validate --validate-modality forall;10.797001600265503;valid;{"result": "valid"}
500;10;5.25;17;2;--features-as-boolean --validate --validate-modality grid;12.52826714515686;valid;{"result": "valid"}
500;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.086334466934204;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.441875457763672;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;70.49803423881531;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;3;--features-as-boolean --validate --validate-modality forall;10.016815423965454;valid;{"result": "valid"}
500;10;5.25;17;3;--features-as-boolean --validate --validate-modality grid;12.347412586212158;valid;{"result": "valid"}
500;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.8379487991333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.20540952682495;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;73.14977383613586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;4;--features-as-boolean --validate --validate-modality forall;10.397348403930664;valid;{"result": "valid"}
500;10;5.25;17;4;--features-as-boolean --validate --validate-modality grid;13.507901906967163;valid;{"result": "valid"}
500;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.809234142303467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.76667308807373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.49034595489502;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;5;--features-as-boolean --validate --validate-modality forall;10.593011856079102;valid;{"result": "valid"}
500;10;5.25;17;5;--features-as-boolean --validate --validate-modality grid;12.749803066253662;valid;{"result": "valid"}
500;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.165107011795044;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.326056718826294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.6392822265625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;6;--features-as-boolean --validate --validate-modality forall;10.657267808914185;valid;{"result": "valid"}
500;10;5.25;17;6;--features-as-boolean --validate --validate-modality grid;12.549652814865112;valid;{"result": "valid"}
500;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.30717968940735;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.929412603378296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;73.63081932067871;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;7;--features-as-boolean --validate --validate-modality forall;10.113356113433838;valid;{"result": "valid"}
500;10;5.25;17;7;--features-as-boolean --validate --validate-modality grid;12.66812801361084;valid;{"result": "valid"}
500;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.71155548095703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.069541931152344;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.47514724731445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;8;--features-as-boolean --validate --validate-modality forall;10.747956037521362;valid;{"result": "valid"}
500;10;5.25;17;8;--features-as-boolean --validate --validate-modality grid;13.039071321487427;valid;{"result": "valid"}
500;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.81090998649597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.302610635757446;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;70.54252338409424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;9;--features-as-boolean --validate --validate-modality forall;10.552626848220825;valid;{"result": "valid"}
500;10;5.25;17;9;--features-as-boolean --validate --validate-modality grid;13.597837924957275;valid;{"result": "valid"}
500;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.9843168258667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.62888741493225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.44194960594177;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.25;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.25;19;0;--features-as-boolean --validate --validate-modality forall;11.298736572265625;valid;{"result": "valid"}
500;10;5.25;19;0;--features-as-boolean --validate --validate-modality grid;4.623934745788574;valid;{"result": "valid"}
500;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.533783912658691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.388227701187134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.59345531463623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;1;--features-as-boolean --validate --validate-modality forall;10.949433326721191;valid;{"result": "valid"}
500;10;5.25;19;1;--features-as-boolean --validate --validate-modality grid;4.8396992683410645;valid;{"result": "valid"}
500;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.665435314178467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.89106583595276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.647942304611206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;2;--features-as-boolean --validate --validate-modality forall;12.306862354278564;valid;{"result": "valid"}
500;10;5.25;19;2;--features-as-boolean --validate --validate-modality grid;4.973729133605957;valid;{"result": "valid"}
500;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.705590009689331;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.776904344558716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;59.16916227340698;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;3;--features-as-boolean --validate --validate-modality forall;11.884636163711548;valid;{"result": "valid"}
500;10;5.25;19;3;--features-as-boolean --validate --validate-modality grid;4.975669860839844;valid;{"result": "valid"}
500;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.037316083908081;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.836641311645508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.13359045982361;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;4;--features-as-boolean --validate --validate-modality forall;11.202062129974365;valid;{"result": "valid"}
500;10;5.25;19;4;--features-as-boolean --validate --validate-modality grid;4.809675455093384;valid;{"result": "valid"}
500;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.928053855895996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.760663509368896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.13324570655823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;5;--features-as-boolean --validate --validate-modality forall;11.667800188064575;valid;{"result": "valid"}
500;10;5.25;19;5;--features-as-boolean --validate --validate-modality grid;4.845351457595825;valid;{"result": "valid"}
500;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.977360725402832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.937403202056885;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.627837896347046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;6;--features-as-boolean --validate --validate-modality forall;11.61021614074707;valid;{"result": "valid"}
500;10;5.25;19;6;--features-as-boolean --validate --validate-modality grid;4.685224533081055;valid;{"result": "valid"}
500;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.249353885650635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.023387908935547;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;58.44643568992615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;7;--features-as-boolean --validate --validate-modality forall;11.539683818817139;valid;{"result": "valid"}
500;10;5.25;19;7;--features-as-boolean --validate --validate-modality grid;4.943429708480835;valid;{"result": "valid"}
500;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.557198524475098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.492210388183594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;57.831270694732666;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;8;--features-as-boolean --validate --validate-modality forall;11.615550518035889;valid;{"result": "valid"}
500;10;5.25;19;8;--features-as-boolean --validate --validate-modality grid;4.970083475112915;valid;{"result": "valid"}
500;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.7604663372039795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.326350212097168;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;60.495567321777344;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;9;--features-as-boolean --validate --validate-modality forall;11.76029634475708;valid;{"result": "valid"}
500;10;5.25;19;9;--features-as-boolean --validate --validate-modality grid;4.79875373840332;valid;{"result": "valid"}
500;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.199512243270874;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.581735849380493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.78207206726074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;12.372786045074463;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;17.96246862411499;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;1;--features-as-boolean --validate --validate-modality forall;12.928844928741455;valid;{"result": "valid"}
500;10;5.5;1;1;--features-as-boolean --validate --validate-modality grid;19.368312120437622;valid;{"result": "valid"}
500;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;2;--features-as-boolean --validate --validate-modality forall;17.185682773590088;valid;{"result": "valid"}
500;10;5.5;1;2;--features-as-boolean --validate --validate-modality grid;17.752423763275146;valid;{"result": "valid"}
500;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;3;--features-as-boolean --validate --validate-modality forall;12.43537449836731;valid;{"result": "valid"}
500;10;5.5;1;3;--features-as-boolean --validate --validate-modality grid;17.60258936882019;valid;{"result": "valid"}
500;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;4;--features-as-boolean --validate --validate-modality forall;12.762918472290039;valid;{"result": "valid"}
500;10;5.5;1;4;--features-as-boolean --validate --validate-modality grid;17.331093788146973;valid;{"result": "valid"}
500;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;5;--features-as-boolean --validate --validate-modality forall;24.497557640075684;valid;{"result": "valid"}
500;10;5.5;1;5;--features-as-boolean --validate --validate-modality grid;19.514373779296875;valid;{"result": "valid"}
500;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;6;--features-as-boolean --validate --validate-modality forall;15.85159707069397;valid;{"result": "valid"}
500;10;5.5;1;6;--features-as-boolean --validate --validate-modality grid;17.434263706207275;valid;{"result": "valid"}
500;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;7;--features-as-boolean --validate --validate-modality forall;14.081792116165161;valid;{"result": "valid"}
500;10;5.5;1;7;--features-as-boolean --validate --validate-modality grid;16.900776863098145;valid;{"result": "valid"}
500;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;8;--features-as-boolean --validate --validate-modality forall;12.79464316368103;valid;{"result": "valid"}
500;10;5.5;1;8;--features-as-boolean --validate --validate-modality grid;18.57570219039917;valid;{"result": "valid"}
500;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;9;--features-as-boolean --validate --validate-modality forall;13.558269739151001;valid;{"result": "valid"}
500;10;5.5;1;9;--features-as-boolean --validate --validate-modality grid;18.632285833358765;valid;{"result": "valid"}
500;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
500;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;2;--features-as-boolean --validate --validate-modality forall;275.78530073165894;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
500;10;5.5;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;5.5;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;0;--features-as-boolean --validate --validate-modality forall;11.101598024368286;valid;{"result": "valid"}
500;10;5.5;3;0;--features-as-boolean --validate --validate-modality grid;4.634734630584717;valid;{"result": "valid"}
500;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;1;--features-as-boolean --validate --validate-modality forall;10.676879644393921;valid;{"result": "valid"}
500;10;5.5;3;1;--features-as-boolean --validate --validate-modality grid;4.809639930725098;valid;{"result": "valid"}
500;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;2;--features-as-boolean --validate --validate-modality forall;10.622045755386353;valid;{"result": "valid"}
500;10;5.5;3;2;--features-as-boolean --validate --validate-modality grid;4.688719749450684;valid;{"result": "valid"}
500;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;3;--features-as-boolean --validate --validate-modality forall;11.052906274795532;valid;{"result": "valid"}
500;10;5.5;3;3;--features-as-boolean --validate --validate-modality grid;4.729495048522949;valid;{"result": "valid"}
500;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;4;--features-as-boolean --validate --validate-modality forall;11.741937160491943;valid;{"result": "valid"}
500;10;5.5;3;4;--features-as-boolean --validate --validate-modality grid;4.7827863693237305;valid;{"result": "valid"}
500;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;5;--features-as-boolean --validate --validate-modality forall;10.999574422836304;valid;{"result": "valid"}
500;10;5.5;3;5;--features-as-boolean --validate --validate-modality grid;4.812758922576904;valid;{"result": "valid"}
500;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;6;--features-as-boolean --validate --validate-modality forall;10.806602954864502;valid;{"result": "valid"}
500;10;5.5;3;6;--features-as-boolean --validate --validate-modality grid;4.64999794960022;valid;{"result": "valid"}
500;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;7;--features-as-boolean --validate --validate-modality forall;11.479398250579834;valid;{"result": "valid"}
500;10;5.5;3;7;--features-as-boolean --validate --validate-modality grid;4.719415903091431;valid;{"result": "valid"}
500;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;8;--features-as-boolean --validate --validate-modality forall;11.13068151473999;valid;{"result": "valid"}
500;10;5.5;3;8;--features-as-boolean --validate --validate-modality grid;4.724454402923584;valid;{"result": "valid"}
500;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;9;--features-as-boolean --validate --validate-modality forall;11.50256896018982;valid;{"result": "valid"}
500;10;5.5;3;9;--features-as-boolean --validate --validate-modality grid;4.867581605911255;valid;{"result": "valid"}
500;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;0;--features-as-boolean --validate --validate-modality forall;11.505419731140137;valid;{"result": "valid"}
500;10;5.5;5;0;--features-as-boolean --validate --validate-modality grid;15.364489316940308;valid;{"result": "valid"}
500;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;1;--features-as-boolean --validate --validate-modality forall;11.939610004425049;valid;{"result": "valid"}
500;10;5.5;5;1;--features-as-boolean --validate --validate-modality grid;15.80934476852417;valid;{"result": "valid"}
500;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;2;--features-as-boolean --validate --validate-modality forall;11.645343542098999;valid;{"result": "valid"}
500;10;5.5;5;2;--features-as-boolean --validate --validate-modality grid;15.464961767196655;valid;{"result": "valid"}
500;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;3;--features-as-boolean --validate --validate-modality forall;11.567357063293457;valid;{"result": "valid"}
500;10;5.5;5;3;--features-as-boolean --validate --validate-modality grid;15.851489067077637;valid;{"result": "valid"}
500;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;4;--features-as-boolean --validate --validate-modality forall;11.90593695640564;valid;{"result": "valid"}
500;10;5.5;5;4;--features-as-boolean --validate --validate-modality grid;16.314255475997925;valid;{"result": "valid"}
500;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;5;--features-as-boolean --validate --validate-modality forall;11.808438777923584;valid;{"result": "valid"}
500;10;5.5;5;5;--features-as-boolean --validate --validate-modality grid;15.43654751777649;valid;{"result": "valid"}
500;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;6;--features-as-boolean --validate --validate-modality forall;11.475610494613647;valid;{"result": "valid"}
500;10;5.5;5;6;--features-as-boolean --validate --validate-modality grid;16.955406665802002;valid;{"result": "valid"}
500;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;7;--features-as-boolean --validate --validate-modality forall;11.547958612442017;valid;{"result": "valid"}
500;10;5.5;5;7;--features-as-boolean --validate --validate-modality grid;16.714574337005615;valid;{"result": "valid"}
500;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;8;--features-as-boolean --validate --validate-modality forall;11.66853404045105;valid;{"result": "valid"}
500;10;5.5;5;8;--features-as-boolean --validate --validate-modality grid;16.983267545700073;valid;{"result": "valid"}
500;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;9;--features-as-boolean --validate --validate-modality forall;11.245928764343262;valid;{"result": "valid"}
500;10;5.5;5;9;--features-as-boolean --validate --validate-modality grid;15.188582181930542;valid;{"result": "valid"}
500;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;7;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;8;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;9;0;--features-as-boolean --validate --validate-modality forall;12.396748065948486;valid;{"result": "valid"}
500;10;5.5;9;0;--features-as-boolean --validate --validate-modality grid;4.898308038711548;valid;{"result": "valid"}
500;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.393305778503418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.5753710269928;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;80.87025213241577;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;1;--features-as-boolean --validate --validate-modality forall;12.305504322052002;valid;{"result": "valid"}
500;10;5.5;9;1;--features-as-boolean --validate --validate-modality grid;4.937859773635864;valid;{"result": "valid"}
500;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.191516160964966;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.92213439941406;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.39677143096924;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;2;--features-as-boolean --validate --validate-modality forall;11.631932020187378;valid;{"result": "valid"}
500;10;5.5;9;2;--features-as-boolean --validate --validate-modality grid;4.891038179397583;valid;{"result": "valid"}
500;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.806862592697144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.057080030441284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;80.51674938201904;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;3;--features-as-boolean --validate --validate-modality forall;12.04550576210022;valid;{"result": "valid"}
500;10;5.5;9;3;--features-as-boolean --validate --validate-modality grid;5.099725008010864;valid;{"result": "valid"}
500;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.977059602737427;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.55911588668823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.43127346038818;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;4;--features-as-boolean --validate --validate-modality forall;12.316627979278564;valid;{"result": "valid"}
500;10;5.5;9;4;--features-as-boolean --validate --validate-modality grid;5.205448627471924;valid;{"result": "valid"}
500;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.440736532211304;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.48956298828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.79535365104675;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;5;--features-as-boolean --validate --validate-modality forall;11.655340909957886;valid;{"result": "valid"}
500;10;5.5;9;5;--features-as-boolean --validate --validate-modality grid;5.206588506698608;valid;{"result": "valid"}
500;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.721494197845459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.60124897956848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;78.96940207481384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;6;--features-as-boolean --validate --validate-modality forall;12.255516290664673;valid;{"result": "valid"}
500;10;5.5;9;6;--features-as-boolean --validate --validate-modality grid;5.219014883041382;valid;{"result": "valid"}
500;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.51131820678711;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.18456983566284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;80.60758471488953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;7;--features-as-boolean --validate --validate-modality forall;12.286977767944336;valid;{"result": "valid"}
500;10;5.5;9;7;--features-as-boolean --validate --validate-modality grid;4.9347779750823975;valid;{"result": "valid"}
500;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.807297945022583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.95264434814453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;80.44051694869995;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;8;--features-as-boolean --validate --validate-modality forall;11.995824337005615;valid;{"result": "valid"}
500;10;5.5;9;8;--features-as-boolean --validate --validate-modality grid;5.0228025913238525;valid;{"result": "valid"}
500;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.82786560058594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.34916162490845;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;78.848952293396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;9;--features-as-boolean --validate --validate-modality forall;11.843047380447388;valid;{"result": "valid"}
500;10;5.5;9;9;--features-as-boolean --validate --validate-modality grid;5.140519857406616;valid;{"result": "valid"}
500;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.860562801361084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.40614342689514;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.44914293289185;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;11;0;--features-as-boolean --validate --validate-modality forall;11.480754137039185;valid;{"result": "valid"}
500;10;5.5;11;0;--features-as-boolean --validate --validate-modality grid;4.8503172397613525;valid;{"result": "valid"}
500;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.512514352798462;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.71285343170166;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.87814593315125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;1;--features-as-boolean --validate --validate-modality forall;11.165359020233154;valid;{"result": "valid"}
500;10;5.5;11;1;--features-as-boolean --validate --validate-modality grid;4.704156160354614;valid;{"result": "valid"}
500;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.992267370223999;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.235684156417847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.20977878570557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;2;--features-as-boolean --validate --validate-modality forall;11.674818277359009;valid;{"result": "valid"}
500;10;5.5;11;2;--features-as-boolean --validate --validate-modality grid;4.768925428390503;valid;{"result": "valid"}
500;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.25180459022522;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.29915738105774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.21578407287598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;3;--features-as-boolean --validate --validate-modality forall;12.339025259017944;valid;{"result": "valid"}
500;10;5.5;11;3;--features-as-boolean --validate --validate-modality grid;5.03003454208374;valid;{"result": "valid"}
500;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.063859701156616;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.203737497329712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.06546115875244;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;4;--features-as-boolean --validate --validate-modality forall;11.708545684814453;valid;{"result": "valid"}
500;10;5.5;11;4;--features-as-boolean --validate --validate-modality grid;4.848664283752441;valid;{"result": "valid"}
500;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.319501161575317;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.412236213684082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.12294721603394;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;5;--features-as-boolean --validate --validate-modality forall;10.876559972763062;valid;{"result": "valid"}
500;10;5.5;11;5;--features-as-boolean --validate --validate-modality grid;4.688843488693237;valid;{"result": "valid"}
500;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.171764612197876;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.070916891098022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;65.6580102443695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;6;--features-as-boolean --validate --validate-modality forall;11.953863620758057;valid;{"result": "valid"}
500;10;5.5;11;6;--features-as-boolean --validate --validate-modality grid;4.941885709762573;valid;{"result": "valid"}
500;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.371821641921997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.604772567749023;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.42152667045593;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;7;--features-as-boolean --validate --validate-modality forall;11.667568683624268;valid;{"result": "valid"}
500;10;5.5;11;7;--features-as-boolean --validate --validate-modality grid;4.801513195037842;valid;{"result": "valid"}
500;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.540862560272217;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.671103477478027;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.4303526878357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;8;--features-as-boolean --validate --validate-modality forall;11.245410680770874;valid;{"result": "valid"}
500;10;5.5;11;8;--features-as-boolean --validate --validate-modality grid;4.731647729873657;valid;{"result": "valid"}
500;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.1193907260894775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.77166247367859;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;64.90284752845764;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;9;--features-as-boolean --validate --validate-modality forall;10.830359935760498;valid;{"result": "valid"}
500;10;5.5;11;9;--features-as-boolean --validate --validate-modality grid;4.85655951499939;valid;{"result": "valid"}
500;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.489021062850952;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.202048778533936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;67.97776579856873;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;0;--features-as-boolean --validate --validate-modality forall;11.188884973526001;valid;{"result": "valid"}
500;10;5.5;13;0;--features-as-boolean --validate --validate-modality grid;17.980810403823853;valid;{"result": "valid"}
500;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;1;--features-as-boolean --validate --validate-modality forall;12.109318017959595;valid;{"result": "valid"}
500;10;5.5;13;1;--features-as-boolean --validate --validate-modality grid;17.427480459213257;valid;{"result": "valid"}
500;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;2;--features-as-boolean --validate --validate-modality forall;11.93591570854187;valid;{"result": "valid"}
500;10;5.5;13;2;--features-as-boolean --validate --validate-modality grid;18.140106201171875;valid;{"result": "valid"}
500;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;3;--features-as-boolean --validate --validate-modality forall;11.225983381271362;valid;{"result": "valid"}
500;10;5.5;13;3;--features-as-boolean --validate --validate-modality grid;17.436993837356567;valid;{"result": "valid"}
500;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;4;--features-as-boolean --validate --validate-modality forall;11.630232572555542;valid;{"result": "valid"}
500;10;5.5;13;4;--features-as-boolean --validate --validate-modality grid;17.74686026573181;valid;{"result": "valid"}
500;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;5;--features-as-boolean --validate --validate-modality forall;11.582741975784302;valid;{"result": "valid"}
500;10;5.5;13;5;--features-as-boolean --validate --validate-modality grid;16.419853687286377;valid;{"result": "valid"}
500;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;6;--features-as-boolean --validate --validate-modality forall;11.540884256362915;valid;{"result": "valid"}
500;10;5.5;13;6;--features-as-boolean --validate --validate-modality grid;16.804959058761597;valid;{"result": "valid"}
500;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;7;--features-as-boolean --validate --validate-modality forall;11.42085576057434;valid;{"result": "valid"}
500;10;5.5;13;7;--features-as-boolean --validate --validate-modality grid;16.312952518463135;valid;{"result": "valid"}
500;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;8;--features-as-boolean --validate --validate-modality forall;11.756118535995483;valid;{"result": "valid"}
500;10;5.5;13;8;--features-as-boolean --validate --validate-modality grid;17.139914751052856;valid;{"result": "valid"}
500;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;9;--features-as-boolean --validate --validate-modality forall;12.078761100769043;valid;{"result": "valid"}
500;10;5.5;13;9;--features-as-boolean --validate --validate-modality grid;15.819072246551514;valid;{"result": "valid"}
500;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;15;0;--features-as-boolean --validate --validate-modality forall;11.82884931564331;valid;{"result": "valid"}
500;10;5.5;15;0;--features-as-boolean --validate --validate-modality grid;4.880269765853882;valid;{"result": "valid"}
500;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.609506130218506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.81427264213562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.10352802276611;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;1;--features-as-boolean --validate --validate-modality forall;11.59552550315857;valid;{"result": "valid"}
500;10;5.5;15;1;--features-as-boolean --validate --validate-modality grid;4.993433713912964;valid;{"result": "valid"}
500;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.261884927749634;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.88552498817444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.054951906204224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;2;--features-as-boolean --validate --validate-modality forall;12.572417259216309;valid;{"result": "valid"}
500;10;5.5;15;2;--features-as-boolean --validate --validate-modality grid;4.960493564605713;valid;{"result": "valid"}
500;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.898608446121216;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.692734718322754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;62.16395354270935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;3;--features-as-boolean --validate --validate-modality forall;12.13149619102478;valid;{"result": "valid"}
500;10;5.5;15;3;--features-as-boolean --validate --validate-modality grid;4.822738409042358;valid;{"result": "valid"}
500;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.017576694488525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.604042291641235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;62.96289038658142;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;4;--features-as-boolean --validate --validate-modality forall;12.238807678222656;valid;{"result": "valid"}
500;10;5.5;15;4;--features-as-boolean --validate --validate-modality grid;4.767562389373779;valid;{"result": "valid"}
500;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.487022638320923;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.410890102386475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;60.618592262268066;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;5;--features-as-boolean --validate --validate-modality forall;11.934592485427856;valid;{"result": "valid"}
500;10;5.5;15;5;--features-as-boolean --validate --validate-modality grid;4.948490858078003;valid;{"result": "valid"}
500;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.07821011543274;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.00839948654175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;61.256168603897095;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;6;--features-as-boolean --validate --validate-modality forall;11.958056926727295;valid;{"result": "valid"}
500;10;5.5;15;6;--features-as-boolean --validate --validate-modality grid;4.7683985233306885;valid;{"result": "valid"}
500;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.072531938552856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.84158968925476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.56122279167175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;7;--features-as-boolean --validate --validate-modality forall;11.57770848274231;valid;{"result": "valid"}
500;10;5.5;15;7;--features-as-boolean --validate --validate-modality grid;4.7716124057769775;valid;{"result": "valid"}
500;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.6195597648620605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.13146710395813;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;62.51472210884094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;8;--features-as-boolean --validate --validate-modality forall;12.198106288909912;valid;{"result": "valid"}
500;10;5.5;15;8;--features-as-boolean --validate --validate-modality grid;4.995802640914917;valid;{"result": "valid"}
500;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.997154474258423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.069828033447266;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;61.76374316215515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;9;--features-as-boolean --validate --validate-modality forall;11.427347421646118;valid;{"result": "valid"}
500;10;5.5;15;9;--features-as-boolean --validate --validate-modality grid;5.014330148696899;valid;{"result": "valid"}
500;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.316219091415405;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.397106170654297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;61.71540284156799;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;0;--features-as-boolean --validate --validate-modality forall;11.025644779205322;valid;{"result": "valid"}
500;10;5.5;17;0;--features-as-boolean --validate --validate-modality grid;4.877816438674927;valid;{"result": "valid"}
500;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;1;--features-as-boolean --validate --validate-modality forall;11.162617921829224;valid;{"result": "valid"}
500;10;5.5;17;1;--features-as-boolean --validate --validate-modality grid;4.884703159332275;valid;{"result": "valid"}
500;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;2;--features-as-boolean --validate --validate-modality forall;11.633599996566772;valid;{"result": "valid"}
500;10;5.5;17;2;--features-as-boolean --validate --validate-modality grid;5.0407397747039795;valid;{"result": "valid"}
500;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;3;--features-as-boolean --validate --validate-modality forall;11.59567141532898;valid;{"result": "valid"}
500;10;5.5;17;3;--features-as-boolean --validate --validate-modality grid;4.8345627784729;valid;{"result": "valid"}
500;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;4;--features-as-boolean --validate --validate-modality forall;10.942914724349976;valid;{"result": "valid"}
500;10;5.5;17;4;--features-as-boolean --validate --validate-modality grid;4.801209926605225;valid;{"result": "valid"}
500;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;5;--features-as-boolean --validate --validate-modality forall;11.8795907497406;valid;{"result": "valid"}
500;10;5.5;17;5;--features-as-boolean --validate --validate-modality grid;4.809138774871826;valid;{"result": "valid"}
500;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;6;--features-as-boolean --validate --validate-modality forall;11.633979558944702;valid;{"result": "valid"}
500;10;5.5;17;6;--features-as-boolean --validate --validate-modality grid;4.973397970199585;valid;{"result": "valid"}
500;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;7;--features-as-boolean --validate --validate-modality forall;11.58497142791748;valid;{"result": "valid"}
500;10;5.5;17;7;--features-as-boolean --validate --validate-modality grid;4.9592530727386475;valid;{"result": "valid"}
500;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;8;--features-as-boolean --validate --validate-modality forall;11.229089498519897;valid;{"result": "valid"}
500;10;5.5;17;8;--features-as-boolean --validate --validate-modality grid;5.4015960693359375;valid;{"result": "valid"}
500;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;9;--features-as-boolean --validate --validate-modality forall;11.119302034378052;valid;{"result": "valid"}
500;10;5.5;17;9;--features-as-boolean --validate --validate-modality grid;5.059575319290161;valid;{"result": "valid"}
500;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;19;0;--features-as-boolean --validate --validate-modality forall;12.29098916053772;valid;{"result": "valid"}
500;10;5.5;19;0;--features-as-boolean --validate --validate-modality grid;5.333587884902954;valid;{"result": "valid"}
500;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.874165534973145;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.79085087776184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;164.7003984451294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;1;--features-as-boolean --validate --validate-modality forall;12.360516548156738;valid;{"result": "valid"}
500;10;5.5;19;1;--features-as-boolean --validate --validate-modality grid;5.0310218334198;valid;{"result": "valid"}
500;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.616227865219116;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.4519317150116;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.46921133995056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;2;--features-as-boolean --validate --validate-modality forall;11.843621492385864;valid;{"result": "valid"}
500;10;5.5;19;2;--features-as-boolean --validate --validate-modality grid;4.881267309188843;valid;{"result": "valid"}
500;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.072727680206299;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.450167417526245;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.35970520973206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;3;--features-as-boolean --validate --validate-modality forall;13.19994044303894;valid;{"result": "valid"}
500;10;5.5;19;3;--features-as-boolean --validate --validate-modality grid;5.10788369178772;valid;{"result": "valid"}
500;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.86493468284607;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.23529624938965;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.40936923027039;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;4;--features-as-boolean --validate --validate-modality forall;12.101092338562012;valid;{"result": "valid"}
500;10;5.5;19;4;--features-as-boolean --validate --validate-modality grid;5.712349891662598;valid;{"result": "valid"}
500;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.958056449890137;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.06557846069336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.7661030292511;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;5;--features-as-boolean --validate --validate-modality forall;12.209070444107056;valid;{"result": "valid"}
500;10;5.5;19;5;--features-as-boolean --validate --validate-modality grid;5.048178434371948;valid;{"result": "valid"}
500;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.763278007507324;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.291664123535156;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;166.39627265930176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;6;--features-as-boolean --validate --validate-modality forall;12.207557916641235;valid;{"result": "valid"}
500;10;5.5;19;6;--features-as-boolean --validate --validate-modality grid;4.842779636383057;valid;{"result": "valid"}
500;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.76892352104187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.508315563201904;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;166.46665358543396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;7;--features-as-boolean --validate --validate-modality forall;12.03219747543335;valid;{"result": "valid"}
500;10;5.5;19;7;--features-as-boolean --validate --validate-modality grid;5.442306280136108;valid;{"result": "valid"}
500;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.211742877960205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.33890080451965;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.2652883529663;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;8;--features-as-boolean --validate --validate-modality forall;12.251250505447388;valid;{"result": "valid"}
500;10;5.5;19;8;--features-as-boolean --validate --validate-modality grid;5.087044954299927;valid;{"result": "valid"}
500;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.534536838531494;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.59083843231201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;172.6195125579834;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;9;--features-as-boolean --validate --validate-modality forall;12.138943672180176;valid;{"result": "valid"}
500;10;5.5;19;9;--features-as-boolean --validate --validate-modality grid;4.868364572525024;valid;{"result": "valid"}
500;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.53961157798767;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.80601716041565;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;166.62236428260803;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;97.22217059135437;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;97.96705293655396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;94.07199263572693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality grid;97.11773204803467;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality grid;99.17785501480103;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality grid;97.30714964866638;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality grid;96.67437767982483;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality grid;98.70497798919678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality grid;96.9627034664154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality grid;99.22208881378174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;12.056506872177124;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;4.793828725814819;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;12.280786991119385;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;4.639964818954468;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;12.015282392501831;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;4.853273153305054;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality forall;12.722913026809692;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality grid;4.995296478271484;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality forall;12.080359935760498;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality grid;4.8000781536102295;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality forall;12.335913896560669;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality grid;4.91513729095459;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality forall;12.814831495285034;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality grid;4.8505377769470215;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality forall;12.936379671096802;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality grid;4.955623388290405;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality forall;12.306359767913818;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality grid;4.705909490585327;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality forall;12.573750972747803;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality grid;4.734233379364014;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;11.539405107498169;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.683339834213257;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;12.104278564453125;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.6304638385772705;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;11.825372457504272;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;4.777513742446899;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality forall;11.07413911819458;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality grid;4.920273065567017;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality forall;11.764813423156738;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality grid;4.63854455947876;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality forall;11.741347074508667;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality grid;4.842326641082764;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality forall;11.305156230926514;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality grid;4.59614109992981;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality forall;11.687905073165894;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality grid;4.943096876144409;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality forall;12.117853164672852;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality grid;4.5811498165130615;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality forall;12.45148253440857;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality grid;4.5426084995269775;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;266.0152246952057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;281.60107421875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;268.7727937698364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality grid;268.50340247154236;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality grid;284.4919455051422;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality grid;273.5812861919403;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality grid;260.5393650531769;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality grid;257.57777857780457;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality grid;261.8858540058136;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality grid;267.7892074584961;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;13.071517944335938;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;5.206382989883423;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;13.077379941940308;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;5.002562522888184;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;13.906462907791138;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;5.150808095932007;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality forall;13.056965827941895;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality grid;5.457274675369263;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality forall;12.649136781692505;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality grid;5.225604057312012;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality forall;13.310758352279663;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality grid;4.879169702529907;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality forall;12.70663595199585;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality grid;4.93977952003479;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality forall;12.857369899749756;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality grid;5.106733083724976;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality forall;12.597324848175049;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality grid;4.859586954116821;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality forall;12.838096618652344;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality grid;4.977814197540283;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality forall;44.896811723709106;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality grid;6.408111333847046;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality forall;41.48520255088806;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality grid;6.519446134567261;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality forall;50.82951521873474;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality grid;6.267309665679932;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality forall;43.237871170043945;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality grid;6.371420621871948;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality forall;42.022043228149414;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality grid;6.503710746765137;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality forall;56.88604187965393;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality grid;6.459583520889282;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality forall;43.99191951751709;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality grid;6.460522413253784;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality forall;57.64792799949646;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality grid;6.147748708724976;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality forall;45.872636556625366;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality grid;6.1425461769104;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality forall;52.68249821662903;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality grid;6.758885145187378;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality forall;187.1350474357605;valid;{"result": "valid"}
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality forall;12.170097589492798;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality grid;4.824181079864502;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality forall;12.147128582000732;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality grid;4.797028064727783;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality forall;12.023847579956055;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality grid;5.250243663787842;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality forall;12.009408950805664;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality grid;4.892389297485352;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality forall;12.054567575454712;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality grid;4.917971611022949;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality forall;12.272279500961304;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality grid;4.979616641998291;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality forall;12.23379898071289;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality grid;4.959100723266602;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality forall;12.74864912033081;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality grid;5.15655779838562;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality forall;11.797526597976685;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality grid;5.029661178588867;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality forall;12.395820140838623;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality grid;4.721278667449951;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality forall;12.44192361831665;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality grid;17.11619734764099;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality forall;12.485814094543457;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality grid;17.368475914001465;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality forall;12.861841917037964;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality grid;17.37897562980652;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality forall;12.36301064491272;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality grid;15.684464931488037;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality forall;13.02241063117981;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality grid;16.681813955307007;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality forall;12.376103162765503;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality grid;15.394835233688354;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality forall;12.644026041030884;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality grid;16.910327196121216;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality forall;12.980382680892944;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality grid;17.10509967803955;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality forall;13.02483868598938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality grid;17.113510131835938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality forall;11.908594131469727;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality grid;15.624653100967407;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality forall;12.050934314727783;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality grid;5.113020181655884;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality forall;12.167740106582642;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality grid;4.745186805725098;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality forall;11.587131261825562;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality grid;5.094687223434448;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality forall;11.598312139511108;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality grid;4.725266933441162;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality forall;12.179574012756348;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality grid;4.713433504104614;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality forall;11.475554943084717;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality grid;4.989227294921875;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality forall;11.830546855926514;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality grid;4.867025852203369;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality forall;11.843711376190186;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality grid;4.794226884841919;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality forall;11.990251064300537;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality grid;4.855811834335327;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality forall;12.136044025421143;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality grid;5.006826400756836;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality grid;128.25545740127563;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality grid;131.54941701889038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality grid;136.5358955860138;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality grid;133.89117336273193;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality grid;129.09254550933838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality grid;139.47957682609558;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality grid;140.37506985664368;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality grid;131.5258593559265;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality grid;135.12046265602112;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality grid;134.97190880775452;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality forall;12.085363864898682;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality grid;5.009541034698486;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality forall;12.465609073638916;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality grid;5.233472585678101;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality forall;12.516933917999268;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality grid;5.100261926651001;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality forall;12.315129518508911;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality grid;5.134579181671143;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality forall;13.131998777389526;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality grid;4.850728988647461;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality forall;13.068952560424805;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality grid;5.161913156509399;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality forall;12.284173488616943;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality grid;5.204721927642822;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality forall;12.60700798034668;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality grid;4.9214558601379395;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality forall;13.471463680267334;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality grid;5.3054327964782715;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality forall;13.117129802703857;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality grid;5.0648417472839355;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality grid;256.6916539669037;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality grid;267.24966168403625;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality grid;270.5732116699219;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality grid;271.2226104736328;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality grid;266.030232667923;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality grid;257.6624867916107;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality grid;270.11679792404175;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality grid;262.00103974342346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality grid;259.09984946250916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality grid;277.11227345466614;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality grid;71.2811508178711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality grid;69.01241326332092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality grid;72.4354476928711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality grid;71.94773936271667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality grid;71.04120516777039;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality grid;72.74806261062622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality grid;74.29045462608337;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality grid;72.78370714187622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality grid;69.97186779975891;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality grid;76.57760167121887;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --validate --validate-modality forall;217.59950590133667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --validate --validate-modality grid;223.99052953720093;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --validate --validate-modality forall;244.88720154762268;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --validate --validate-modality grid;219.95247745513916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --validate --validate-modality forall;211.48238372802734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --validate --validate-modality grid;228.56267666816711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --validate --validate-modality forall;222.7907440662384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --validate --validate-modality grid;219.78814816474915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --validate --validate-modality forall;216.44249939918518;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --validate --validate-modality grid;217.01362371444702;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --validate --validate-modality forall;215.85713267326355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --validate --validate-modality grid;226.36157727241516;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --validate --validate-modality forall;210.41933035850525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --validate --validate-modality grid;223.90173768997192;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --validate --validate-modality forall;226.61367774009705;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --validate --validate-modality grid;214.58275079727173;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --validate --validate-modality forall;198.00796699523926;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --validate --validate-modality grid;231.2767436504364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --validate --validate-modality forall;231.00589871406555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --validate --validate-modality grid;228.9429280757904;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --validate --validate-modality forall;13.29351806640625;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.836255073547363;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --validate --validate-modality forall;13.216746807098389;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --validate --validate-modality grid;5.202428579330444;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --validate --validate-modality forall;13.193899154663086;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.840268611907959;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --validate --validate-modality forall;13.933933019638062;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --validate --validate-modality grid;5.185290813446045;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --validate --validate-modality forall;13.72878384590149;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --validate --validate-modality grid;5.430967092514038;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --validate --validate-modality forall;13.184138298034668;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --validate --validate-modality grid;5.073285102844238;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --validate --validate-modality forall;13.740590810775757;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --validate --validate-modality grid;5.125015020370483;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --validate --validate-modality forall;13.572981834411621;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --validate --validate-modality grid;5.196326732635498;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --validate --validate-modality forall;13.200932025909424;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --validate --validate-modality grid;5.048851013183594;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --validate --validate-modality forall;13.240357398986816;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --validate --validate-modality grid;5.350162506103516;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --validate --validate-modality forall;12.67851734161377;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --validate --validate-modality grid;4.8156328201293945;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --validate --validate-modality forall;12.762617111206055;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --validate --validate-modality grid;5.174724102020264;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --validate --validate-modality forall;13.421870708465576;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --validate --validate-modality grid;5.231479167938232;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --validate --validate-modality forall;12.678297519683838;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --validate --validate-modality grid;4.837909460067749;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --validate --validate-modality forall;13.252647638320923;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --validate --validate-modality grid;4.830608606338501;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --validate --validate-modality forall;12.869147777557373;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --validate --validate-modality grid;4.852635383605957;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --validate --validate-modality forall;12.487337589263916;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --validate --validate-modality grid;4.675672769546509;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --validate --validate-modality forall;12.263562202453613;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --validate --validate-modality grid;4.841115951538086;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --validate --validate-modality forall;12.51548457145691;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --validate --validate-modality grid;4.749425411224365;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --validate --validate-modality forall;13.182550430297852;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --validate --validate-modality grid;5.215014219284058;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --validate --validate-modality forall;104.24085068702698;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --validate --validate-modality forall;86.95436835289001;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --validate --validate-modality forall;100.59891986846924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --validate --validate-modality forall;97.31374645233154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --validate --validate-modality forall;92.78441905975342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --validate --validate-modality forall;92.7094578742981;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --validate --validate-modality forall;103.58008646965027;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --validate --validate-modality forall;93.72022676467896;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --validate --validate-modality forall;91.90489864349365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --validate --validate-modality forall;93.6242139339447;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality grid;125.20302534103394;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality grid;118.59542989730835;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality grid;124.26407074928284;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality grid;121.32447481155396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality grid;118.6861183643341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality grid;114.81325817108154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality grid;119.99319791793823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality grid;117.16109132766724;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality grid;116.2809386253357;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality grid;126.48714447021484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality grid;70.84296464920044;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality grid;69.01193857192993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality grid;70.28548812866211;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality grid;71.92211580276489;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality grid;73.24071073532104;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality grid;69.60137224197388;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality grid;72.62668323516846;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality grid;69.76802062988281;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality grid;69.85754084587097;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality grid;73.17756223678589;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality grid;93.3570728302002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;6;9;1;--features-as-boolean --validate --validate-modality grid;89.67807674407959;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality grid;88.0189368724823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality grid;92.15847992897034;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality grid;91.72479224205017;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality grid;88.79000973701477;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality grid;91.31559872627258;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality grid;89.24025297164917;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality grid;92.77942180633545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality grid;89.78084969520569;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --validate --validate-modality forall;241.31862878799438;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --validate --validate-modality grid;81.85132479667664;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --validate --validate-modality forall;265.50550508499146;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --validate --validate-modality grid;82.44793653488159;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --validate --validate-modality forall;183.20368003845215;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --validate --validate-modality grid;84.63079905509949;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --validate --validate-modality forall;189.29208779335022;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --validate --validate-modality grid;83.94506001472473;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --validate --validate-modality forall;228.24845719337463;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --validate --validate-modality grid;83.00911164283752;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --validate --validate-modality forall;257.49918603897095;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --validate --validate-modality grid;84.27777695655823;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --validate --validate-modality forall;214.71641182899475;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --validate --validate-modality grid;84.41505932807922;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --validate --validate-modality forall;246.95925879478455;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --validate --validate-modality grid;81.07084798812866;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --validate --validate-modality forall;231.3252739906311;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --validate --validate-modality grid;81.98652148246765;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --validate --validate-modality forall;245.84597826004028;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --validate --validate-modality grid;83.2608232498169;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality grid;97.00956964492798;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality grid;91.9725911617279;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality grid;86.18911528587341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality grid;93.55103707313538;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality grid;90.87383222579956;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality grid;94.3140139579773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality grid;97.96690845489502;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality grid;96.27747464179993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality grid;88.86550736427307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality grid;91.13807106018066;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --validate --validate-modality forall;14.045762777328491;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --validate --validate-modality grid;5.418860673904419;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --validate --validate-modality forall;14.368260860443115;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --validate --validate-modality grid;5.384094476699829;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --validate --validate-modality forall;16.57804584503174;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --validate --validate-modality grid;5.056374549865723;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --validate --validate-modality forall;15.820433378219604;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --validate --validate-modality grid;5.110569953918457;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --validate --validate-modality forall;14.034828424453735;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --validate --validate-modality grid;5.290332317352295;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --validate --validate-modality forall;13.528290510177612;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --validate --validate-modality grid;5.121286392211914;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --validate --validate-modality forall;13.88119125366211;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --validate --validate-modality grid;5.101707935333252;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --validate --validate-modality forall;13.70632290840149;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --validate --validate-modality grid;5.00077223777771;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --validate --validate-modality forall;14.772135257720947;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --validate --validate-modality grid;5.460443019866943;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --validate --validate-modality forall;13.445616483688354;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --validate --validate-modality grid;5.461343288421631;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --validate --validate-modality forall;12.716721296310425;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --validate --validate-modality grid;15.706212997436523;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --validate --validate-modality forall;13.154244422912598;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --validate --validate-modality grid;15.142778635025024;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --validate --validate-modality forall;12.505730390548706;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --validate --validate-modality grid;17.17297673225403;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --validate --validate-modality forall;12.662262201309204;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --validate --validate-modality grid;16.39645218849182;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --validate --validate-modality forall;13.051360368728638;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --validate --validate-modality grid;15.521484851837158;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --validate --validate-modality forall;12.396686792373657;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --validate --validate-modality grid;15.03978943824768;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --validate --validate-modality forall;11.992672443389893;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --validate --validate-modality grid;14.747392654418945;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --validate --validate-modality forall;12.53140115737915;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --validate --validate-modality grid;14.529380559921265;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --validate --validate-modality forall;12.372897624969482;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --validate --validate-modality grid;15.137489318847656;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --validate --validate-modality forall;12.33841586112976;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --validate --validate-modality grid;14.726136445999146;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --validate --validate-modality forall;13.583364725112915;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --validate --validate-modality grid;5.180218935012817;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --validate --validate-modality forall;12.797481298446655;valid;{"result": "valid"}
500;10;6;19;1;--features-as-boolean --validate --validate-modality grid;4.9690210819244385;valid;{"result": "valid"}
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --validate --validate-modality forall;13.529031038284302;valid;{"result": "valid"}
500;10;6;19;2;--features-as-boolean --validate --validate-modality grid;5.025849342346191;valid;{"result": "valid"}
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --validate --validate-modality forall;13.933990001678467;valid;{"result": "valid"}
500;10;6;19;3;--features-as-boolean --validate --validate-modality grid;5.754847049713135;valid;{"result": "valid"}
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --validate --validate-modality forall;13.740398406982422;valid;{"result": "valid"}
500;10;6;19;4;--features-as-boolean --validate --validate-modality grid;5.550884485244751;valid;{"result": "valid"}
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --validate --validate-modality forall;14.24366283416748;valid;{"result": "valid"}
500;10;6;19;5;--features-as-boolean --validate --validate-modality grid;5.556708812713623;valid;{"result": "valid"}
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --validate --validate-modality forall;13.687036991119385;valid;{"result": "valid"}
500;10;6;19;6;--features-as-boolean --validate --validate-modality grid;5.64732027053833;valid;{"result": "valid"}
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --validate --validate-modality forall;13.184412956237793;valid;{"result": "valid"}
500;10;6;19;7;--features-as-boolean --validate --validate-modality grid;6.045775890350342;valid;{"result": "valid"}
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --validate --validate-modality forall;13.975801467895508;valid;{"result": "valid"}
500;10;6;19;8;--features-as-boolean --validate --validate-modality grid;4.988428115844727;valid;{"result": "valid"}
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --validate --validate-modality forall;14.251696348190308;valid;{"result": "valid"}
500;10;6;19;9;--features-as-boolean --validate --validate-modality grid;5.234285116195679;valid;{"result": "valid"}
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;


==> data/all500_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;count_forallv;gridv_avg;gridv_min;gridv_max;count_gridv;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;count_grida;foralla_avg;foralla_min;foralla_max;count_foralla;pruninga_avg;pruninga_min;pruninga_max;count_pruninga;result_a;winner_a;gap_with_second_a;
500;10;5;0;114.22247266769409;114.22247266769409;114.22247266769409;1;;;;;valid;forallv;300;;;;;232.30608769825525;147.9061427116394;292.15759444236755;7;192.67980105876921;188.2588746547699;196.91720938682556;10;no_anomaly;pruninga;39.62628663948604;
500;10;5;1;10.346251201629638;9.968056678771973;10.7411470413208;10;4.7666563272476195;4.59987473487854;4.935794830322266;10;valid;gridv;5.5795948743820185;3.833678698539734;3.659996509552002;4.165937423706055;10;15.766040778160095;12.287779092788696;18.015717029571533;10;56.38159773349762;55.4865448474884;57.39535307884216;10;no_anomaly;grida;11.932362079620361;
500;10;5;2;;;;;;;;;;;;;;;;203.21922388076783;168.4030261039734;232.3556969165802;10;267.7333318710327;263.8324148654938;270.60293531417847;10;no_anomaly;foralla;64.51410799026488;
500;10;5;3;10.239649939537049;9.76840877532959;10.671030282974243;10;4.641137719154358;4.507497787475586;4.997129917144775;10;valid;gridv;5.598512220382691;3.8662832975387573;3.538538932800293;4.407218933105469;10;17.88448543548584;15.56404995918274;24.835060358047485;10;54.23015973567963;53.25753092765808;55.29718470573425;10;no_anomaly;grida;14.018202137947082;
500;10;5;4;21.233839988708496;21.233839988708496;21.233839988708496;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5;5;10.186991858482362;9.854277610778809;10.467272281646729;10;4.620113110542297;4.52463173866272;4.804341793060303;10;valid;gridv;5.5668787479400645;3.877933478355408;3.6056172847747803;4.231997966766357;10;17.37974371910095;14.020692348480225;22.65148663520813;10;55.80791442394256;54.77955603599548;56.94200587272644;10;no_anomaly;grida;13.501810240745543;
500;10;5;6;125.21974368095398;31.69046139717102;274.0648090839386;5;293.25052897930146;288.1148188114166;297.6008098125458;10;valid;forallv;168.0307852983475;;;;;;;;;;;;;;;;
500;10;5;7;10.071668767929078;9.59636640548706;10.613203287124634;10;4.683588576316834;4.592360258102417;4.78048038482666;10;valid;gridv;5.388080191612244;3.5505995750427246;3.270132541656494;3.8787996768951416;10;15.161994647979736;12.21504282951355;21.230772256851196;10;55.234815454483034;53.905810832977295;56.817179679870605;10;no_anomaly;grida;11.611395072937011;
500;10;5;8;;;;;;;;;;;;;;;;188.4443979740143;130.3543667793274;262.6161379814148;10;130.46246109008788;127.65585446357727;133.0101068019867;10;no_anomaly;pruninga;57.98193688392641;
500;10;5;9;10.477868628501891;9.900615215301514;11.04779839515686;10;4.724861693382263;4.589017391204834;4.9032745361328125;10;valid;gridv;5.753006935119628;3.3113569736480715;3.205676555633545;3.387394428253174;10;15.877582883834839;11.501825332641602;18.465288162231445;10;54.653085064888;53.442930936813354;55.969598054885864;10;no_anomaly;grida;12.566225910186766;
500;10;5;10;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5;11;9.678092455863952;9.262715578079224;10.357202529907227;10;4.600111508369446;4.462613105773926;4.93129563331604;10;valid;gridv;5.077980947494506;3.252361226081848;3.1348164081573486;3.55304217338562;10;13.831730008125305;11.279451131820679;20.86990785598755;10;55.397879004478455;54.65688967704773;56.00955390930176;10;no_anomaly;grida;10.579368782043456;
500;10;5;12;179.11416471004486;45.583597898483276;292.4547839164734;4;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5;13;9.836334323883056;9.589678049087524;10.183191061019897;10;4.523173880577088;4.463064193725586;4.578991174697876;10;valid;gridv;5.313160443305969;6.005855774879455;5.042459726333618;7.715850114822388;10;20.349310541152953;14.702997922897339;24.52644920349121;10;55.82679574489593;55.137617111206055;56.32653069496155;10;no_anomaly;grida;14.343454766273497;
500;10;5;14;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5;15;10.389982271194459;9.659683227539062;11.182729005813599;10;4.630519080162048;4.508717775344849;4.796300172805786;10;valid;gridv;5.759463191032411;3.3206448793411254;3.1869728565216064;3.47745943069458;10;18.239537715911865;15.511956453323364;24.932133436203003;10;56.04248216152191;54.404377460479736;57.912487506866455;10;no_anomaly;grida;14.91889283657074;
500;10;5;16;85.75640201568604;85.75640201568604;85.75640201568604;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5;17;10.384264183044433;9.652913093566895;10.752250671386719;10;4.746660876274109;4.558346509933472;5.163459777832031;10;valid;gridv;5.637603306770324;3.8933371782302855;3.6091928482055664;4.27519679069519;10;18.6854129076004;15.390210151672363;22.090511083602905;10;55.86584873199463;54.80531549453735;56.9573757648468;10;no_anomaly;grida;14.792075729370115;
500;10;5;18;77.58896398544312;77.58896398544312;77.58896398544312;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5;19;10.197628664970399;9.83551287651062;10.41249704360962;10;4.601510357856751;4.5242180824279785;4.68306565284729;10;valid;gridv;5.596118307113648;3.4280246019363405;3.3353464603424072;3.613834857940674;10;18.49484179019928;16.310230016708374;22.691782236099243;10;55.98446898460388;54.3299994468689;58.11804676055908;10;no_anomaly;grida;15.066817188262942;
500;10;5.25;0;38.040138483047485;38.040138483047485;38.040138483047485;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5.25;1;11.021463847160339;10.575788021087646;11.599015235900879;10;4.797290968894958;4.6705002784729;4.935582160949707;10;valid;gridv;6.224172878265381;7.922046446800232;6.056634426116943;9.392150640487671;10;23.79809374809265;20.282399654388428;26.061603307724;10;74.36282429695129;72.57764840126038;76.15950441360474;10;no_anomaly;grida;15.876047301292418;
500;10;5.25;2;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;3;10.800182247161866;10.22903060913086;11.251381397247314;10;4.71841790676117;4.5809645652771;4.917941570281982;10;valid;gridv;6.081764340400696;10.131558156013488;7.654254913330078;16.31373167037964;10;27.976840758323668;23.105425357818604;36.55637836456299;10;59.12161195278168;58.102285385131836;60.252381324768066;10;no_anomaly;grida;17.845282602310178;
500;10;5.25;4;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;5;10.752660155296326;10.166899919509888;11.16269326210022;10;4.68395345211029;4.496902704238892;5.015292406082153;10;valid;gridv;6.068706703186035;15.615556359291077;11.47751498222351;28.39039421081543;10;24.865140748023986;20.76378583908081;29.359611988067627;10;65.14079647064209;63.58115339279175;67.7245545387268;10;no_anomaly;grida;9.24958438873291;
500;10;5.25;6;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;7;11.956241369247437;11.202241897583008;14.28261423110962;10;7.168658494949341;7.011470079421997;7.389885663986206;10;valid;gridv;4.787582874298096;9.886908960342407;6.011763572692871;14.829944133758545;10;26.44886245727539;19.57524037361145;33.77246689796448;10;69.2973224401474;67.81507229804993;71.35915470123291;10;no_anomaly;grida;16.561953496932983;
500;10;5.25;8;;;;;28.65053334236145;27.79669499397278;29.081194400787354;10;valid;gridv;300;;;;;;;;;;;;;;;;
500;10;5.25;9;11.304302144050599;10.843613624572754;11.537847757339478;10;14.127800273895264;13.277919054031372;14.83047890663147;10;valid;forallv;2.8234981298446655;13.775783944129945;13.206083536148071;14.224979877471924;10;20.21737093925476;18.51970601081848;22.709054708480835;10;67.11190927028656;65.16001582145691;69.54496455192566;10;no_anomaly;grida;6.4415869951248155;
500;10;5.25;10;69.52816987037659;69.52816987037659;69.52816987037659;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5.25;11;10.70232539176941;10.213021516799927;11.341025114059448;10;4.690748405456543;4.551482439041138;4.846302509307861;10;valid;gridv;6.011576986312867;4.225684022903442;3.9004054069519043;4.7659876346588135;10;14.971306681632996;11.59856653213501;19.320592164993286;10;58.77255463600159;57.44617414474487;59.6631236076355;10;no_anomaly;grida;10.745622658729554;
500;10;5.25;12;161.45202207565308;161.45202207565308;161.45202207565308;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5.25;13;10.876704549789428;9.955977439880371;11.212838649749756;10;4.650678014755249;4.534878492355347;4.832476854324341;10;valid;gridv;6.22602653503418;30.962877774238585;25.946258544921875;37.72502040863037;10;48.89063470363617;39.61248016357422;62.80544376373291;10;87.84100396633148;84.18613123893738;91.41618824005127;10;no_anomaly;grida;17.92775692939758;
500;10;5.25;14;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;15;11.048311018943787;10.572031259536743;11.584044456481934;10;4.791088485717774;4.662837505340576;4.955266952514648;10;valid;gridv;6.257222533226013;4.26542329788208;3.8018367290496826;4.722582101821899;10;22.84170355796814;19.36140012741089;25.745901346206665;10;55.71191959381103;54.61952018737793;56.77760076522827;10;no_anomaly;grida;18.576280260086058;
500;10;5.25;16;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;17;10.388477420806884;9.889024496078491;10.797001600265503;10;12.923794507980347;12.347412586212158;13.597837924957275;10;valid;forallv;2.5353170871734623;17.662690377235414;14.8379487991333;19.809234142303467;10;28.02396092414856;21.441875457763672;31.605619430541992;10;71.90918018817902;69.47514724731445;73.63081932067871;10;no_anomaly;grida;10.361270546913147;
500;10;5.25;18;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.25;19;11.583527755737304;10.949433326721191;12.306862354278564;10;4.846555137634278;4.623934745788574;4.975669860839844;10;valid;gridv;6.736972618103026;5.161407089233398;4.557198524475098;5.928053855895996;10;22.50145902633667;19.388227701187134;26.776904344558716;10;58.18605797290802;56.647942304611206;60.495567321777344;10;no_anomaly;grida;17.34005193710327;
500;10;5.5;0;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;1;14.84694664478302;12.372786045074463;24.497557640075684;10;18.107429003715517;16.900776863098145;19.514373779296875;10;valid;forallv;3.260482358932496;;;;;;;;;;;;;;;;
500;10;5.5;2;275.78530073165894;275.78530073165894;275.78530073165894;1;;;;;not_valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5.5;3;11.111419296264648;10.622045755386353;11.741937160491943;10;4.741958451271057;4.634734630584717;4.867581605911255;10;valid;gridv;6.369460844993591;;;;;;;;;;;;;;;;
500;10;5.5;4;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;5;11.631013798713685;11.245928764343262;11.939610004425049;10;16.00829186439514;15.188582181930542;16.983267545700073;10;valid;forallv;4.377278065681455;;;;;;;;;;;;;;;;
500;10;5.5;6;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;7;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;8;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;9;12.073302483558654;11.631932020187378;12.396748065948486;10;5.055608344078064;4.891038179397583;5.219014883041382;10;valid;gridv;7.01769413948059;19.753801941871643;12.807297945022583;34.82786560058594;10;44.90970325469971;35.95264434814453;73.34916162490845;10;80.83259990215302;78.848952293396;82.43127346038818;10;no_anomaly;grida;25.155901312828064;
500;10;5.5;10;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;11;11.49422652721405;10.830359935760498;12.339025259017944;10;4.822254729270935;4.688843488693237;5.03003454208374;10;valid;gridv;6.671971797943114;8.583280777931213;7.1193907260894775;11.489021062850952;10;23.318417286872865;19.203737497329712;30.070916891098022;10;66.88826200962066;64.90284752845764;68.20977878570557;10;no_anomaly;grida;14.735136508941652;
500;10;5.5;12;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;13;11.646969628334045;11.188884973526001;12.109318017959595;10;17.122900342941286;15.819072246551514;18.140106201171875;10;valid;forallv;5.475930714607241;;;;;;;;;;;;;;;;
500;10;5.5;14;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;15;11.946290755271912;11.427347421646118;12.572417259216309;10;4.892313241958618;4.767562389373779;5.014330148696899;10;valid;gridv;7.053977513313294;9.03582742214203;6.316219091415405;11.898608446121216;10;30.98558552265167;26.069828033447266;37.00839948654175;10;62.27151756286621;60.618592262268066;63.56122279167175;10;no_anomaly;grida;21.94975810050964;
500;10;5.5;16;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;17;11.3807382106781;10.942914724349976;11.8795907497406;10;4.964199328422547;4.801209926605225;5.4015960693359375;10;valid;gridv;6.416538882255553;;;;;;;;;;;;;;;;
500;10;5.5;18;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.5;19;12.263517999649048;11.843621492385864;13.19994044303894;10;5.135478448867798;4.842779636383057;5.712349891662598;10;valid;gridv;7.12803955078125;18.020420503616332;11.072727680206299;22.76892352104187;10;47.15295608043671;35.79085087776184;70.23529624938965;10;167.10748786926268;164.7003984451294;172.6195125579834;10;no_anomaly;grida;29.132535576820377;
500;10;5.75;0;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;1;;;;;97.44281008243561;94.07199263572693;99.22208881378174;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;5.75;2;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;3;12.412308502197266;12.015282392501831;12.936379671096802;10;4.824388265609741;4.639964818954468;4.995296478271484;10;valid;gridv;7.587920236587525;;;;;;;;;;;;;;;;
500;10;5.75;4;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;5;11.761175274848938;11.07413911819458;12.45148253440857;10;4.715545797348023;4.5426084995269775;4.943096876144409;10;valid;gridv;7.045629477500915;;;;;;;;;;;;;;;;
500;10;5.75;6;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;7;;;;;269.0757931947708;257.57777857780457;284.4919455051422;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;5.75;8;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;9;13.007164907455444;12.597324848175049;13.906462907791138;10;5.080571579933166;4.859586954116821;5.457274675369263;10;valid;gridv;7.926593327522277;;;;;;;;;;;;;;;;
500;10;5.75;10;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;11;47.955246806144714;41.48520255088806;57.64792799949646;10;6.403928446769714;6.1425461769104;6.758885145187378;10;valid;gridv;41.551318359375;;;;;;;;;;;;;;;;
500;10;5.75;12;187.1350474357605;187.1350474357605;187.1350474357605;1;;;;;valid;forallv;300;;;;;;;;;;;;;;;;
500;10;5.75;13;12.185312461853027;11.797526597976685;12.74864912033081;10;4.9528028726577755;4.721278667449951;5.250243663787842;10;valid;gridv;7.232509589195251;;;;;;;;;;;;;;;;
500;10;5.75;14;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;15;12.610894560813904;11.908594131469727;13.02483868598938;10;16.63783531188965;15.394835233688354;17.37897562980652;10;valid;forallv;4.026940751075745;;;;;;;;;;;;;;;;
500;10;5.75;16;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;5.75;17;11.885980010032654;11.475554943084717;12.179574012756348;10;4.890471291542053;4.713433504104614;5.113020181655884;10;valid;gridv;6.9955087184906;;;;;;;;;;;;;;;;
500;10;5.75;18;;;;;134.07973663806916;128.25545740127563;140.37506985664368;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;5.75;19;12.706376266479491;12.085363864898682;13.471463680267334;10;5.098694920539856;4.850728988647461;5.3054327964782715;10;valid;gridv;7.6076813459396355;;;;;;;;;;;;;;;;
500;10;6;0;;;;;265.7759817838669;256.6916539669037;277.11227345466614;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;1;;;;;72.20896501541138;69.01241326332092;76.57760167121887;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;2;219.5106341123581;198.00796699523926;244.88720154762268;10;223.4373193025589;214.58275079727173;231.2767436504364;10;not_valid;forallv;3.9266851902008;;;;;;;;;;;;;;;;
500;10;6;3;13.430588126182556;13.184138298034668;13.933933019638062;10;5.128885054588318;4.836255073547363;5.430967092514038;10;valid;gridv;8.301703071594238;;;;;;;;;;;;;;;;
500;10;6;4;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;5;12.811203289031983;12.263562202453613;13.421870708465576;10;4.922421789169311;4.675672769546509;5.231479167938232;10;valid;gridv;7.888781499862672;;;;;;;;;;;;;;;;
500;10;6;6;95.74311881065368;86.95436835289001;104.24085068702698;10;;;;;not_valid;forallv;300;;;;;;;;;;;;;;;;
500;10;6;7;;;;;120.28087496757507;114.81325817108154;126.48714447021484;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;8;;;;;71.03343970775605;69.01193857192993;73.24071073532104;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;9;;;;;90.68434915542602;88.0189368724823;93.3570728302002;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;10;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;11;230.39144678115844;183.20368003845215;265.50550508499146;10;83.08952610492706;81.07084798812866;84.63079905509949;10;valid;gridv;147.30192067623136;;;;;;;;;;;;;;;;
500;10;6;12;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;13;;;;;92.81581208705902;86.18911528587341;97.96690845489502;10;not_valid;gridv;300;;;;;;;;;;;;;;;;
500;10;6;14;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;15;14.41808876991272;13.445616483688354;16.57804584503174;10;5.2405784845352175;5.00077223777771;5.461343288421631;10;valid;gridv;9.177510285377501;;;;;;;;;;;;;;;;
500;10;6;16;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;17;12.572239255905151;11.992672443389893;13.154244422912598;10;15.412009382247925;14.529380559921265;17.17297673225403;10;valid;forallv;2.839770126342774;;;;;;;;;;;;;;;;
500;10;6;18;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;10;6;19;13.692687606811523;12.797481298446655;14.251696348190308;10;5.395333909988404;4.9690210819244385;6.045775890350342;10;valid;gridv;8.29735369682312;;;;;;;;;;;;;;;;


==> data/old/0211_mauro3.csv <==
features;contexts;ratio;i;j;cmd;time;result250;10;4;0;0;;--features-as-boolean --validate --validate-modality forall;2.9591104984283447;{"result": "valid"}
250;10;4;0;0;;--features-as-boolean --validate --validate-modality grid;3.763230085372925;{"result": "valid"}
250;10;4;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9045863151550293;{"dead_features": {}, "false_optionals": {}}
250;10;4;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6554055213928223;{"dead_features": {}, "false_optionals": {}}
250;10;4;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.59363317489624;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;;--features-as-boolean --validate --validate-modality forall;4.554976940155029;{"result": "valid"}
250;10;4;1;0;;--features-as-boolean --validate --validate-modality grid;3.9783146381378174;{"result": "valid"}
250;10;4;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9723763465881348;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.513464450836182;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.632928371429443;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;;--features-as-boolean --validate --validate-modality forall;4.636611223220825;{"result": "valid"}
250;10;4;2;0;;--features-as-boolean --validate --validate-modality grid;3.8810858726501465;{"result": "valid"}
250;10;4;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9722464084625244;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.762538433074951;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.126895189285278;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;;--features-as-boolean --validate --validate-modality forall;2.30839204788208;{"result": "valid"}
250;10;4;3;0;;--features-as-boolean --validate --validate-modality grid;3.895826816558838;{"result": "valid"}
250;10;4;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9320807456970215;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.968056917190552;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.736546277999878;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;;--features-as-boolean --validate --validate-modality forall;4.4245710372924805;{"result": "valid"}
250;10;4;4;0;;--features-as-boolean --validate --validate-modality grid;4.003112077713013;{"result": "valid"}
250;10;4;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.057382106781006;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.8065598011016846;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.037751197814941;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;;--features-as-boolean --validate --validate-modality forall;2.68232798576355;{"result": "valid"}
250;10;4;5;0;;--features-as-boolean --validate --validate-modality grid;3.9193503856658936;{"result": "valid"}
250;10;4;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.942859411239624;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.385645151138306;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.12758994102478;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;;--features-as-boolean --validate --validate-modality forall;5.135724306106567;{"result": "valid"}
250;10;5;0;0;;--features-as-boolean --validate --validate-modality grid;4.585322380065918;{"result": "valid"}
250;10;5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4043619632720947;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.872342348098755;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.425952672958374;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;;--features-as-boolean --validate --validate-modality forall;4.81524133682251;{"result": "valid"}
250;10;5;1;0;;--features-as-boolean --validate --validate-modality grid;4.014342308044434;{"result": "valid"}
250;10;5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1055593490600586;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.658536672592163;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.033356189727783;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;;--features-as-boolean --validate --validate-modality forall;6.815670013427734;{"result": "valid"}
250;10;5;2;0;;--features-as-boolean --validate --validate-modality grid;4.724220037460327;{"result": "valid"}
250;10;5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.478700637817383;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.452863693237305;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.765588521957397;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;;--features-as-boolean --validate --validate-modality forall;5.021490097045898;{"result": "valid"}
250;10;5;3;0;;--features-as-boolean --validate --validate-modality grid;3.9269914627075195;{"result": "valid"}
250;10;5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1209001541137695;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.256280183792114;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.901415348052979;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;;--features-as-boolean --validate --validate-modality forall;4.833788871765137;{"result": "valid"}
250;10;5;4;0;;--features-as-boolean --validate --validate-modality grid;4.536790609359741;{"result": "valid"}
250;10;5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.773011207580566;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.367414236068726;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.871355295181274;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;;--features-as-boolean --validate --validate-modality forall;4.7728962898254395;{"result": "valid"}
250;10;5;5;0;;--features-as-boolean --validate --validate-modality grid;3.9446544647216797;{"result": "valid"}
250;10;5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.087064743041992;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.8948814868927;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.10400938987732;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;;--features-as-boolean --validate --validate-modality forall;2.0584352016448975;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;;--features-as-boolean --validate --validate-modality grid;4.1122965812683105;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;102.1720941066742;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.99992871284485;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.17428684234619;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;;--features-as-boolean --validate --validate-modality forall;5.401692628860474;{"result": "valid"}
250;10;5.5;1;0;;--features-as-boolean --validate --validate-modality grid;3.950214385986328;{"result": "valid"}
250;10;5.5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5819482803344727;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.426910638809204;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.81540012359619;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;2;0;;--features-as-boolean --validate --validate-modality forall;5.717753887176514;{"result": "valid"}
250;10;5.5;2;0;;--features-as-boolean --validate --validate-modality grid;4.060236692428589;{"result": "valid"}
250;10;5.5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.146403074264526;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.59946346282959;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.718096733093262;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;3;0;;--features-as-boolean --validate --validate-modality forall;5.3249311447143555;{"result": "valid"}
250;10;5.5;3;0;;--features-as-boolean --validate --validate-modality grid;4.077033042907715;{"result": "valid"}
250;10;5.5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.524854898452759;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.9809327125549316;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.927298307418823;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;4;0;;--features-as-boolean --validate --validate-modality forall;5.203696966171265;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;;--features-as-boolean --validate --validate-modality grid;1.835665225982666;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.993773221969604;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.63338303565979;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.495189189910889;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;;--features-as-boolean --validate --validate-modality forall;5.144741058349609;{"result": "valid"}
250;10;5.5;5;0;;--features-as-boolean --validate --validate-modality grid;4.04495096206665;{"result": "valid"}
250;10;5.5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4727702140808105;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.136712074279785;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.801572799682617;{"dead_features": {}, "false_optionals": {}}
250;10;6;0;0;;--features-as-boolean --validate --validate-modality forall;1.9041357040405273;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;;--features-as-boolean --validate --validate-modality grid;3.9759767055511475;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.52749490737915;{"dead_features": {}, "false_optionals": {"f226": [0]}}
250;10;6;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.46789860725403;{"dead_features": {}, "false_optionals": {"f55": [0]}}
250;10;6;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.806506156921387;{"dead_features": {}, "false_optionals": {"f165": [0]}}
250;10;6;1;0;;--features-as-boolean --validate --validate-modality forall;5.604653358459473;{"result": "valid"}
250;10;6;1;0;;--features-as-boolean --validate --validate-modality grid;4.178026437759399;{"result": "valid"}
250;10;6;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.044261693954468;{"dead_features": {"f149": [0]}, "false_optionals": {}}
250;10;6;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.94126033782959;{"dead_features": {"f166": [0]}, "false_optionals": {}}
250;10;6;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.91325283050537;{"dead_features": {"f185": [0]}, "false_optionals": {}}
250;10;6;2;0;;--features-as-boolean --validate --validate-modality forall;5.576128959655762;{"result": "valid"}
250;10;6;2;0;;--features-as-boolean --validate --validate-modality grid;4.411486864089966;{"result": "valid"}
250;10;6;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.666324615478516;{"dead_features": {}, "false_optionals": {"f29": [0]}}
250;10;6;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.485920667648315;{"dead_features": {}, "false_optionals": {"f219": [0]}}
250;10;6;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.395260095596313;{"dead_features": {}, "false_optionals": {"f190": [0]}}
250;10;6;3;0;;--features-as-boolean --validate --validate-modality forall;5.7940733432769775;{"result": "valid"}
250;10;6;3;0;;--features-as-boolean --validate --validate-modality grid;4.037637233734131;{"result": "valid"}
250;10;6;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.449275016784668;{"dead_features": {"f40": [0]}, "false_optionals": {}}
250;10;6;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.631094455718994;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;10;6;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.193045377731323;{"dead_features": {"f80": [0]}, "false_optionals": {}}
250;10;6;4;0;;--features-as-boolean --validate --validate-modality forall;2.3076624870300293;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;;--features-as-boolean --validate --validate-modality grid;1.9921691417694092;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.7904579639434814;{"dead_features": {}, "false_optionals": {"f181": [0]}}
250;10;6;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.85875940322876;{"dead_features": {}, "false_optionals": {"f35": [0]}}
250;10;6;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.881652593612671;{"dead_features": {}, "false_optionals": {"f133": [0]}}
250;10;6;5;0;;--features-as-boolean --validate --validate-modality forall;4.619184494018555;{"result": "valid"}
250;10;6;5;0;;--features-as-boolean --validate --validate-modality grid;3.949976921081543;{"result": "valid"}
250;10;6;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.829880952835083;{"dead_features": {"f94": [0]}, "false_optionals": {}}
250;10;6;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2306103706359863;{"dead_features": {"f250": [0]}, "false_optionals": {}}
250;10;6;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.549234628677368;{"dead_features": {"f26": [0]}, "false_optionals": {}}
250;10;7;0;0;;--features-as-boolean --validate --validate-modality forall;1.8439054489135742;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;7;0;0;;--features-as-boolean --validate --validate-modality grid;2.440431833267212;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.955503225326538;{"dead_features": {}, "false_optionals": {"f113": [0]}}
250;10;7;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.926450729370117;{"dead_features": {}, "false_optionals": {"f86": [0]}}
250;10;7;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.647274732589722;{"dead_features": {}, "false_optionals": {"f245": [0]}}
250;10;7;1;0;;--features-as-boolean --validate --validate-modality forall;1.8175151348114014;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;1;0;;--features-as-boolean --validate --validate-modality grid;1.8530960083007812;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1830193996429443;{"dead_features": {"f74": [0]}, "false_optionals": {}}
250;10;7;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4620437622070312;{"dead_features": {"f15": [0]}, "false_optionals": {}}
250;10;7;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.344488620758057;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;7;2;0;;--features-as-boolean --validate --validate-modality forall;6.301815509796143;{"result": "valid"}
250;10;7;2;0;;--features-as-boolean --validate --validate-modality grid;4.474379062652588;{"result": "valid"}
250;10;7;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.581353187561035;{"dead_features": {}, "false_optionals": {"f115": [0]}}
250;10;7;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.063780069351196;{"dead_features": {}, "false_optionals": {"f73": [0]}}
250;10;7;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.48721718788147;{"dead_features": {}, "false_optionals": {"f133": [0]}}
250;10;7;3;0;;--features-as-boolean --validate --validate-modality forall;6.380445957183838;{"result": "valid"}
250;10;7;3;0;;--features-as-boolean --validate --validate-modality grid;4.148620843887329;{"result": "valid"}
250;10;7;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.074535608291626;{"dead_features": {"f182": [0]}, "false_optionals": {}}
250;10;7;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.424147605895996;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.228888988494873;{"dead_features": {"f138": [0]}, "false_optionals": {}}
250;10;7;4;0;;--features-as-boolean --validate --validate-modality forall;1.899071455001831;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;4;0;;--features-as-boolean --validate --validate-modality grid;2.0205330848693848;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.43398380279541;{"dead_features": {}, "false_optionals": {"f59": [0]}}
250;10;7;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.7484896183013916;{"dead_features": {}, "false_optionals": {"f51": [0]}}
250;10;7;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.029414176940918;{"dead_features": {}, "false_optionals": {"f90": [0]}}
250;10;7;5;0;;--features-as-boolean --validate --validate-modality forall;1.8246865272521973;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;5;0;;--features-as-boolean --validate --validate-modality grid;1.9447636604309082;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2619330883026123;{"dead_features": {"f44": [0]}, "false_optionals": {}}
250;10;7;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.561997652053833;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.552067041397095;{"dead_features": {"f80": [0]}, "false_optionals": {}}
250;12;4;0;0;;--features-as-boolean --validate --validate-modality forall;17.584383487701416;{"result": "valid"}
250;12;4;0;0;;--features-as-boolean --validate --validate-modality grid;11.6226646900177;{"result": "valid"}
250;12;4;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9417738914489746;{"dead_features": {}, "false_optionals": {}}
250;12;4;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5290298461914062;{"dead_features": {}, "false_optionals": {}}
250;12;4;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.992421388626099;{"dead_features": {}, "false_optionals": {}}
250;12;4;1;0;;--features-as-boolean --validate --validate-modality forall;17.42842435836792;{"result": "valid"}
250;12;4;1;0;;--features-as-boolean --validate --validate-modality grid;11.658646583557129;{"result": "valid"}
250;12;4;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9328203201293945;{"dead_features": {}, "false_optionals": {}}
250;12;4;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.441468238830566;{"dead_features": {}, "false_optionals": {}}
250;12;4;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.520662546157837;{"dead_features": {}, "false_optionals": {}}
250;12;4;2;0;;--features-as-boolean --validate --validate-modality forall;7.896150588989258;{"result": "valid"}
250;12;4;2;0;;--features-as-boolean --validate --validate-modality grid;11.690142154693604;{"result": "valid"}
250;12;4;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.932161808013916;{"dead_features": {}, "false_optionals": {}}
250;12;4;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.683006525039673;{"dead_features": {}, "false_optionals": {}}
250;12;4;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.78880786895752;{"dead_features": {}, "false_optionals": {}}
250;12;4;3;0;;--features-as-boolean --validate --validate-modality forall;17.42859196662903;{"result": "valid"}
250;12;4;3;0;;--features-as-boolean --validate --validate-modality grid;11.906164646148682;{"result": "valid"}
250;12;4;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9833087921142578;{"dead_features": {}, "false_optionals": {}}
250;12;4;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.848297119140625;{"dead_features": {}, "false_optionals": {}}
250;12;4;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.545110940933228;{"dead_features": {}, "false_optionals": {}}
250;12;4;4;0;;--features-as-boolean --validate --validate-modality forall;17.353167057037354;{"result": "valid"}
250;12;4;4;0;;--features-as-boolean --validate --validate-modality grid;11.748253107070923;{"result": "valid"}
250;12;4;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9333915710449219;{"dead_features": {}, "false_optionals": {}}
250;12;4;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.544728994369507;{"dead_features": {}, "false_optionals": {}}
250;12;4;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.397182703018188;{"dead_features": {}, "false_optionals": {}}
250;12;4;5;0;;--features-as-boolean --validate --validate-modality forall;17.646428108215332;{"result": "valid"}
250;12;4;5;0;;--features-as-boolean --validate --validate-modality grid;12.075825452804565;{"result": "valid"}
250;12;4;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9621131420135498;{"dead_features": {}, "false_optionals": {}}
250;12;4;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.39654278755188;{"dead_features": {}, "false_optionals": {}}
250;12;4;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.215399742126465;{"dead_features": {}, "false_optionals": {}}
250;12;5;0;0;;--features-as-boolean --validate --validate-modality forall;21.761459350585938;{"result": "valid"}
250;12;5;0;0;;--features-as-boolean --validate --validate-modality grid;13.527347803115845;{"result": "valid"}
250;12;5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.914841651916504;{"dead_features": {}, "false_optionals": {}}
250;12;5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.4605770111083984;{"dead_features": {}, "false_optionals": {}}
250;12;5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.124351263046265;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;;--features-as-boolean --validate --validate-modality forall;25.47467589378357;{"result": "valid"}
250;12;5;1;0;;--features-as-boolean --validate --validate-modality grid;12.879651069641113;{"result": "valid"}
250;12;5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0809850692749023;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.057068824768066;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.238849878311157;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;;--features-as-boolean --validate --validate-modality forall;21.611871242523193;{"result": "valid"}
250;12;5;2;0;;--features-as-boolean --validate --validate-modality grid;12.251437187194824;{"result": "valid"}
250;12;5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6462137699127197;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.242156505584717;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.776835680007935;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;;--features-as-boolean --validate --validate-modality forall;1.8820180892944336;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5;3;0;;--features-as-boolean --validate --validate-modality grid;4.6741063594818115;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.557861804962158;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.149198532104492;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.877047538757324;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;;--features-as-boolean --validate --validate-modality forall;38.736114501953125;{"result": "valid"}
250;12;5;4;0;;--features-as-boolean --validate --validate-modality grid;12.305001974105835;{"result": "valid"}
250;12;5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.360872507095337;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.374935626983643;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.810928821563721;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;;--features-as-boolean --validate --validate-modality forall;19.861328601837158;{"result": "valid"}
250;12;5;5;0;;--features-as-boolean --validate --validate-modality grid;12.324584484100342;{"result": "valid"}
250;12;5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.074983835220337;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.651342391967773;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.686233758926392;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;;--features-as-boolean --validate --validate-modality forall;2.972712516784668;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.5;0;0;;--features-as-boolean --validate --validate-modality grid;1.834733009338379;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;56.470147132873535;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.44015645980835;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.897283792495728;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;;--features-as-boolean --validate --validate-modality forall;1.8830766677856445;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;1;0;;--features-as-boolean --validate --validate-modality grid;2.7688217163085938;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1899311542510986;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.839714050292969;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.536708354949951;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;;--features-as-boolean --validate --validate-modality forall;1.8951196670532227;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;5.5;2;0;;--features-as-boolean --validate --validate-modality grid;1.778939962387085;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;5.5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.628705263137817;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.088467121124268;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.074848413467407;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;3;0;;--features-as-boolean --validate --validate-modality forall;1.8265166282653809;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;3;0;;--features-as-boolean --validate --validate-modality grid;1.9450688362121582;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;5.5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.345216751098633;{"dead_features": {"f244": [0]}, "false_optionals": {}}
250;12;5.5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.158360004425049;{"dead_features": {"f123": [0]}, "false_optionals": {}}
250;12;5.5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.00212812423706;{"dead_features": {"f244": [0]}, "false_optionals": {}}
250;12;5.5;4;0;;--features-as-boolean --validate --validate-modality forall;21.276203870773315;{"result": "valid"}
250;12;5.5;4;0;;--features-as-boolean --validate --validate-modality grid;12.552736520767212;{"result": "valid"}
250;12;5.5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.994538068771362;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.375523328781128;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.259914636611938;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;;--features-as-boolean --validate --validate-modality forall;2.5011699199676514;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;5;0;;--features-as-boolean --validate --validate-modality grid;2.8513786792755127;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.727905035018921;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.24323582649231;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.977146863937378;{"dead_features": {}, "false_optionals": {}}
250;12;6;0;0;;--features-as-boolean --validate --validate-modality forall;1.9043965339660645;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;0;0;;--features-as-boolean --validate --validate-modality grid;1.8865275382995605;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.158944845199585;{"dead_features": {}, "false_optionals": {"f246": [0]}}
250;12;6;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.515648126602173;{"dead_features": {}, "false_optionals": {"f204": [0]}}
250;12;6;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.344178438186646;{"dead_features": {}, "false_optionals": {"f16": [0]}}
250;12;6;1;0;;--features-as-boolean --validate --validate-modality forall;1.8701071739196777;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;6;1;0;;--features-as-boolean --validate --validate-modality grid;2.4658656120300293;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9144062995910645;{"dead_features": {}, "false_optionals": {}}
250;12;6;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.007658004760742;{"dead_features": {}, "false_optionals": {}}
250;12;6;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.594929218292236;{"dead_features": {}, "false_optionals": {}}
250;12;6;2;0;;--features-as-boolean --validate --validate-modality forall;1.8257508277893066;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;6;2;0;;--features-as-boolean --validate --validate-modality grid;1.9083044528961182;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.342362880706787;{"dead_features": {}, "false_optionals": {"f157": [0]}}
250;12;6;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.312114715576172;{"dead_features": {}, "false_optionals": {"f157": [0]}}
250;12;6;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.463839054107666;{"dead_features": {}, "false_optionals": {"f49": [0]}}
250;12;6;3;0;;--features-as-boolean --validate --validate-modality forall;1.7758417129516602;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;6;3;0;;--features-as-boolean --validate --validate-modality grid;1.7992067337036133;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.126296281814575;{"dead_features": {"f160": [0]}, "false_optionals": {}}
250;12;6;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5529563426971436;{"dead_features": {"f28": [0]}, "false_optionals": {}}
250;12;6;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.80804443359375;{"dead_features": {"f185": [0]}, "false_optionals": {}}
250;12;6;4;0;;--features-as-boolean --validate --validate-modality forall;21.458414316177368;{"result": "valid"}
250;12;6;4;0;;--features-as-boolean --validate --validate-modality grid;12.306132555007935;{"result": "valid"}
250;12;6;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.812012910842896;{"dead_features": {}, "false_optionals": {"f229": [0]}}
250;12;6;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.325245141983032;{"dead_features": {}, "false_optionals": {"f231": [0]}}
250;12;6;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.152743816375732;{"dead_features": {}, "false_optionals": {"f162": [0]}}
250;12;6;5;0;;--features-as-boolean --validate --validate-modality forall;1.855668306350708;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;6;5;0;;--features-as-boolean --validate --validate-modality grid;1.9672517776489258;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.232924938201904;{"dead_features": {"f162": [0]}, "false_optionals": {}}
250;12;6;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.119837760925293;{"dead_features": {"f240": [0]}, "false_optionals": {}}
250;12;6;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.430817365646362;{"dead_features": {"f162": [0]}, "false_optionals": {}}
250;12;7;0;0;;--features-as-boolean --validate --validate-modality forall;1.870032548904419;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;7;0;0;;--features-as-boolean --validate --validate-modality grid;1.8365483283996582;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;7;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.826197624206543;{"dead_features": {}, "false_optionals": {"f257": [0]}}
250;12;7;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.327656984329224;{"dead_features": {}, "false_optionals": {"f93": [0]}}
250;12;7;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.108367204666138;{"dead_features": {}, "false_optionals": {"f71": [0]}}
250;12;7;1;0;;--features-as-boolean --validate --validate-modality forall;1.868798017501831;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;7;1;0;;--features-as-boolean --validate --validate-modality grid;2.475917339324951;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;7;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.349273681640625;{"dead_features": {"f63": [0]}, "false_optionals": {}}
250;12;7;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6550910472869873;{"dead_features": {"f42": [0]}, "false_optionals": {}}
250;12;7;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.44737720489502;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;12;7;2;0;;--features-as-boolean --validate --validate-modality forall;1.8314540386199951;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;7;2;0;;--features-as-boolean --validate --validate-modality grid;1.921422004699707;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;7;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5159804821014404;{"dead_features": {}, "false_optionals": {"f132": [0]}}
250;12;7;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.353701829910278;{"dead_features": {}, "false_optionals": {"f95": [0]}}
250;12;7;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.156051874160767;{"dead_features": {}, "false_optionals": {"f183": [0]}}
250;12;7;3;0;;--features-as-boolean --validate --validate-modality forall;1.822343111038208;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;7;3;0;;--features-as-boolean --validate --validate-modality grid;1.8022377490997314;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;7;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2063748836517334;{"dead_features": {"f214": [0]}, "false_optionals": {}}
250;12;7;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4242918491363525;{"dead_features": {"f13": [0]}, "false_optionals": {}}
250;12;7;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.171116828918457;{"dead_features": {"f157": [0]}, "false_optionals": {}}
250;12;7;4;0;;--features-as-boolean --validate --validate-modality forall;1.8625376224517822;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;7;4;0;;--features-as-boolean --validate --validate-modality grid;1.869426965713501;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;7;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1954896450042725;{"dead_features": {}, "false_optionals": {"f158": [0]}}
250;12;7;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.908973455429077;{"dead_features": {}, "false_optionals": {"f107": [0]}}
250;12;7;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.445191144943237;{"dead_features": {}, "false_optionals": {"f161": [0]}}
250;12;7;5;0;;--features-as-boolean --validate --validate-modality forall;1.8506271839141846;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;7;5;0;;--features-as-boolean --validate --validate-modality grid;1.8745591640472412;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;7;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.283384323120117;{"dead_features": {"f98": [0]}, "false_optionals": {}}
250;12;7;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4290566444396973;{"dead_features": {"f28": [0]}, "false_optionals": {}}
250;12;7;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.42520022392273;{"dead_features": {"f175": [0]}, "false_optionals": {}}
250;15;4;0;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;4;0;0;;--features-as-boolean --validate --validate-modality grid;99.58724904060364;{"result": "valid"}
250;15;4;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0821564197540283;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6965198516845703;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.040309429168701;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;4;1;0;;--features-as-boolean --validate --validate-modality grid;98.85408449172974;{"result": "valid"}
250;15;4;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.940396785736084;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.167509078979492;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.662927150726318;{"dead_features": {}, "false_optionals": {}}
250;15;4;2;0;;--features-as-boolean --validate --validate-modality forall;216.0068712234497;{"result": "valid"}
250;15;4;2;0;;--features-as-boolean --validate --validate-modality grid;99.39849090576172;{"result": "valid"}
250;15;4;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.941481351852417;{"dead_features": {}, "false_optionals": {}}
250;15;4;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.675786256790161;{"dead_features": {}, "false_optionals": {}}
250;15;4;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.696513652801514;{"dead_features": {}, "false_optionals": {}}
250;15;4;3;0;;--features-as-boolean --validate --validate-modality forall;48.2088303565979;{"result": "valid"}
250;15;4;3;0;;--features-as-boolean --validate --validate-modality grid;100.16728448867798;{"result": "valid"}
250;15;4;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.934279441833496;{"dead_features": {}, "false_optionals": {}}
250;15;4;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.449209451675415;{"dead_features": {}, "false_optionals": {}}
250;15;4;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.557411670684814;{"dead_features": {}, "false_optionals": {}}
250;15;4;4;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;4;4;0;;--features-as-boolean --validate --validate-modality grid;100.45968747138977;{"result": "valid"}
250;15;4;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9598450660705566;{"dead_features": {}, "false_optionals": {}}
250;15;4;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.624992609024048;{"dead_features": {}, "false_optionals": {}}
250;15;4;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.39920949935913;{"dead_features": {}, "false_optionals": {}}
250;15;4;5;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;4;5;0;;--features-as-boolean --validate --validate-modality grid;101.70263385772705;{"result": "valid"}
250;15;4;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.945688247680664;{"dead_features": {}, "false_optionals": {}}
250;15;4;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.216032266616821;{"dead_features": {}, "false_optionals": {}}
250;15;4;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.338991165161133;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5;0;0;;--features-as-boolean --validate --validate-modality grid;103.58253216743469;{"result": "valid"}
250;15;5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1828536987304688;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.5135111808776855;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.652616024017334;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;;--features-as-boolean --validate --validate-modality forall;1.7614433765411377;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;;--features-as-boolean --validate --validate-modality grid;2.850998878479004;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0276424884796143;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.058043479919434;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.265031814575195;{"dead_features": {}, "false_optionals": {}}
250;15;5;2;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5;2;0;;--features-as-boolean --validate --validate-modality grid;99.04743123054504;{"result": "valid"}
250;15;5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.776488780975342;{"dead_features": {}, "false_optionals": {}}
250;15;5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.218533754348755;{"dead_features": {}, "false_optionals": {}}
250;15;5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.248869180679321;{"dead_features": {}, "false_optionals": {}}
250;15;5;3;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5;3;0;;--features-as-boolean --validate --validate-modality grid;100.19759893417358;{"result": "valid"}
250;15;5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.440265417098999;{"dead_features": {}, "false_optionals": {}}
250;15;5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.576765298843384;{"dead_features": {}, "false_optionals": {}}
250;15;5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.128623723983765;{"dead_features": {}, "false_optionals": {}}
250;15;5;4;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5;4;0;;--features-as-boolean --validate --validate-modality grid;98.30058908462524;{"result": "valid"}
250;15;5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.004309892654419;{"dead_features": {}, "false_optionals": {}}
250;15;5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0053582191467285;{"dead_features": {}, "false_optionals": {}}
250;15;5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;5.971569061279297;{"dead_features": {}, "false_optionals": {}}
250;15;5;5;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5;5;0;;--features-as-boolean --validate --validate-modality grid;107.01384663581848;{"result": "valid"}
250;15;5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1413323879241943;{"dead_features": {}, "false_optionals": {}}
250;15;5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.2109694480896;{"dead_features": {}, "false_optionals": {}}
250;15;5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.750983715057373;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5.5;0;0;;--features-as-boolean --validate --validate-modality grid;104.60687851905823;{"result": "valid"}
250;15;5.5;0;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.767003059387207;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.866322994232178;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.195892333984375;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;;--features-as-boolean --validate --validate-modality forall;1.8502941131591797;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;;--features-as-boolean --validate --validate-modality grid;1.9480106830596924;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.193922519683838;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.065258979797363;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.729025602340698;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;2;0;;--features-as-boolean --validate --validate-modality forall;2.023715019226074;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;5.5;2;0;;--features-as-boolean --validate --validate-modality grid;2.0029265880584717;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;5.5;2;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.24285101890564;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;2;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.0657079219818115;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;2;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.357413291931152;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;3;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5.5;3;0;;--features-as-boolean --validate --validate-modality grid;99.45478081703186;{"result": "valid"}
250;15;5.5;3;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.994145154953003;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;3;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.4365394115448;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;3;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.571000337600708;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;4;0;;--features-as-boolean --validate --validate-modality forall;Timeout300;
250;15;5.5;4;0;;--features-as-boolean --validate --validate-modality grid;101.64149475097656;{"result": "valid"}
250;15;5.5;4;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.062602996826172;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;4;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.946295499801636;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;4;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.390558004379272;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;5;0;;--features-as-boolean --validate --validate-modality forall;1.755673885345459;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;5;0;;--features-as-boolean --validate --validate-modality grid;1.8563480377197266;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5.5;5;0;;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0385568141937256;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;5;0;;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.582367420196533;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;5;0;;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.104807615280151;{"dead_features": {}, "false_optionals": {}}


==> data/old/0217_all250_processed.csv <==
features;contexts;ratio;i;forallv_avg;forallv_min;forallv_max;gridv_avg;gridv_min;gridv_max;result_v;winner_v;gap_with_second_v;grida_avg;grida_min;grida_max;foralla_avg;foralla_min;foralla_max;pruninga_avg;pruninga_min;pruninga_max;result_a;winner_a;gap_with_second_a;
250;6;5;0;2.9519521236419677;2.0225086212158203;4.5941245555877686;1.9164056539535523;1.8399224281311035;2.086089849472046;valid;gridv;1.0355464696884153;5.884328532218933;5.038815498352051;6.871938943862915;4.319935584068299;3.9000909328460693;4.927058696746826;6.466297888755799;6.275418281555176;6.787723779678345;no_anomaly;foralla;1.5643929481506342;
250;6;5;1;1.9060472011566163;1.8311657905578613;2.1208975315093994;1.7844281911849975;1.7403018474578857;1.8859035968780518;valid;gridv;0.12161900997161879;2.179016590118408;2.1120800971984863;2.264893054962158;4.612096309661865;3.940570116043091;5.67780327796936;14.760242748260499;14.459157943725586;15.050577878952026;no_anomaly;grida;2.433079719543457;
250;6;5;2;5.489452385902405;4.380997896194458;8.565672874450684;2.3904770612716675;2.2989563941955566;2.6995532512664795;valid;gridv;3.0989753246307377;3.607161116600037;3.143733501434326;4.048499584197998;3.74736168384552;3.3668878078460693;4.211607217788696;9.373317003250122;9.03557562828064;10.961266994476318;no_anomaly;grida;0.14020056724548313;
250;6;5;3;1.7853509902954101;1.7587008476257324;1.8287849426269531;1.8040606737136842;1.7529361248016357;1.851010799407959;valid;forallv;0.01870968341827406;2.916024112701416;2.5848312377929688;3.4890646934509277;5.129808640480041;4.383827447891235;5.980893850326538;15.943754720687867;15.698522567749023;16.5767605304718;no_anomaly;grida;2.213784527778625;
250;6;5;4;8.809743356704711;5.5021984577178955;17.70087456703186;3.031239151954651;2.971902847290039;3.0899770259857178;valid;gridv;5.77850420475006;27.83527238368988;22.372769355773926;31.575793981552124;8.525084471702575;5.7571189403533936;11.025590419769287;9.872747492790221;9.719709634780884;10.09395718574524;no_anomaly;foralla;1.3476630210876461;
250;6;5;5;1.9003528118133546;1.86519455909729;1.949070930480957;1.8202990770339966;1.772003412246704;1.88907790184021;valid;gridv;0.08005373477935795;2.290691637992859;2.2113289833068848;2.4674437046051025;4.785583066940307;4.244843006134033;5.573623418807983;14.905697917938232;14.68405556678772;15.11258053779602;no_anomaly;grida;2.4948914289474486;
250;6;5;6;2.0429529428482054;1.889162302017212;2.628326654434204;2.0092313289642334;1.9041965007781982;2.424401044845581;valid;gridv;0.03372161388397199;11.687975764274597;9.525806665420532;13.781321048736572;5.892541408538818;5.309728384017944;6.8080408573150635;7.515600347518921;7.418142795562744;7.58957314491272;no_anomaly;foralla;1.623058938980103;
250;6;5;7;1.8727919816970826;1.827141523361206;1.9119603633880615;1.7838889360427856;1.7494893074035645;1.8276093006134033;valid;gridv;0.08890304565429696;2.030638837814331;1.9879112243652344;2.0726685523986816;4.910543704032898;4.143350839614868;5.626338481903076;15.060513615608215;14.542540550231934;15.288070678710938;no_anomaly;grida;2.8799048662185673;
250;6;5;8;2.535488247871399;2.0929408073425293;3.1655189990997314;1.7942667722702026;1.7411928176879883;1.8314857482910156;valid;gridv;0.7412214756011963;12.308804035186768;9.515881538391113;14.283565282821655;6.613287425041198;5.252283334732056;7.880052089691162;9.551753544807434;9.342358589172363;9.721634149551392;no_anomaly;foralla;2.938466119766236;
250;6;5;9;1.9629513263702392;1.9150094985961914;2.020940065383911;1.8341464281082154;1.7690801620483398;1.9015631675720215;valid;gridv;0.1288048982620238;2.4501972436904906;2.252934455871582;2.8231542110443115;5.1788726329803465;4.673188924789429;6.176110744476318;15.609662985801696;15.270121574401855;15.879143476486206;no_anomaly;grida;2.728675389289856;
250;6;5;10;15.773676824569701;7.493399143218994;21.96428084373474;8.77157528400421;8.693244695663452;8.86579155921936;valid;gridv;7.002101540565491;25.992471051216125;23.201939821243286;31.57181215286255;10.432165789604188;8.371977090835571;12.758318901062012;11.139251279830933;10.99146556854248;11.364659547805786;no_anomaly;foralla;0.7070854902267456;
250;6;5;11;1.9042310953140258;1.8379390239715576;1.9695594310760498;1.8124096870422364;1.7718250751495361;1.9283931255340576;valid;gridv;0.09182140827178942;2.3703444957733155;2.1620912551879883;2.5943210124969482;4.543028235435486;4.059658050537109;4.8611321449279785;15.22631814479828;15.00920820236206;15.501983880996704;no_anomaly;grida;2.1726837396621703;
250;6;5;12;2.662968897819519;2.0303080081939697;4.8637237548828125;1.813136053085327;1.7743923664093018;1.852414608001709;valid;gridv;0.8498328447341919;9.017752838134765;8.279322624206543;9.819978475570679;5.491806435585022;4.52631139755249;6.043169021606445;6.916197013854981;6.796796798706055;7.099621534347534;no_anomaly;foralla;1.4243905782699589;
250;6;5;13;1.947820258140564;1.8892064094543457;2.003633975982666;1.847870445251465;1.8245291709899902;1.8974645137786865;valid;gridv;0.09994981288909899;5.708761596679688;3.6938118934631348;8.404701948165894;5.710821175575257;3.619887590408325;7.690988779067993;41.76369051933288;40.49787473678589;42.94316625595093;dead;grida;0.0020595788955688477;
250;6;5;14;19.878327941894533;3.5053701400756836;30.170589685440063;6.339895725250244;6.22693395614624;6.445161819458008;valid;gridv;13.538432216644289;80.06294097900391;71.65286922454834;88.57685708999634;19.312777590751647;14.64703893661499;22.67083191871643;16.324080491065978;15.980079174041748;16.65726351737976;no_anomaly;pruninga;2.9886970996856697;
250;6;5;15;1.8701343059539794;1.7963407039642334;1.9587457180023193;1.7908203840255736;1.7442810535430908;1.8530607223510742;valid;gridv;0.0793139219284058;2.2127732753753664;2.1192803382873535;2.3031909465789795;4.9826336860656735;3.8618087768554688;5.823053359985352;15.157994866371155;14.86634373664856;15.520796060562134;no_anomaly;grida;2.769860410690307;
250;6;5;16;9.932531666755676;2.5672593116760254;24.30058264732361;2.4948311328887938;2.460786819458008;2.5420596599578857;valid;gridv;7.437700533866882;73.44556832313538;59.77021861076355;83.76463627815247;18.88820083141327;14.764423608779907;25.961329698562622;15.448286938667298;15.182286024093628;15.749380826950073;no_anomaly;pruninga;3.4399138927459703;
250;6;5;17;2.1957159519195555;1.9214577674865723;2.7306900024414062;2.0037217140197754;1.9820072650909424;2.042954683303833;valid;gridv;0.1919942378997801;2.9390751838684084;2.6699235439300537;3.210508346557617;4.198291993141174;3.748222827911377;4.83470606803894;14.957244658470154;14.730671167373657;15.260287761688232;no_anomaly;grida;1.2592168092727656;
250;6;5;18;6.046084094047546;1.9719808101654053;13.406661748886108;2.3789207458496096;2.348404884338379;2.407390832901001;valid;gridv;3.6671633481979367;22.0441862821579;19.771912813186646;25.59396481513977;8.457925724983216;7.282632112503052;10.047523498535156;10.51015863418579;10.298075437545776;10.940471172332764;no_anomaly;foralla;2.0522329092025746;
250;6;5;19;1.872961449623108;1.804541826248169;1.9483325481414795;1.7874120712280273;1.7572312355041504;1.817810297012329;valid;gridv;0.0855493783950807;2.4938538789749147;2.3225669860839844;2.706861972808838;5.549145984649658;4.8658387660980225;6.514120817184448;14.956076622009277;14.793208599090576;15.083847999572754;no_anomaly;grida;3.0552921056747433;
250;6;5.25;0;7.139728546142578;4.358926773071289;9.471885919570923;2.3099655866622926;2.2421131134033203;2.383256435394287;valid;gridv;4.829762959480286;28.89649827480316;24.14238691329956;32.728031396865845;10.97631094455719;9.263849020004272;13.567113161087036;10.875251007080077;10.631136178970337;11.129989624023438;no_anomaly;pruninga;0.10105993747711217;
250;6;5.25;1;1.931362009048462;1.8768174648284912;2.033494234085083;1.813942813873291;1.7476787567138672;1.9888150691986084;valid;gridv;0.11741919517517108;2.5985762596130373;2.4130136966705322;2.987830638885498;5.157159447669983;4.537964582443237;5.8741419315338135;15.167157745361328;14.98574686050415;15.44539999961853;no_anomaly;grida;2.5585831880569456;
250;6;5.25;2;2.5808380842208862;2.321681022644043;2.884941816329956;1.8336460828781127;1.796994686126709;1.908674955368042;not_valid;gridv;0.7471920013427735;8.481396102905274;7.5711119174957275;9.687548160552979;5.9187140464782715;4.675098657608032;6.7052321434021;7.870438504219055;7.740471363067627;8.073617935180664;no_anomaly;foralla;1.9517244577407835;
250;6;5.25;3;1.8117522954940797;1.7864322662353516;1.8535113334655762;1.8176424741744994;1.7510955333709717;1.9531793594360352;valid;forallv;0.005890178680419744;3.2286026239395142;2.654548406600952;3.9242897033691406;3.7015697956085205;3.0688138008117676;4.2718117237091064;25.812790036201477;25.28056049346924;26.534571886062622;dead;grida;0.47296717166900626;
250;6;5.25;4;2.2917973518371584;2.2328782081604004;2.406031608581543;2.4267088651657103;2.382019519805908;2.493751287460327;valid;forallv;0.1349115133285519;18.671374440193176;7.657207012176514;31.488134622573853;8.040708351135255;5.74990701675415;9.629273414611816;9.847620439529418;9.509448289871216;10.112906455993652;false;foralla;1.8069120883941636;
250;6;5.25;5;1.8866750240325927;1.8473351001739502;1.9337599277496338;1.8430959701538085;1.7908542156219482;1.8672950267791748;valid;gridv;0.043579053878784135;2.6256638526916505;2.4100286960601807;2.7568156719207764;5.908745551109314;5.0456860065460205;7.0814080238342285;16.19503061771393;15.787610292434692;16.49360203742981;no_anomaly;grida;3.283081698417664;
250;6;5.25;6;3.201375722885132;2.08689284324646;6.526186943054199;2.382834482192993;2.3243370056152344;2.694563627243042;valid;gridv;0.8185412406921388;32.014046335220335;29.360097885131836;35.16738820075989;13.215908074378968;10.96318793296814;15.176978349685669;12.372663569450378;12.287963628768921;12.494174480438232;no_anomaly;pruninga;0.8432445049285899;
250;6;5.25;7;1.9019782066345214;1.8593339920043945;1.9418048858642578;1.798165774345398;1.778205394744873;1.8350906372070312;valid;gridv;0.1038124322891234;2.1792303323745728;2.1171460151672363;2.291917324066162;5.091743159294128;4.4243857860565186;6.229354619979858;15.115180158615113;14.71087384223938;15.352450370788574;no_anomaly;grida;2.9125128269195555;
250;6;5.25;8;2.2603652238845826;1.9896883964538574;3.2051265239715576;2.3862239122390747;2.348703384399414;2.441408395767212;not_valid;forallv;0.1258586883544921;72.64046535491943;31.355891227722168;166.76260662078857;33.57422971725464;22.263793230056763;46.07417893409729;31.616205620765687;30.827242374420166;32.26934766769409;false;pruninga;1.958024096488952;
250;6;5.25;9;1.936145043373108;1.793837070465088;2.401634693145752;1.7269191503524781;1.7098712921142578;1.7613823413848877;not_valid;gridv;0.20922589302062988;4.914179372787475;4.29877233505249;5.540911674499512;6.9428727388381954;5.6048195362091064;8.04276442527771;20.618325853347777;20.138054847717285;20.874738454818726;no_anomaly;grida;2.02869336605072;
250;6;5.25;10;39.489619088172915;24.29523253440857;49.091269969940186;12.53581736087799;12.295414924621582;12.860766410827637;valid;gridv;26.953801727294923;70.61573059558869;54.06954097747803;79.02630376815796;23.716933155059813;19.311041355133057;27.177292823791504;15.136510300636292;14.672361612319946;15.637722492218018;no_anomaly;pruninga;8.58042285442352;
250;6;5.25;11;1.9399977445602417;1.893777847290039;2.03307843208313;1.8315038919448852;1.771709680557251;1.874337911605835;valid;gridv;0.10849385261535649;3.0802097082138062;2.673342704772949;3.7398133277893066;5.766396260261535;4.983290910720825;6.4982616901397705;15.203996014595031;14.921483278274536;15.46821904182434;no_anomaly;grida;2.686186552047729;
250;6;5.25;12;2.632974648475647;2.142101764678955;4.94229531288147;2.77594850063324;2.7351646423339844;2.823686122894287;valid;forallv;0.14297385215759295;30.626125001907347;24.15769624710083;34.178240060806274;12.273610520362855;10.955885410308838;13.610975742340088;11.16782910823822;10.959321022033691;11.33643651008606;no_anomaly;pruninga;1.1057814121246352;
250;6;5.25;13;2.4404191732406617;2.2837579250335693;2.784128427505493;2.123761463165283;2.1083080768585205;2.1694118976593018;not_valid;gridv;0.3166577100753787;3.66397545337677;2.7408018112182617;4.636396646499634;4.243625044822693;2.9451496601104736;5.6683478355407715;25.433715891838073;25.141659259796143;25.691882133483887;dead;grida;0.5796495914459228;
250;6;5.25;14;17.464916396141053;3.2730653285980225;33.47369694709778;8.530942630767822;8.440178871154785;8.60058045387268;valid;gridv;8.933973765373231;104.13577604293823;63.83414387702942;172.42119717597961;19.22053482532501;10.550963401794434;28.41913342475891;14.739704966545105;14.541491270065308;15.014507293701172;false;pruninga;4.480829858779906;
250;6;5.25;15;1.929540228843689;1.8875834941864014;2.0024569034576416;1.9051324844360351;1.847869873046875;1.9656665325164795;valid;gridv;0.02440774440765381;3.512087821960449;3.236027479171753;3.8802525997161865;5.016846108436584;3.9937663078308105;6.874643325805664;19.187560415267946;18.842796087265015;19.45159363746643;dead;grida;1.504758286476135;
250;6;5.25;16;11.789200496673583;2.465261697769165;27.28059411048889;4.569613218307495;4.491634845733643;4.687017917633057;valid;gridv;7.219587278366088;62.751123261451724;28.44748282432556;89.13015532493591;27.891116857528687;14.119009017944336;40.5851628780365;21.831181907653807;21.374773502349854;22.274705410003662;false;pruninga;6.059934949874879;
250;6;5.25;17;2.6191308736801147;2.492487668991089;2.7155652046203613;3.435832381248474;3.3734893798828125;3.5086002349853516;not_valid;forallv;0.8167015075683595;6.388013935089111;4.039502859115601;11.537119388580322;5.92092490196228;3.561685800552368;9.731580257415771;34.35647716522217;33.7457377910614;35.01704525947571;dead;foralla;0.4670890331268307;
250;6;5.25;18;3.3080922603607177;2.2865726947784424;6.1241981983184814;3.660270667076111;3.6095776557922363;3.705730438232422;valid;forallv;0.35217840671539324;27.812501430511475;10.483069658279419;41.03977966308594;13.162530708312989;7.031651496887207;16.89928388595581;10.296104168891906;10.050491571426392;10.48683500289917;false;pruninga;2.8664265394210826;
250;6;5.25;19;1.9211747646331787;1.8869280815124512;1.9645054340362549;1.805324387550354;1.7539663314819336;1.843003273010254;valid;gridv;0.11585037708282475;3.018289065361023;2.5967278480529785;3.610578775405884;4.729724669456482;3.702160120010376;6.282853841781616;17.824555563926697;17.52152943611145;18.135019302368164;dead;grida;1.7114356040954593;
250;6;5.5;0;9.461774492263794;7.156704425811768;13.07569932937622;2.23635995388031;2.2076635360717773;2.3275413513183594;valid;gridv;7.225414538383484;11.406792163848877;4.1358091831207275;18.55596160888672;10.10506637096405;4.709094047546387;14.62779188156128;10.686012268066406;10.520376920700073;11.00481653213501;false;foralla;0.5809458971023567;
250;6;5.5;1;1.9774015426635743;1.9204211235046387;2.079075574874878;1.8675299167633057;1.8265876770019531;1.9084599018096924;valid;gridv;0.10987162590026855;4.065815663337707;3.486926317214966;4.716186046600342;6.252225589752197;5.311836004257202;7.627129316329956;16.63443341255188;16.296969652175903;17.024957180023193;no_anomaly;grida;2.1864099264144903;
250;6;5.5;2;2.6118645668029785;2.496864080429077;2.859626054763794;1.8370231628417968;1.7768678665161133;1.8886194229125977;not_valid;gridv;0.7748414039611817;31.316296172142028;27.894891023635864;35.277567625045776;11.354054403305053;9.578002691268921;14.271952152252197;12.770894408226013;12.52356767654419;13.241976737976074;no_anomaly;foralla;1.4168400049209602;
250;6;5.5;3;1.9393100261688232;1.887115240097046;2.017021417617798;1.8594669342041015;1.8091223239898682;1.92863130569458;valid;gridv;0.07984309196472172;3.195326018333435;2.420978546142578;5.3465659618377686;3.665954852104187;2.9611928462982178;4.593910217285156;20.481819534301756;19.995096683502197;20.880439519882202;dead;grida;0.47062883377075204;
250;6;5.5;4;2.457789969444275;2.2231969833374023;3.05330753326416;2.300806927680969;2.2337088584899902;2.35544753074646;not_valid;gridv;0.15698304176330602;5.859673881530762;3.9687581062316895;7.385290861129761;4.777976560592651;4.029580354690552;5.809072494506836;8.57417848110199;8.436717510223389;8.884342193603516;false;foralla;1.0816973209381109;
250;6;5.5;5;2.4255767583847048;2.374527931213379;2.4958999156951904;2.043740916252136;2.003812074661255;2.079982280731201;not_valid;gridv;0.3818358421325687;3.776522135734558;2.728477954864502;4.717461824417114;4.800555896759033;3.6248133182525635;7.5642478466033936;29.558259272575377;28.801477193832397;30.393770456314087;dead;grida;1.0240337610244752;
250;6;5.5;6;9.338077068328857;2.4032576084136963;17.97830843925476;3.9678869247436523;3.8996708393096924;4.043579578399658;valid;gridv;5.370190143585205;24.75610830783844;16.22675609588623;40.97017765045166;16.012287259101868;12.012464046478271;21.336498022079468;13.788842177391052;13.39898419380188;14.238717317581177;false;pruninga;2.223445081710816;
250;6;5.5;7;1.9144362449645995;1.8766014575958252;1.9504799842834473;1.825835633277893;1.7761573791503906;1.877514362335205;valid;gridv;0.08860061168670641;2.7322860956192017;2.547476291656494;2.9334444999694824;5.875621199607849;5.480886697769165;6.123281478881836;15.195157408714294;15.054843664169312;15.474588394165039;no_anomaly;grida;3.1433351039886475;
250;6;5.5;8;1.8731269836425781;1.818063735961914;1.9958183765411377;1.7997998952865601;1.733809471130371;1.8612077236175537;not_valid;gridv;0.07332708835601798;38.57847776412964;12.35451602935791;58.93377900123596;18.317976427078246;14.775634050369263;23.44682216644287;17.540701150894165;17.31818652153015;17.798760414123535;false;pruninga;0.7772752761840813;
250;6;5.5;9;1.8021811962127685;1.747049331665039;1.8530747890472412;1.7666426658630372;1.7261617183685303;1.830235481262207;not_valid;gridv;0.03553853034973131;3.5302096605300903;2.5750296115875244;5.012954950332642;3.5497169494628906;2.8825161457061768;6.029825210571289;22.788336539268492;22.193906784057617;23.125492334365845;dead;grida;0.019507288932800293;
250;6;5.5;10;7.2975990056991575;4.326376676559448;11.793082237243652;2.644900107383728;2.6054773330688477;2.676121473312378;not_valid;gridv;4.65269889831543;13.440317296981812;6.778532981872559;24.150779962539673;19.885790085792543;10.790628433227539;30.132166862487793;16.79170742034912;16.367546796798706;17.083787202835083;false;grida;3.351390123367308;
250;6;5.5;11;3.2633156299591066;2.8975918292999268;3.4826998710632324;1.8958948373794555;1.8596699237823486;1.943753719329834;not_valid;gridv;1.367420792579651;3.052957630157471;2.383622646331787;5.755614280700684;3.865863871574402;3.0138702392578125;4.832573175430298;23.82724609375;23.059525966644287;24.33961057662964;dead;grida;0.8129062414169312;
250;6;5.5;12;6.334984159469604;2.3006069660186768;14.366594314575195;4.239829134941101;4.1802027225494385;4.312481164932251;valid;gridv;2.095155024528503;28.386256217956543;6.956100225448608;46.92951726913452;12.085970592498779;6.712159633636475;16.520052909851074;14.38827087879181;14.002737522125244;14.673301935195923;false;foralla;2.302300286293031;
250;6;5.5;13;2.15834584236145;1.9881107807159424;2.331149101257324;1.8423412322998047;1.789827585220337;1.8938767910003662;not_valid;gridv;0.3160046100616454;2.7281553745269775;2.249966859817505;3.4418861865997314;3.2753644943237306;2.974686861038208;3.768237829208374;16.00894820690155;15.761372089385986;16.27308964729309;dead;grida;0.547209119796753;
250;6;5.5;14;4.005356621742249;3.3333094120025635;6.579719543457031;1.9258111238479614;1.8674535751342773;2.106363534927368;not_valid;gridv;2.079545497894287;4.395707774162292;3.9021785259246826;5.093175172805786;10.98576261997223;6.8211963176727295;15.860988855361938;10.371483874320983;10.123312950134277;10.543635129928589;false;grida;5.975776100158691;
250;6;5.5;15;2.18640673160553;2.1326687335968018;2.2353224754333496;2.024132418632507;1.9770903587341309;2.0738065242767334;not_valid;gridv;0.16227431297302264;4.521934628486633;2.6230831146240234;7.401864767074585;5.289798331260681;3.5838327407836914;9.367963790893555;33.14551491737366;32.48105764389038;33.61983108520508;dead;grida;0.767863702774048;
250;6;5.5;16;2.4944379568099975;2.0579707622528076;4.597857236862183;2.528996229171753;2.484337568283081;2.595463275909424;valid;forallv;0.03455827236175546;31.013510179519653;23.981606245040894;59.31157374382019;11.36900441646576;7.712434768676758;13.055084943771362;12.414661312103272;12.193509340286255;12.588195562362671;false;foralla;1.0456568956375119;
250;6;5.5;17;1.8586249351501465;1.8161320686340332;1.888962745666504;1.7759271144866944;1.7187244892120361;1.8463377952575684;not_valid;gridv;0.0826978206634521;3.081544589996338;2.4722635746002197;4.4957029819488525;2.6997920751571653;2.64825439453125;2.8062782287597656;20.76782681941986;20.288464784622192;21.44715666770935;dead;foralla;0.3817525148391727;
250;6;5.5;18;4.205026578903198;2.2613840103149414;8.167786359786987;2.2725968837738035;2.2126529216766357;2.3530538082122803;valid;gridv;1.9324296951293949;5.435185265541077;4.21473240852356;7.884184837341309;7.790375423431397;4.795882225036621;12.274346113204956;9.315274739265442;9.134637832641602;9.496365547180176;false;grida;2.35519015789032;
250;6;5.5;19;3.285897707939148;3.1636579036712646;3.3795323371887207;2.0805333137512205;2.0233592987060547;2.1874356269836426;not_valid;gridv;1.2053643941879275;2.9608000993728636;2.6475565433502197;3.2842979431152344;3.4602344751358034;2.6272387504577637;4.7781476974487305;21.55281639099121;21.12176823616028;22.000131845474243;dead;grida;0.4994343757629398;
250;6;5.75;0;2.479797196388245;2.2928268909454346;2.6667428016662598;2.043680763244629;1.9812304973602295;2.217905044555664;not_valid;gridv;0.4361164331436158;5.7412478685379025;3.91923189163208;8.58233094215393;7.1405017375946045;5.583301067352295;9.043903350830078;9.840587663650513;9.655591487884521;10.037460803985596;false;grida;1.399253869056702;
250;6;5.75;1;1.9729747533798219;1.9099113941192627;2.061722755432129;1.8104068756103515;1.7429561614990234;1.8856754302978516;not_valid;gridv;0.16256787776947035;3.5276552200317384;2.7996175289154053;5.0256853103637695;3.327626085281372;3.195518970489502;3.8186495304107666;25.222293734550476;24.282591819763184;25.78856062889099;dead;foralla;0.2000291347503662;
250;6;5.75;2;2.50135657787323;2.364384412765503;2.573714256286621;2.005539298057556;1.951087236404419;2.179042339324951;not_valid;gridv;0.4958172798156739;14.832467007637025;8.316897630691528;26.742886304855347;9.150150728225707;6.538250207901001;11.371112823486328;13.000598001480103;12.87089729309082;13.259416103363037;false;foralla;3.850447273254396;
250;6;5.75;3;1.945293927192688;1.9019677639007568;1.985966444015503;1.8489463329315186;1.8235130310058594;1.8844425678253174;valid;gridv;0.09634759426116934;2.4923041343688963;2.3602375984191895;2.6919760704040527;2.5520661592483522;2.4939956665039062;2.6175427436828613;16.44517433643341;16.199858903884888;17.12044072151184;dead;grida;0.05976202487945592;
250;6;5.75;4;1.918911337852478;1.893805980682373;1.9479029178619385;2.2658032178878784;2.214211940765381;2.322889566421509;not_valid;forallv;0.3468918800354004;2.84328875541687;2.7814414501190186;2.951643466949463;5.479729413986206;4.924778461456299;6.250525236129761;9.063164758682252;8.890363693237305;9.39727258682251;false;grida;2.636440658569336;
250;6;5.75;5;2.000755476951599;1.9672572612762451;2.0796921253204346;1.8944860696792603;1.865767478942871;1.9513418674468994;not_valid;gridv;0.10626940727233869;2.8022069454193117;2.2742931842803955;3.668119192123413;2.8048903703689576;2.6706721782684326;2.8895034790039062;15.976863646507264;15.601377010345459;16.313238382339478;dead;grida;0.0026834249496459073;
250;6;5.75;6;3.4122732162475584;2.114262342453003;6.775509834289551;5.108770871162415;4.991408824920654;5.255432605743408;valid;forallv;1.6964976549148565;14.666516590118409;9.019515037536621;19.297268629074097;11.03695480823517;8.151574850082397;13.530625820159912;12.40755295753479;12.18886137008667;12.73435640335083;false;foralla;1.3705981492996209;
250;6;5.75;7;1.974173903465271;1.894777536392212;2.1277689933776855;1.8491369962692261;1.7807743549346924;1.9076855182647705;valid;gridv;0.12503690719604488;2.633180332183838;2.2225306034088135;3.0721352100372314;2.9390300273895265;2.646315813064575;3.7128467559814453;21.961693382263185;21.316019773483276;22.378878831863403;dead;grida;0.3058496952056884;
250;6;5.75;8;1.8557317018508912;1.8064208030700684;2.0502002239227295;2.3214989423751833;2.247702121734619;2.3745579719543457;not_valid;forallv;0.4657672405242921;10.559697771072388;5.900432586669922;16.121558904647827;12.366174936294556;9.130099773406982;16.16059708595276;16.3268470287323;15.946946382522583;16.653997659683228;false;grida;1.8064771652221676;
250;6;5.75;9;1.7740798950195313;1.7499053478240967;1.8575761318206787;1.7408995628356934;1.704899787902832;1.8124580383300781;not_valid;gridv;0.03318033218383798;2.6267322540283202;2.3928611278533936;2.8548624515533447;2.926521730422974;2.840834140777588;3.0068626403808594;15.183324766159057;14.902990818023682;15.455327987670898;dead;grida;0.2997894763946536;
250;6;5.75;10;2.5565696001052856;2.452362060546875;2.6823017597198486;2.05698676109314;2.002882957458496;2.175291061401367;not_valid;gridv;0.49958283901214573;5.496147012710571;3.404329299926758;6.828815460205078;8.868649220466613;7.355900526046753;11.636329889297485;10.096271800994874;9.991396188735962;10.298081398010254;false;grida;3.3725022077560425;
250;6;5.75;11;2.3758601427078245;2.2948150634765625;2.526397705078125;2.0113057613372805;1.9699087142944336;2.042254686355591;not_valid;gridv;0.3645543813705441;2.6044756174087524;2.1947455406188965;3.0036919116973877;2.991753888130188;2.7611947059631348;3.270930290222168;17.889822149276732;17.67693018913269;18.23064398765564;dead;grida;0.3872782707214357;
250;6;5.75;12;2.771400046348572;2.353177547454834;3.9380645751953125;3.1186843156814574;3.042728900909424;3.2275476455688477;valid;forallv;0.3472842693328855;8.85525336265564;6.9820921421051025;10.571637868881226;12.544338345527649;10.623172521591187;14.229471683502197;12.225895237922668;11.967226266860962;12.557514190673828;false;grida;3.3706418752670277;
250;6;5.75;13;2.2067726612091065;2.0637242794036865;2.252373456954956;1.8160039186477661;1.76414155960083;1.9414770603179932;not_valid;gridv;0.3907687425613404;2.5924476861953734;2.313748598098755;2.984581232070923;3.0305471897125242;2.7692625522613525;3.198024272918701;10.686033940315246;10.450483798980713;10.822110176086426;dead;grida;0.4380995035171509;
250;6;5.75;14;1.9927319288253784;1.9276118278503418;2.028419017791748;2.615150046348572;2.5753748416900635;2.6979024410247803;not_valid;forallv;0.6224181175231935;3.8538424968719482;3.7456214427948;3.9758036136627197;7.358402514457703;5.421472549438477;9.858086585998535;10.3174302816391;10.188600540161133;10.574270248413086;false;grida;3.5045600175857547;
250;6;5.75;15;2.101113438606262;2.048672676086426;2.2015082836151123;2.1394330501556396;2.1016318798065186;2.235295295715332;not_valid;forallv;0.03831961154937735;3.0083300828933717;2.5441479682922363;3.849508047103882;3.625166130065918;3.179514169692993;4.180905342102051;24.97972137928009;24.252074003219604;25.590017080307007;dead;grida;0.6168360471725465;
250;6;5.75;16;2.295212721824646;2.231652021408081;2.436858892440796;2.5581206321716308;2.5292675495147705;2.596412420272827;valid;forallv;0.2629079103469847;4.056259560585022;3.762714385986328;4.470305442810059;7.505677080154419;5.2313947677612305;9.254592180252075;8.144324922561646;8.05966067314148;8.378200769424438;false;grida;3.449417519569397;
250;6;5.75;17;1.9053256273269654;1.8375039100646973;1.9323604106903076;1.80265474319458;1.7438275814056396;1.8734686374664307;not_valid;gridv;0.10267088413238534;2.5045493841171265;2.125249147415161;2.886687994003296;2.3961944818496703;2.3469622135162354;2.4825658798217773;15.109201359748841;14.800314903259277;15.425872325897217;dead;foralla;0.10835490226745614;
250;6;5.75;18;2.3543429374694824;2.1189029216766357;2.48201584815979;2.2480265378952025;2.205761671066284;2.333064556121826;valid;gridv;0.10631639957427996;4.393017840385437;3.582672595977783;5.259576797485352;5.481544423103332;4.9666666984558105;6.323574542999268;8.89470191001892;8.768394470214844;8.999849557876587;false;grida;1.0885265827178952;
250;6;5.75;19;2.361848521232605;2.2369468212127686;2.519963264465332;1.8744778871536254;1.8330519199371338;1.94217848777771;not_valid;gridv;0.4873706340789794;2.511971616744995;2.333587646484375;2.7313904762268066;2.8750789165496826;2.6221296787261963;3.409562110900879;19.053423261642457;18.477966785430908;19.41205334663391;dead;grida;0.3631072998046876;
250;6;6;0;2.2229954481124876;2.0901877880096436;2.3210268020629883;2.0131115913391113;1.9764840602874756;2.055607795715332;not_valid;gridv;0.2098838567733763;4.393461918830871;3.4673516750335693;5.489380836486816;5.935530781745911;5.2090795040130615;6.734315395355225;9.138094305992126;8.899350643157959;9.564974308013916;false;grida;1.5420688629150394;
250;6;6;1;1.775058913230896;1.754960298538208;1.8015191555023193;1.7990498065948486;1.76226806640625;1.8232173919677734;not_valid;forallv;0.023990893363952548;2.491320753097534;2.010493755340576;2.925013542175293;2.669823908805847;2.6283373832702637;2.729296922683716;19.636767673492432;19.370044708251953;20.22286629676819;dead;grida;0.178503155708313;
250;6;6;2;2.4421947956085206;2.3979244232177734;2.5355441570281982;2.1871379137039186;2.1464130878448486;2.2490811347961426;not_valid;gridv;0.25505688190460196;6.4349185705184935;3.5537734031677246;10.273024797439575;10.314985609054565;8.980931282043457;11.440391778945923;10.087544441223145;9.925469875335693;10.24296760559082;false;grida;3.652625870704651;
250;6;6;3;2.0073036909103394;1.9531545639038086;2.069476842880249;1.9116727828979492;1.837669849395752;2.127535820007324;valid;gridv;0.09563090801239027;2.3538999795913695;2.1720645427703857;2.4918417930603027;2.4882338523864744;2.4079058170318604;2.559465169906616;13.574583148956298;13.215557098388672;13.867416620254517;dead;grida;0.1343338727951049;
250;6;6;4;1.8725698947906495;1.8137259483337402;1.9128365516662598;2.1011999368667604;2.0644428730010986;2.1590676307678223;not_valid;forallv;0.22863004207611093;2.514068603515625;2.4583916664123535;2.5769970417022705;4.5972617864608765;4.3144752979278564;4.9266722202301025;6.848080444335937;6.705855846405029;7.000253677368164;false;grida;2.0831931829452515;
250;6;6;5;1.89251549243927;1.8655683994293213;1.9310758113861084;1.8565718412399292;1.814924716949463;1.9029066562652588;not_valid;gridv;0.03594365119934073;2.459130954742432;2.1477508544921875;2.6799275875091553;2.5010936975479128;2.440049886703491;2.595003604888916;10.918095898628234;10.767615556716919;11.06497597694397;dead;grida;0.04196274280548096;
250;6;6;6;2.3290395736694336;2.2359676361083984;2.4598500728607178;2.6200782299041747;2.5785162448883057;2.6567628383636475;valid;forallv;0.2910386562347411;4.7516899585723875;3.8276119232177734;6.029401779174805;9.721048831939697;8.567007303237915;11.153671741485596;7.993876957893372;7.832020044326782;8.127150058746338;false;grida;3.2421869993209844;
250;6;6;7;1.9776975393295289;1.9084060192108154;2.032466173171997;1.8626903533935546;1.8285810947418213;1.8955028057098389;valid;gridv;0.11500718593597425;2.378856325149536;2.15527606010437;2.777684450149536;2.4897399663925173;2.420639991760254;2.5728535652160645;18.541132855415345;18.131446599960327;19.028894901275635;dead;grida;0.11088364124298122;
250;6;6;8;1.8195754766464234;1.7655518054962158;1.87701416015625;1.9120650053024293;1.8685064315795898;1.9957854747772217;not_valid;forallv;0.0924895286560059;3.4233482837677003;3.120434522628784;4.0322041511535645;6.838801383972168;5.931962966918945;7.737607955932617;10.674853515625;10.532287120819092;10.96199655532837;false;grida;3.4154531002044677;
250;6;6;9;1.8923193693161011;1.7943711280822754;1.9972882270812988;1.7943818330764771;1.7347602844238281;1.9164538383483887;not_valid;gridv;0.09793753623962398;2.271091032028198;2.1030592918395996;2.513603687286377;2.6158084630966187;2.539212703704834;2.694410800933838;12.752400064468384;12.64780569076538;13.041288614273071;dead;grida;0.3447174310684207;
250;6;6;10;2.494455170631409;2.3523688316345215;2.6273672580718994;2.536549115180969;2.4817709922790527;2.562631607055664;not_valid;forallv;0.04209394454956028;5.438482308387757;3.679358959197998;6.946558952331543;8.14726083278656;6.5427165031433105;9.725406646728516;11.426929235458374;11.245376348495483;11.591679334640503;false;grida;2.708778524398804;
250;6;6;11;2.3884430646896364;2.326910972595215;2.4713456630706787;1.860541081428528;1.8137686252593994;1.9150943756103516;not_valid;gridv;0.5279019832611085;2.5209517955780028;2.299100637435913;2.839521646499634;2.6732511281967164;2.4674980640411377;2.792018413543701;16.21539137363434;15.971574544906616;16.566568613052368;dead;grida;0.15229933261871365;
250;6;6;12;2.1416103839874268;2.103226900100708;2.2136011123657227;2.413119339942932;2.379624605178833;2.469400644302368;valid;forallv;0.2715089559555053;4.312233996391297;3.8057172298431396;4.832942247390747;7.851199460029602;6.492285966873169;10.030577898025513;8.139916849136352;8.000309467315674;8.293841361999512;false;grida;3.5389654636383057;
250;6;6;13;1.9282721996307373;1.853384256362915;2.0287888050079346;1.823204755783081;1.769620656967163;1.9176783561706543;not_valid;gridv;0.1050674438476562;2.2469790458679197;2.030409812927246;2.5023727416992188;2.7423060655593874;2.5760812759399414;2.8644771575927734;8.339954066276551;8.221352577209473;8.492205142974854;dead;grida;0.49532701969146764;
250;6;6;14;1.8882810831069947;1.8287265300750732;2.0567524433135986;1.7829342842102052;1.7281253337860107;1.8776423931121826;not_valid;gridv;0.10534679889678955;2.6032769680023193;2.4640471935272217;2.7795662879943848;4.834720659255981;4.063314914703369;6.039158821105957;8.356365895271301;8.245896100997925;8.531321048736572;false;grida;2.231443691253662;
250;6;6;15;1.8699595928192139;1.8259849548339844;1.902470350265503;1.9236326694488526;1.8881640434265137;1.9563050270080566;not_valid;forallv;0.053673076629638716;2.8595619916915895;2.1650915145874023;3.37731671333313;2.7633844137191774;2.6260170936584473;2.8130197525024414;17.28293890953064;16.960416793823242;17.577322959899902;dead;foralla;0.09617757797241211;
250;6;6;16;2.262641263008118;2.2025890350341797;2.346745252609253;2.537948751449585;2.4763026237487793;2.6189305782318115;valid;forallv;0.275307488441467;3.2741106748580933;3.1636056900024414;3.4048550128936768;6.979674983024597;6.510663270950317;7.7688586711883545;8.544220900535583;8.442968606948853;8.785977363586426;false;grida;3.7055643081665037;
250;6;6;17;1.821930480003357;1.7733101844787598;1.866225242614746;1.8217257976531982;1.7615411281585693;1.9256136417388916;not_valid;gridv;0.0002046823501586914;2.3396528005599975;2.174973487854004;2.4307973384857178;2.375375580787659;2.3106770515441895;2.4411799907684326;13.736109018325806;13.56891679763794;13.938674926757812;dead;grida;0.0357227802276614;
250;6;6;18;2.2741317987442016;2.2314722537994385;2.399510145187378;2.1837426662445067;2.1392722129821777;2.248002290725708;valid;gridv;0.09038913249969482;2.7393165826797485;2.6593852043151855;2.8541550636291504;6.167807126045227;5.434653282165527;7.0921080112457275;8.570224452018739;8.389698028564453;8.713904857635498;false;grida;3.428490543365479;
250;6;6;19;2.1880484342575075;2.1283905506134033;2.223454475402832;1.836599087715149;1.7867960929870605;1.97694730758667;not_valid;gridv;0.3514493465423585;2.400726079940796;2.211714506149292;2.7795777320861816;2.8526078939437864;2.5060412883758545;3.1278269290924072;16.57891800403595;16.373905181884766;17.068354845046997;dead;grida;0.45188181400299055;
250;8;5;0;6.072957611083984;2.435779571533203;19.552749156951904;4.357917737960816;4.314574718475342;4.428000211715698;valid;gridv;1.7150398731231684;12.549916696548461;10.755404472351074;13.95050835609436;6.844070935249329;5.825661659240723;8.698156356811523;9.25929024219513;9.160550594329834;9.336758613586426;no_anomaly;foralla;2.415219306945801;
250;8;5;1;2.403340482711792;2.3429598808288574;2.481287717819214;2.1579647779464723;2.1009819507598877;2.262042999267578;valid;gridv;0.24537570476531956;2.0519718170166015;2.019899845123291;2.0917766094207764;4.6761503458023075;4.044255018234253;5.036024808883667;14.355009841918946;14.191080808639526;14.562816858291626;no_anomaly;grida;2.624178528785706;
250;8;5;2;3.262934708595276;2.682913303375244;4.715707302093506;2.4982877492904665;2.462960720062256;2.563481092453003;valid;gridv;0.7646469593048093;5.43900625705719;4.588512659072876;6.639798402786255;4.727371883392334;3.6614062786102295;5.466079473495483;8.475961685180664;8.285974502563477;8.60777497291565;no_anomaly;foralla;0.7116343736648556;
250;8;5;3;2.907046008110046;2.6546709537506104;3.506276845932007;2.28153338432312;2.2292423248291016;2.315423011779785;valid;gridv;0.6255126237869262;2.2988552331924437;2.158111572265625;2.516784429550171;4.806663012504577;4.094828844070435;5.278848171234131;15.155855846405029;14.846651077270508;15.536171674728394;no_anomaly;grida;2.5078077793121336;
250;8;5;4;18.044786763191222;2.5354082584381104;38.54011797904968;2.3524215459823608;2.309234142303467;2.455324172973633;not_valid;gridv;15.692365217208861;8.694592046737672;8.177008867263794;9.215156316757202;4.735290384292602;4.012760400772095;5.5422728061676025;8.219375824928283;8.073662281036377;8.428987979888916;no_anomaly;foralla;3.484085440635681;
250;8;5;5;2.431087589263916;2.399463176727295;2.4822800159454346;2.161912226676941;2.1263768672943115;2.2104387283325195;valid;gridv;0.2691753625869753;2.205293345451355;2.148257255554199;2.274900436401367;5.3347159147262575;4.469653129577637;6.257246494293213;14.781817054748535;14.344255685806274;15.175585746765137;no_anomaly;grida;3.1294225692749027;
250;8;5;6;10.885623288154601;2.7837328910827637;30.585708379745483;6.010959458351135;5.912874221801758;6.125439405441284;valid;gridv;4.874663829803466;44.271954846382144;39.286786794662476;50.8162100315094;16.89832763671875;13.731050729751587;20.178296089172363;15.330554461479187;15.025189399719238;15.800310850143433;no_anomaly;pruninga;1.567773175239564;
250;8;5;7;2.489625120162964;2.4193100929260254;2.6170592308044434;2.2090033531188964;2.180068254470825;2.2556095123291016;valid;gridv;0.2806217670440674;2.1024002552032472;2.051831007003784;2.12812876701355;5.048708438873291;4.458168983459473;6.079072713851929;15.001968359947204;14.680935382843018;15.389193534851074;no_anomaly;grida;2.9463081836700438;
250;8;5;8;3.367234969139099;2.4506726264953613;5.555751085281372;2.5410125255584717;2.4923644065856934;2.601242780685425;valid;gridv;0.8262224435806274;3.1846404790878298;2.8938920497894287;3.7001523971557617;3.461031126976013;3.055697441101074;3.823511838912964;6.963975524902343;6.887728214263916;7.031787157058716;no_anomaly;grida;0.27639064788818324;
250;8;5;9;2.484486484527588;2.4282093048095703;2.6052358150482178;2.1797126054763796;2.1365163326263428;2.2157764434814453;valid;gridv;0.30477387905120823;2.1326621532440186;2.07962703704834;2.2400238513946533;4.984142875671386;4.505297899246216;6.16839861869812;14.842213201522828;14.544317722320557;15.138004541397095;no_anomaly;grida;2.8514807224273677;
250;8;5;10;44.26840965747833;12.54123854637146;76.53622078895569;7.574529767036438;7.46291446685791;7.666719198226929;not_valid;gridv;36.69387989044189;36.7575745344162;31.980520486831665;39.69954323768616;12.79456000328064;11.6260085105896;14.111165285110474;17.27165675163269;16.886623859405518;17.598084688186646;no_anomaly;foralla;4.47709674835205;
250;8;5;11;2.5259157180786134;2.4357001781463623;2.7826051712036133;2.1602113485336303;2.1172678470611572;2.2206804752349854;valid;gridv;0.3657043695449831;2.076291632652283;2.009181022644043;2.183603286743164;4.985764670372009;4.277137041091919;5.616144418716431;14.544196629524231;14.255737781524658;14.733222961425781;no_anomaly;grida;2.909473037719726;
250;8;5;12;2.347898268699646;2.0806374549865723;3.6222970485687256;2.43229455947876;2.375568389892578;2.5250511169433594;valid;forallv;0.08439629077911404;5.213737106323242;3.643704891204834;6.434142589569092;3.86574547290802;3.229769229888916;4.5258073806762695;7.461097359657288;7.214224100112915;7.7247655391693115;no_anomaly;foralla;1.347991633415222;
250;8;5;13;2.4193588733673095;2.3728668689727783;2.4793827533721924;2.156762981414795;2.1107232570648193;2.214566230773926;valid;gridv;0.26259589195251465;2.128600573539734;2.0807881355285645;2.1821448802948;4.58231372833252;3.7660980224609375;6.23681116104126;14.606337237358094;14.43709683418274;14.948667526245117;no_anomaly;grida;2.4537131547927857;
250;8;5;14;3.134530854225159;2.603341817855835;4.143862962722778;2.520103096961975;2.4449329376220703;2.5976243019104004;valid;gridv;0.6144277572631838;13.48882007598877;10.885246992111206;16.170209646224976;7.119605231285095;6.131130695343018;8.709311962127686;9.794605374336243;9.630090951919556;9.927074670791626;no_anomaly;foralla;2.6750001430511476;
250;8;5;15;2.787169361114502;2.674283742904663;2.988104820251465;2.3021788120269777;2.229292154312134;2.3770699501037598;valid;gridv;0.48499054908752415;2.179403877258301;2.1003034114837646;2.3107540607452393;4.655280375480652;4.154391288757324;5.4112324714660645;14.97430260181427;14.777501583099365;15.212770223617554;no_anomaly;grida;2.4758764982223513;
250;8;5;16;25.06209421157837;3.347865104675293;51.80911350250244;7.2266944408416744;7.137837648391724;7.319738864898682;valid;gridv;17.835399770736693;29.366661500930785;23.580058336257935;34.58481788635254;9.549770259857178;7.845185279846191;11.34242057800293;11.63711109161377;11.369855165481567;12.219055414199829;no_anomaly;foralla;2.087340831756592;
250;8;5;17;2.04161376953125;1.9687175750732422;2.1214535236358643;1.8068025588989258;1.7561979293823242;1.8973102569580078;not_valid;gridv;0.23481121063232435;3.116064524650574;2.660773754119873;3.7310140132904053;5.41889750957489;4.756520748138428;6.215437889099121;15.671812105178834;15.483240842819214;15.873604774475098;no_anomaly;grida;2.3028329849243163;
250;8;5;18;2.5409606218338014;2.4039249420166016;2.696829319000244;2.18062846660614;2.1240220069885254;2.2358760833740234;valid;gridv;0.3603321552276615;3.4706472158432007;3.172469139099121;3.6782145500183105;3.6500344276428223;3.2296416759490967;3.925642251968384;6.8750694513320925;6.770232200622559;7.0134007930755615;no_anomaly;grida;0.17938721179962158;
250;8;5;19;2.4752729654312136;2.422457695007324;2.555732488632202;2.1845837831497192;2.155123472213745;2.2572226524353027;valid;gridv;0.2906891822814943;2.8983782052993776;2.426887273788452;3.6766510009765625;5.422292232513428;4.6430864334106445;6.363125324249268;16.89396996498108;16.67224383354187;17.169214487075806;no_anomaly;grida;2.52391402721405;
250;8;5.25;0;6.857082223892212;3.0718047618865967;9.18232798576355;4.397498559951782;4.3097803592681885;4.443620443344116;not_valid;gridv;2.459583663940429;35.12325615882874;30.808016300201416;39.655667781829834;13.950497221946716;11.855101108551025;16.34898543357849;11.923599672317504;11.766566276550293;12.05403470993042;no_anomaly;pruninga;2.0268975496292114;
250;8;5.25;1;2.443740487098694;2.390902280807495;2.479933261871338;2.1731593132019045;2.0934529304504395;2.283276319503784;valid;gridv;0.2705811738967894;2.1468259572982786;2.0396883487701416;2.2055702209472656;4.537937784194947;4.110838174819946;4.983935594558716;14.857093811035156;14.686360359191895;15.174036264419556;no_anomaly;grida;2.391111826896668;
250;8;5.25;2;4.560781836509705;2.65474009513855;8.340953588485718;3.10501446723938;3.028212308883667;3.251610040664673;valid;gridv;1.4557673692703248;17.35029308795929;15.61982011795044;20.964287042617798;9.393653345108032;7.315394163131714;11.090842247009277;8.498512697219848;8.299527645111084;8.678121328353882;no_anomaly;pruninga;0.8951406478881836;
250;8;5.25;3;2.7596099615097045;2.57692813873291;2.9239747524261475;2.109844756126404;2.057978868484497;2.1676409244537354;not_valid;gridv;0.6497652053833005;4.401493930816651;3.3907907009124756;6.11897873878479;7.840060400962829;6.777229070663452;9.984361410140991;16.897684693336487;16.598793983459473;17.560500621795654;no_anomaly;grida;3.4385664701461787;
250;8;5.25;4;3.2639509201049806;2.79785418510437;3.9580905437469482;2.4585729837417603;2.413893222808838;2.522695302963257;not_valid;gridv;0.8053779363632203;34.452865624427794;29.41741132736206;39.1666305065155;13.962645888328552;10.863277673721313;16.896167755126953;16.696742749214174;16.181328058242798;17.683058261871338;no_anomaly;foralla;2.7340968608856215;
250;8;5.25;5;2.7518330812454224;2.5621135234832764;2.9817521572113037;2.1839099884033204;2.1643478870391846;2.228834390640259;valid;gridv;0.567923092842102;2.6402986526489256;2.4306163787841797;2.9028306007385254;6.300509881973267;5.171488285064697;7.840888261795044;15.32273988723755;14.931219100952148;15.669312477111816;no_anomaly;grida;3.660211229324341;
250;8;5.25;6;9.94534661769867;4.075116395950317;29.066887378692627;2.3152550220489503;2.274660587310791;2.4054579734802246;valid;gridv;7.63009159564972;22.595412278175353;5.677379608154297;51.515084743499756;20.16858129501343;9.57693362236023;29.564768075942993;15.062437772750854;14.798986434936523;15.69994044303894;false;pruninga;5.106143522262574;
250;8;5.25;7;3.0788058757781984;2.8318827152252197;3.4931509494781494;2.2576053857803347;2.202110767364502;2.3293569087982178;valid;gridv;0.8212004899978638;2.2556369304656982;2.200432300567627;2.3327016830444336;4.949282884597778;4.0685343742370605;5.395318984985352;15.013273310661315;14.703191995620728;15.177857398986816;no_anomaly;grida;2.69364595413208;
250;8;5.25;8;46.78077349662781;31.496801614761353;63.90390920639038;9.253269171714782;9.076262474060059;9.392205953598022;valid;gridv;37.527504324913025;20.511200380325317;18.583330392837524;24.312618494033813;7.99859402179718;6.761782646179199;10.126406908035278;13.834176778793335;13.678874254226685;14.092549085617065;no_anomaly;foralla;5.835582756996155;
250;8;5.25;9;2.510062408447266;2.4670422077178955;2.5852980613708496;2.202026033401489;2.147784948348999;2.2515742778778076;valid;gridv;0.30803637504577663;2.297280716896057;2.2199013233184814;2.402963876724243;5.229080486297607;4.792241811752319;5.775133848190308;15.41483793258667;15.20606803894043;15.667453050613403;no_anomaly;grida;2.9317997694015503;
250;8;5.25;10;3.908448314666748;2.8940956592559814;5.1647913455963135;2.3082413196563722;2.225407361984253;2.4985125064849854;not_valid;gridv;1.6002069950103759;43.44693388938904;15.318355083465576;77.89971590042114;20.852771091461182;13.204799890518188;33.691089391708374;26.924120545387268;26.335331201553345;27.70920419692993;false;foralla;6.071349453926086;
250;8;5.25;11;2.640056920051575;2.559065818786621;2.8513331413269043;2.2440786600112914;2.186805486679077;2.417515277862549;valid;gridv;0.39597826004028347;2.2669911861419676;2.192476272583008;2.3910367488861084;5.230825400352478;4.572448492050171;6.6403419971466064;14.566905999183655;14.187917232513428;14.875229358673096;no_anomaly;grida;2.96383421421051;
250;8;5.25;12;4.246373963356018;2.517897844314575;7.64698338508606;4.153183722496033;4.080913543701172;4.244366645812988;valid;gridv;0.09319024085998517;19.562469935417177;17.849224090576172;21.443265199661255;8.206987929344177;6.918990850448608;10.606821298599243;10.924686813354493;10.820490598678589;11.093743324279785;no_anomaly;foralla;2.717698884010316;
250;8;5.25;13;2.4297064781188964;2.373915433883667;2.515580654144287;2.1605313062667846;2.089869499206543;2.2098898887634277;valid;gridv;0.2691751718521118;2.3720700263977053;2.2556846141815186;2.6238274574279785;4.835074019432068;4.044903993606567;5.637975692749023;14.825226831436158;14.621429920196533;15.157207727432251;no_anomaly;grida;2.463003993034363;
250;8;5.25;14;1.8862184286117554;1.8540265560150146;1.9456872940063477;2.900703024864197;2.8491744995117188;2.98883318901062;not_valid;forallv;1.0144845962524416;53.098176097869874;45.782798528671265;63.03266263008118;20.64864239692688;17.703417778015137;23.908447980880737;14.059657073020935;13.806962490081787;14.42549753189087;no_anomaly;pruninga;6.588985323905947;
250;8;5.25;15;2.1431710958480834;1.8932280540466309;2.706364154815674;2.055515718460083;1.9871821403503418;2.110863208770752;not_valid;gridv;0.08765537738800022;2.8741680145263673;2.6132845878601074;3.1962389945983887;6.16935555934906;5.340417861938477;7.394635438919067;15.240140461921692;14.933193922042847;15.636976718902588;no_anomaly;grida;3.2951875448226926;
250;8;5.25;16;7.603657555580139;2.708113431930542;29.35998558998108;2.6921977281570433;2.5744402408599854;2.823096990585327;valid;gridv;4.911459827423096;81.19033288955688;71.81896448135376;86.43843841552734;22.140572166442873;19.05506420135498;24.331620454788208;19.552367281913757;19.042932271957397;19.919334411621094;no_anomaly;pruninga;2.588204884529116;
250;8;5.25;17;1.8676737785339355;1.8103113174438477;1.9362592697143555;2.3350483655929564;2.2834537029266357;2.3865065574645996;not_valid;forallv;0.4673745870590209;5.057930254936219;3.248894691467285;7.56874942779541;5.691721439361572;3.3533122539520264;8.04805850982666;27.628013563156127;27.38631510734558;28.00410485267639;dead;grida;0.6337911844253536;
250;8;5.25;18;2.9129216194152834;2.5603244304656982;3.623239755630493;2.1811106204986572;2.145430326461792;2.2096080780029297;valid;gridv;0.7318109989166262;5.405246829986572;4.45241379737854;6.234554767608643;4.633454203605652;3.9552433490753174;5.111132621765137;8.639070677757264;8.38341212272644;8.951254844665527;no_anomaly;foralla;0.77179262638092;
250;8;5.25;19;2.944667935371399;2.6537952423095703;3.2456300258636475;2.467836928367615;2.3823494911193848;2.563009023666382;valid;gridv;0.476831007003784;4.219637250900268;3.172839403152466;6.266019821166992;6.016621828079224;4.371540307998657;8.110912561416626;23.479019665718077;23.190289974212646;23.818171739578247;dead;grida;1.7969845771789554;
250;8;5.5;0;1.938523530960083;1.8911848068237305;1.9747626781463623;3.3893047094345095;3.3098177909851074;3.5480427742004395;not_valid;forallv;1.4507811784744264;22.02189259529114;13.248526334762573;32.62364482879639;10.14116702079773;6.735578775405884;18.34892463684082;14.748193550109864;14.454442739486694;15.079466342926025;false;foralla;4.607026529312135;
250;8;5.5;1;2.513118934631348;2.4749650955200195;2.5698776245117188;2.2208505392074587;2.129641056060791;2.3608288764953613;valid;gridv;0.29226839542388916;2.519806385040283;2.3224501609802246;2.7187914848327637;5.221886205673218;4.450751781463623;6.50410270690918;14.645352482795715;14.350105047225952;15.101882219314575;no_anomaly;grida;2.7020798206329344;
250;8;5.5;2;4.681558060646057;3.255540609359741;7.068071365356445;2.5087650775909425;2.4441661834716797;2.5697758197784424;valid;gridv;2.1727929830551145;46.092759537696836;41.11201453208923;54.94894981384277;19.062748503684997;14.891899347305298;23.137810230255127;14.01819908618927;13.670011758804321;14.353946208953857;no_anomaly;pruninga;5.044549417495727;
250;8;5.5;3;2.360675549507141;2.221864938735962;2.6521403789520264;1.9896677494049073;1.9092304706573486;2.076772451400757;not_valid;gridv;0.3710078001022339;3.0405203104019165;2.3880558013916016;4.406770467758179;3.8584298372268675;2.747465133666992;6.060394048690796;25.508645582199097;24.74264121055603;26.01391863822937;dead;grida;0.817909526824951;
250;8;5.5;4;1.9435011386871337;1.9039652347564697;1.9883193969726562;1.8979188203811646;1.825932502746582;2.0469958782196045;not_valid;gridv;0.04558231830596915;26.845974040031432;11.665160417556763;82.96758890151978;13.436076879501343;7.86978006362915;21.25467300415039;18.608575677871706;18.23559308052063;19.025567531585693;false;foralla;5.172498798370363;
250;8;5.5;5;2.144485592842102;1.9490668773651123;2.334160327911377;1.8574820041656495;1.803858995437622;1.9077494144439697;not_valid;gridv;0.2870035886764526;3.3669866800308226;2.5835509300231934;4.029813289642334;4.467427897453308;3.443690776824951;7.174780368804932;29.91392276287079;28.98299741744995;31.496179580688477;dead;grida;1.1004412174224854;
250;8;5.5;6;3.316396617889404;2.848155975341797;4.058592081069946;2.3608388185501097;2.305931806564331;2.463012933731079;valid;gridv;0.9555577993392945;4.8080274820327755;3.470114231109619;7.56110405921936;8.791409301757813;6.958118200302124;10.625644445419312;9.80369942188263;9.639615297317505;10.001204013824463;false;grida;3.9833818197250377;
250;8;5.5;7;2.2868463039398192;2.2585766315460205;2.330381155014038;1.8589385747909546;1.8127777576446533;1.922123670578003;not_valid;gridv;0.42790772914886466;4.07529730796814;2.4500010013580322;5.522860288619995;5.619638085365295;4.720894813537598;6.850629091262817;26.18636019229889;25.912120580673218;26.632390022277832;dead;grida;1.5443407773971556;
250;8;5.5;8;63.47774431705475;36.6518988609314;82.8635048866272;10.481470346450806;10.319495439529419;10.758257389068604;valid;gridv;52.996273970603944;44.820534920692445;36.34706354141235;50.03454852104187;15.579583835601806;11.881876230239868;18.68648076057434;17.337086272239684;16.822999238967896;17.86021900177002;no_anomaly;foralla;1.7575024366378784;
250;8;5.5;9;1.808555293083191;1.749678134918213;1.865330696105957;2.0103031873703;1.9446535110473633;2.095397710800171;not_valid;forallv;0.20174789428710915;3.356927275657654;2.9650135040283203;3.967644453048706;7.213735628128052;6.8042919635772705;8.382747411727905;16.33063244819641;15.903568983078003;16.777759313583374;no_anomaly;grida;3.8568083524703978;
250;8;5.5;10;2.3955938100814818;2.220583438873291;2.8732686042785645;2.4849132776260374;2.433365821838379;2.6275601387023926;not_valid;forallv;0.08931946754455566;9.268823480606079;5.349953889846802;13.29180097579956;17.654274654388427;13.102888345718384;23.782479286193848;14.694422316551208;14.311402320861816;15.496004343032837;false;grida;5.425598835945129;
250;8;5.5;11;1.8581947803497314;1.7922041416168213;2.134472608566284;2.0107436418533324;1.9100420475006104;2.2599542140960693;not_valid;forallv;0.15254886150360103;2.8519365310668947;2.461121082305908;3.587770700454712;4.590797758102417;2.599565029144287;5.685658693313599;19.233833217620848;18.65762710571289;20.29032588005066;dead;grida;1.738861227035522;
250;8;5.5;12;4.377048182487488;2.609077215194702;11.604050159454346;2.269602870941162;2.216069459915161;2.3062500953674316;valid;gridv;2.1074453115463254;23.909759211540223;9.066444158554077;35.109867572784424;13.63852903842926;8.305303812026978;20.06559681892395;12.027257227897644;11.702556133270264;13.598154306411743;false;pruninga;1.6112718105316155;
250;8;5.5;13;2.513211154937744;2.4250681400299072;2.5970404148101807;2.1896836280822756;2.153722047805786;2.2098095417022705;valid;gridv;0.3235275268554685;5.654412007331848;3.973546266555786;8.00057578086853;7.749024534225464;5.445301294326782;9.826050281524658;22.42744348049164;21.803898572921753;22.91748547554016;dead;grida;2.0946125268936164;
250;8;5.5;14;1.8587507724761962;1.8310675621032715;1.9104812145233154;1.8517300605773925;1.8205008506774902;1.9072411060333252;not_valid;gridv;0.007020711898803711;12.97242214679718;8.319071292877197;25.776174306869507;9.228425812721252;5.8190789222717285;13.569976806640625;10.154429912567139;9.95489501953125;10.243528604507446;false;foralla;0.9260040998458869;
250;8;5.5;15;2.4694316387176514;2.4127004146575928;2.515206813812256;2.0467922925949096;2.002429962158203;2.092710018157959;not_valid;gridv;0.4226393461227418;5.452072787284851;3.987492084503174;8.233665704727173;6.148887777328492;4.272104024887085;11.886406421661377;47.31061146259308;46.199849367141724;48.16576313972473;dead;grida;0.6968149900436407;
250;8;5.5;16;2.965825057029724;2.7855708599090576;3.26175594329834;2.425005054473877;2.357414722442627;2.528264284133911;valid;gridv;0.5408200025558472;23.330993342399598;7.270244359970093;32.18487191200256;12.71004695892334;9.604305028915405;15.344491720199585;15.31169605255127;15.03147268295288;15.51718282699585;false;foralla;2.6016490936279304;
250;8;5.5;17;1.8543457984924316;1.8024208545684814;1.921461820602417;1.7657622575759888;1.7230355739593506;1.820514440536499;not_valid;gridv;0.08858354091644283;2.904472804069519;2.314455270767212;3.5091774463653564;3.629375672340393;2.990786075592041;4.062338590621948;21.206842875480653;20.707515001296997;21.608932733535767;dead;grida;0.724902868270874;
250;8;5.5;18;12.831740140914917;9.14031434059143;16.730821132659912;3.2286810636520387;3.1200876235961914;3.53310489654541;valid;gridv;9.603059077262879;11.795865297317505;10.594764709472656;12.897544384002686;7.889684104919434;6.914830207824707;8.906578779220581;9.926328802108765;9.79088044166565;10.096149682998657;no_anomaly;foralla;2.036644697189331;
250;8;5.5;19;2.302848720550537;2.1969661712646484;2.3722896575927734;1.867366862297058;1.8120090961456299;1.9351422786712646;not_valid;gridv;0.43548185825347896;2.7204311370849608;2.2751827239990234;3.1619668006896973;3.2071370840072633;2.7835707664489746;3.9044551849365234;22.777325320243836;22.288740873336792;23.416816234588623;dead;grida;0.4867059469223025;
250;8;5.75;0;1.8685938596725464;1.8021752834320068;1.969226598739624;2.5754772901535032;2.5366580486297607;2.6431567668914795;not_valid;forallv;0.7068834304809568;26.649641942977905;20.94941258430481;40.12527871131897;12.521364784240722;9.24185061454773;19.18442463874817;14.255415177345276;14.013935565948486;14.591418027877808;false;foralla;1.7340503931045532;
250;8;5.75;1;2.572090196609497;2.5053164958953857;2.6596555709838867;2.217259430885315;2.1726818084716797;2.2789082527160645;valid;gridv;0.35483076572418204;4.49394850730896;3.320128917694092;5.643459796905518;5.565395784378052;3.4447920322418213;8.666530132293701;21.05193955898285;20.4877712726593;21.698559761047363;dead;grida;1.0714472770690922;
250;8;5.75;2;1.8952100038528443;1.8511857986450195;1.9959337711334229;2.0355089902877808;1.9778873920440674;2.158064842224121;not_valid;forallv;0.14029898643493643;15.642274355888366;7.906405210494995;32.82063293457031;13.151706290245055;8.603103876113892;22.817996501922607;11.91701364517212;11.621209859848022;12.245596647262573;false;pruninga;1.2346926450729363;
250;8;5.75;3;2.3480627298355103;1.9933016300201416;3.3662798404693604;1.9734797477722168;1.9210996627807617;2.139321804046631;not_valid;gridv;0.37458298206329355;2.3362974166870116;2.1117775440216064;2.6517910957336426;2.973950409889221;2.5758185386657715;3.3729705810546875;18.76407868862152;18.406177282333374;19.27080488204956;dead;grida;0.6376529932022095;
250;8;5.75;4;1.8878689765930177;1.8510420322418213;1.9511313438415527;2.259961795806885;2.1939642429351807;2.3184025287628174;not_valid;forallv;0.3720928192138673;10.215585565567016;6.041124105453491;13.873412609100342;10.109177041053773;5.6496734619140625;14.03221082687378;13.074694561958314;12.742255926132202;13.407369375228882;false;foralla;0.10640852451324356;
250;8;5.75;5;1.8483703851699829;1.8072659969329834;1.875016689300537;1.8690815687179565;1.8384613990783691;1.9136312007904053;not_valid;forallv;0.020711183547973633;2.755774998664856;2.3719770908355713;3.3766562938690186;3.3157201528549196;3.076829195022583;3.635159730911255;20.499314737319946;20.139606952667236;20.97814416885376;dead;grida;0.5599451541900637;
250;8;5.75;6;2.2145394802093508;2.006704807281494;2.5723416805267334;1.8066609144210815;1.747729778289795;1.957920789718628;not_valid;gridv;0.4078785657882693;3.561577296257019;2.858132839202881;4.522746801376343;7.672958517074585;7.029948472976685;8.914569616317749;10.625702142715454;10.473910331726074;10.759196519851685;false;grida;4.111381220817567;
250;8;5.75;7;1.9346660852432251;1.8776185512542725;1.9796223640441895;1.835558533668518;1.789686679840088;1.9532814025878906;not_valid;gridv;0.09910755157470708;3.0600059986114503;2.6013405323028564;3.761871337890625;3.8564920902252195;3.034149408340454;4.746296167373657;23.58535234928131;23.16506600379944;24.25509762763977;dead;grida;0.7964860916137693;
250;8;5.75;8;2.265286588668823;2.1710991859436035;2.409918785095215;2.454097318649292;2.415555715560913;2.5287673473358154;not_valid;forallv;0.18881072998046866;18.039128518104555;8.550185680389404;29.96442437171936;11.072118878364563;7.614049911499023;13.63782811164856;10.324031949043274;10.108072996139526;10.553820133209229;false;pruninga;0.7480869293212891;
250;8;5.75;9;1.7863303422927856;1.7357072830200195;1.8218402862548828;1.8143773317337035;1.7607369422912598;1.8630452156066895;not_valid;forallv;0.02804698944091788;2.946971321105957;2.2948431968688965;3.822096824645996;2.649147868156433;2.5937650203704834;2.7051351070404053;23.49430935382843;23.111888885498047;23.90722632408142;dead;foralla;0.29782345294952384;
250;8;5.75;10;2.13782377243042;2.0906283855438232;2.208118200302124;2.150345230102539;2.0991973876953125;2.254061460494995;not_valid;forallv;0.012521457672118874;4.50423104763031;4.442593336105347;4.588165760040283;12.199668669700623;8.710668087005615;14.832240104675293;10.897827887535096;10.690222978591919;11.146615266799927;false;grida;6.393596839904785;
250;8;5.75;11;1.796267557144165;1.7540178298950195;1.891178846359253;1.9287991285324098;1.8904201984405518;1.9712793827056885;not_valid;forallv;0.13253157138824467;2.7525190830230715;2.2252490520477295;3.5136337280273438;3.0861196756362914;2.482961893081665;3.9268929958343506;21.231851506233216;20.80991530418396;21.505089044570923;dead;grida;0.33360059261321995;
250;8;5.75;12;2.116751527786255;2.0164921283721924;2.2348215579986572;2.8794395208358763;2.818394899368286;2.988102674484253;not_valid;forallv;0.7626879930496213;11.122606468200683;7.772597551345825;15.152497291564941;10.353345775604248;7.130331993103027;15.242696046829224;12.236874985694886;11.949140071868896;12.528338193893433;false;foralla;0.7692606925964345;
250;8;5.75;13;2.551725697517395;2.5048482418060303;2.6245906352996826;2.2144840002059936;2.1829605102539062;2.270897150039673;valid;gridv;0.33724169731140163;3.064821982383728;2.631392240524292;3.639566421508789;3.4951407432556154;2.9932308197021484;4.110630512237549;20.90493941307068;20.51234793663025;21.514854669570923;dead;grida;0.4303187608718875;
250;8;5.75;14;1.7823841571807861;1.7380831241607666;1.8328313827514648;2.7620691776275637;2.7072620391845703;2.913701295852661;not_valid;forallv;0.9796850204467775;4.628138327598572;4.502286434173584;4.90248703956604;8.886985754966735;6.949490785598755;10.606032848358154;10.712098741531372;10.452333927154541;10.94636869430542;false;grida;4.258847427368163;
250;8;5.75;15;2.0093666315078735;1.9671449661254883;2.0509603023529053;1.8450306892395019;1.8180980682373047;1.8675520420074463;not_valid;gridv;0.16433594226837167;3.164564323425293;2.452596664428711;4.091507196426392;3.7957702398300173;2.8864457607269287;5.182828187942505;28.493780279159544;27.797947883605957;28.962520599365234;dead;grida;0.6312059164047241;
250;8;5.75;16;3.2300092935562135;2.950822591781616;3.518355131149292;3.1609725952148438;3.1102516651153564;3.2462542057037354;valid;gridv;0.06903669834136972;9.024008655548096;5.884773254394531;11.253044605255127;10.66438286304474;8.227696180343628;14.65686297416687;9.91456367969513;9.786025047302246;10.036453008651733;false;grida;0.8905550241470337;
250;8;5.75;17;1.8292440891265869;1.7755582332611084;1.8869929313659668;1.7667275667190552;1.705732822418213;1.8667824268341064;not_valid;gridv;0.0625165224075317;2.5344021797180174;2.283828020095825;2.9933650493621826;2.9573392152786253;2.752101182937622;3.1932179927825928;16.914138913154602;16.518892526626587;17.33436870574951;dead;grida;0.4229370355606079;
250;8;5.75;18;2.4045082330703735;2.020155668258667;2.9031410217285156;1.9942054271697998;1.9731650352478027;2.0287022590637207;not_valid;gridv;0.4103028059005738;16.693197631835936;10.91445803642273;30.601889848709106;8.72859354019165;4.784550905227661;11.717066287994385;13.446824979782104;13.280491828918457;13.620134353637695;false;foralla;4.718231439590454;
250;8;5.75;19;2.2132372140884398;2.1528303623199463;2.277895450592041;1.8373409271240235;1.7849385738372803;1.9023323059082031;not_valid;gridv;0.37589628696441624;2.6586381435394286;2.263166904449463;3.6536810398101807;2.929132032394409;2.814880847930908;3.0453476905822754;18.624748039245606;18.18946075439453;19.312389135360718;dead;grida;0.2704938888549804;
250;8;6;0;1.8188736200332642;1.775822639465332;1.8599941730499268;3.241875338554382;3.2000348567962646;3.3330166339874268;not_valid;forallv;1.423001718521118;5.611275458335877;4.557814359664917;6.595585823059082;7.95136559009552;6.9052793979644775;10.177672624588013;8.840660881996154;8.744170904159546;9.041687488555908;false;grida;2.340090131759643;
250;8;6;1;2.6208534479141234;2.55828857421875;2.761387586593628;2.416075348854065;2.3519551753997803;2.4604692459106445;valid;gridv;0.2047780990600585;3.1297385454177857;2.8133342266082764;4.305967330932617;2.916416883468628;2.795586109161377;3.046679973602295;24.1585333108902;23.800251483917236;24.474211931228638;dead;foralla;0.2133216619491578;
250;8;6;2;1.910184645652771;1.8184688091278076;2.3556597232818604;1.8480091333389281;1.7530324459075928;2.252023220062256;not_valid;gridv;0.06217551231384277;6.290798783302307;4.992730140686035;8.340876817703247;7.309443640708923;5.484703302383423;8.675848245620728;10.982088923454285;10.716203689575195;11.19762134552002;false;grida;1.018644857406616;
250;8;6;3;1.8570663690567017;1.8063931465148926;1.892770767211914;1.902419137954712;1.8649516105651855;1.9319705963134766;not_valid;forallv;0.04535276889801021;2.33645920753479;2.229434013366699;2.4384496212005615;2.729196047782898;2.5489180088043213;2.9271042346954346;14.571725821495056;14.253015518188477;15.153709411621094;dead;grida;0.3927368402481082;
250;8;6;4;1.8556681156158448;1.8016514778137207;1.958268165588379;1.827159595489502;1.7799720764160156;1.877587080001831;not_valid;gridv;0.028508520126342862;5.494811081886292;2.930453062057495;8.583148002624512;9.010122752189636;5.314237594604492;12.177531242370605;11.118477821350098;10.920588493347168;11.468148946762085;false;grida;3.515311670303344;
250;8;6;5;2.03198664188385;1.9740710258483887;2.087862730026245;1.8648791551589965;1.8245983123779297;2.044532060623169;not_valid;gridv;0.16710748672485343;2.3689163446426393;2.1862332820892334;2.540066719055176;2.5907474040985106;2.502613067626953;2.7685327529907227;15.988234424591065;15.676608324050903;16.211867332458496;dead;grida;0.22183105945587123;
250;8;6;6;2.015101599693298;1.908508539199829;2.2038400173187256;1.8858709573745727;1.8453307151794434;1.9277770519256592;not_valid;gridv;0.1292306423187255;2.9862960815429687;2.6652843952178955;3.3147132396698;6.145848751068115;5.016782999038696;7.890598773956299;9.449623608589173;9.211764574050903;9.666266918182373;false;grida;3.1595526695251466;
250;8;6;7;1.8932627201080323;1.8510246276855469;1.9805512428283691;1.8267489671707153;1.7558743953704834;1.9204845428466797;not_valid;gridv;0.06651375293731698;2.8595129251480103;2.45951247215271;3.627882242202759;3.0787617206573485;2.9699208736419678;3.1772639751434326;18.307140636444093;17.814539909362793;18.94377851486206;dead;grida;0.2192487955093383;
250;8;6;8;1.917554211616516;1.8477189540863037;2.129486560821533;1.9776875495910644;1.9292635917663574;2.038541316986084;not_valid;forallv;0.06013333797454834;4.2128922700881954;3.6913888454437256;4.933957099914551;10.297711777687073;7.5098066329956055;12.16555666923523;9.937405109405518;9.778776168823242;10.198501348495483;false;grida;5.724512839317322;
250;8;6;9;1.8443714141845704;1.7581787109375;2.217426300048828;1.8631051301956176;1.7859575748443604;2.176572561264038;not_valid;forallv;0.01873371601104723;2.841578221321106;2.2885854244232178;3.5302574634552;2.4963157176971436;2.4136857986450195;2.571383476257324;20.09225950241089;19.45140027999878;21.44994044303894;dead;foralla;0.3452625036239625;
250;8;6;10;2.0360260725021364;1.9753568172454834;2.1140363216400146;2.585669827461243;2.522073745727539;2.671549081802368;not_valid;forallv;0.5496437549591064;3.910849094390869;3.8339967727661133;4.0495336055755615;8.98381702899933;7.737484931945801;10.599032878875732;8.331072115898133;8.195410251617432;8.491344213485718;false;grida;4.4202230215072635;
250;8;6;11;1.813152050971985;1.7549467086791992;2.003896474838257;1.879779005050659;1.8041293621063232;2.0849456787109375;not_valid;forallv;0.06662695407867414;2.393696165084839;2.228639841079712;2.721924066543579;2.8907782077789306;2.5060160160064697;3.446552276611328;18.441394639015197;18.218355894088745;18.6810941696167;dead;grida;0.4970820426940916;
250;8;6;12;1.970223593711853;1.9267222881317139;2.084718704223633;1.9053160905838014;1.8296465873718262;2.093822956085205;not_valid;gridv;0.06490750312805171;4.992729520797729;3.9852070808410645;6.765747785568237;8.902420330047608;7.671813488006592;11.358224153518677;8.496273088455201;8.356088399887085;8.702723741531372;false;grida;3.5035435676574718;
250;8;6;13;2.6099784135818482;2.536073684692383;2.8086304664611816;2.2409783363342286;2.1891915798187256;2.3466131687164307;valid;gridv;0.36900007724761963;2.644074869155884;2.289055347442627;2.9556188583374023;2.757852005958557;2.6631853580474854;2.8891708850860596;17.401002383232118;17.112274169921875;17.720905780792236;dead;grida;0.11377713680267298;
250;8;6;14;1.845577025413513;1.7666983604431152;2.2066452503204346;1.9848355531692505;1.9062151908874512;2.1672282218933105;not_valid;forallv;0.13925852775573744;3.243075466156006;2.764068126678467;4.002656698226929;6.310359525680542;5.335641384124756;7.915863513946533;8.590894293785095;8.44625186920166;8.75582480430603;false;grida;3.067284059524536;
250;8;6;15;2.0124831914901735;1.9418911933898926;2.127589702606201;1.8361369371414185;1.7986764907836914;1.8807308673858643;not_valid;gridv;0.17634625434875506;2.861332154273987;2.4233932495117188;3.7309417724609375;3.364372205734253;2.9139909744262695;4.078246593475342;20.186451816558836;19.84673047065735;20.518303632736206;dead;grida;0.5030400514602662;
250;8;6;16;3.0710291624069215;2.9714925289154053;3.164567232131958;3.0268392086029055;2.9877865314483643;3.0964200496673584;valid;gridv;0.044189953804016024;3.824928140640259;3.6394104957580566;4.142787218093872;9.583520913124085;8.394440412521362;10.868484258651733;9.057872033119201;8.835024356842041;9.38099455833435;false;grida;5.232943892478943;
250;8;6;17;1.7749030590057373;1.7442660331726074;1.8171212673187256;1.976325273513794;1.9357147216796875;2.020627737045288;not_valid;forallv;0.20142221450805664;2.533753180503845;2.399418592453003;2.704298973083496;2.5200958490371703;2.4438552856445312;2.5804126262664795;14.762643742561341;14.327998638153076;15.175045490264893;dead;foralla;0.013657331466674805;
250;8;6;18;2.0755312204360963;2.0070652961730957;2.1210787296295166;2.8514554023742678;2.805293560028076;2.8847148418426514;not_valid;forallv;0.7759241819381715;7.860977005958557;4.200385808944702;10.72692322731018;6.989302659034729;5.647683382034302;8.689223289489746;11.149468874931335;10.992425441741943;11.306050539016724;false;foralla;0.871674346923828;
250;8;6;19;2.0400887727737427;1.986711025238037;2.103468179702759;1.8181587696075439;1.7643940448760986;1.8626556396484375;not_valid;gridv;0.22193000316619882;2.290480446815491;2.0720057487487793;2.5390005111694336;2.64694459438324;2.5479793548583984;2.7509212493896484;11.060093474388122;10.770612716674805;11.74153733253479;dead;grida;0.356464147567749;
250;12;5;0;29.79287009239197;20.03898596763611;81.8939471244812;12.760220909118653;12.525584936141968;13.111154079437256;valid;gridv;17.032649183273314;5.643152594566345;4.431205749511719;6.793898344039917;3.8998409271240235;3.3864123821258545;4.3590803146362305;7.007204174995422;6.883069276809692;7.1546735763549805;no_anomaly;foralla;1.7433116674423217;
250;12;5;1;23.26586511135101;22.049736738204956;24.19068956375122;12.401935410499572;12.181785106658936;12.86819076538086;valid;gridv;10.86392970085144;2.0274734497070312;1.9742333889007568;2.10139536857605;5.048784852027893;4.143747091293335;6.0093994140625;14.613757872581482;14.402085065841675;14.848078966140747;no_anomaly;grida;3.021311402320862;
250;12;5;2;20.76421983242035;19.11556601524353;22.587531805038452;12.016021180152894;11.495124340057373;12.743837356567383;valid;gridv;8.748198652267455;2.677591156959534;2.551726818084717;2.7925004959106445;3.3219441175460815;3.1366963386535645;3.5102710723876953;7.648070240020752;7.4501683712005615;7.856130838394165;no_anomaly;grida;0.6443529605865477;
250;12;5;3;1.992533278465271;1.8263049125671387;2.474174737930298;4.3183232069015505;4.207299470901489;4.393386602401733;not_valid;forallv;2.3257899284362793;2.373014783859253;2.271759510040283;2.47407865524292;5.406137990951538;4.783777713775635;6.277145862579346;15.213987112045288;14.780783653259277;15.464112281799316;no_anomaly;grida;3.033123207092285;
250;12;5;4;24.51235673427582;18.754799604415894;43.680646896362305;12.061865210533142;11.836836099624634;12.307809829711914;valid;gridv;12.450491523742677;3.5575330018997193;3.29884672164917;3.7587409019470215;3.586110162734985;3.327488422393799;3.7832016944885254;6.725163149833679;6.548512697219849;6.915399789810181;no_anomaly;grida;0.028577160835265847;
250;12;5;5;19.95029890537262;18.67330527305603;20.60901117324829;12.026617193222046;11.688634395599365;12.279625654220581;valid;gridv;7.923681712150573;2.0927801370620727;2.07039213180542;2.122722625732422;4.671754312515259;4.093869209289551;5.498228311538696;14.798162317276;14.664188385009766;15.073377847671509;no_anomaly;grida;2.5789741754531863;
250;12;5;6;68.5336808860302;17.16873836517334;226.55015015602112;19.013671851158144;18.727132320404053;19.25603723526001;not_valid;gridv;49.520009034872054;15.397026968002319;13.526535272598267;17.99300456047058;7.078796648979187;5.951500177383423;8.137105226516724;8.147793531417847;7.998318672180176;8.349290370941162;no_anomaly;foralla;1.0689968824386593;
250;12;5;7;19.34204511642456;18.473060131072998;20.85457992553711;11.978910207748413;11.644322156906128;12.159047365188599;valid;gridv;7.363134908676148;2.119634246826172;2.0464136600494385;2.2121288776397705;5.13161449432373;4.0850830078125;5.561602830886841;14.486403012275696;14.208232402801514;14.783376693725586;no_anomaly;grida;3.0119802474975583;
250;12;5;8;184.63593282699586;160.92030429840088;205.65563130378723;15.160635638237;14.92258358001709;15.463939666748047;valid;gridv;169.47529718875884;4.9446391582489015;4.108690500259399;6.103111743927002;3.770980167388916;3.361128330230713;4.517337322235107;8.376800346374512;8.281720399856567;8.52242136001587;no_anomaly;foralla;1.1736589908599857;
250;12;5;9;11.123473858833313;10.423348665237427;11.573956966400146;12.308278131484986;12.175914525985718;12.54309344291687;valid;forallv;1.1848042726516734;2.108785033226013;2.0207040309906006;2.1762046813964844;5.602980470657348;4.5641539096832275;7.136198997497559;14.815578866004945;14.46170425415039;15.125890970230103;no_anomaly;grida;3.494195437431335;
250;12;5;10;51.40514833927155;18.86324453353882;145.24219751358032;12.24443953037262;11.887733221054077;12.645887613296509;valid;gridv;39.16070880889893;3.5324848175048826;3.1691324710845947;3.8461978435516357;3.56936571598053;3.3747806549072266;3.737001657485962;7.512321829795837;7.24392032623291;7.70965576171875;no_anomaly;grida;0.03688089847564724;
250;12;5;11;19.10617365837097;18.42351531982422;20.460638523101807;12.019295191764831;11.654792308807373;12.338319540023804;valid;gridv;7.086878466606139;2.1935004711151125;2.0981943607330322;2.262883424758911;4.644913935661316;3.838726758956909;5.459328651428223;14.265276265144347;13.9186851978302;14.745742082595825;no_anomaly;grida;2.451413464546204;
250;12;5;12;21.761605620384216;18.859506368637085;28.367517709732056;12.19476339817047;11.876247644424438;12.630193710327148;valid;gridv;9.566842222213745;2.9594186305999757;2.645042896270752;3.216327667236328;3.2557726383209227;3.0157899856567383;3.4964003562927246;6.346073293685913;6.23939847946167;6.429574251174927;no_anomaly;grida;0.296354007720947;
250;12;5;13;1.7811553716659545;1.7278132438659668;1.8903892040252686;2.0834675073623656;2.0504488945007324;2.1138534545898438;not_valid;forallv;0.30231213569641113;2.221662926673889;2.128244400024414;2.3514277935028076;4.96726131439209;4.134318590164185;5.967787027359009;15.030434060096741;14.652580738067627;15.304701566696167;no_anomaly;grida;2.745598387718201;
250;12;5;14;102.68500373098585;20.19014573097229;270.28092098236084;14.344593620300293;14.12670350074768;14.57155466079712;valid;gridv;88.34041011068557;9.1362074136734;8.043530941009521;10.890130758285522;4.919116258621216;3.854739189147949;5.471848487854004;8.818568992614747;8.671384811401367;9.025948524475098;no_anomaly;foralla;3.899452733993531;
250;12;5;15;20.967176580429076;19.103991985321045;22.670432567596436;12.115529918670655;11.72847318649292;12.551561117172241;valid;gridv;8.851646661758421;2.141460657119751;2.0463836193084717;2.23561954498291;4.732675981521607;4.236767768859863;5.319841146469116;14.769420719146728;14.654582977294922;15.038247108459473;no_anomaly;grida;2.5912153244018556;
250;12;5;16;47.08873665332794;19.53433632850647;97.35508275032043;13.28917944431305;12.823210716247559;13.845731258392334;valid;gridv;33.79955720901489;3.6661458730697634;3.3432700634002686;4.268629312515259;3.441017508506775;3.168365955352783;3.630298614501953;8.835120558738708;8.694643497467041;9.04066801071167;no_anomaly;foralla;0.22512836456298846;
250;12;5;17;19.470298171043396;18.603941917419434;20.068942070007324;11.981175327301026;11.732094287872314;12.307100534439087;valid;gridv;7.48912284374237;2.37254421710968;2.1561408042907715;2.7757480144500732;4.667536664009094;4.23840069770813;5.1763482093811035;15.034448409080506;14.770538568496704;15.400424003601074;no_anomaly;grida;2.294992446899414;
250;12;5;18;33.72124382853508;2.5590944290161133;104.72483444213867;13.511237382888794;13.27518606185913;13.805985450744629;not_valid;gridv;20.210006445646286;6.246035146713257;4.946659803390503;7.3705735206604;4.394880890846252;3.8817391395568848;4.828853368759155;8.59777626991272;8.423652172088623;8.859316110610962;no_anomaly;foralla;1.8511542558670042;
250;12;5;19;18.939412331581117;18.00959062576294;19.65557360649109;11.841952204704285;11.589776515960693;12.411322116851807;valid;gridv;7.0974601268768325;2.2345635175704954;2.104898452758789;2.338609457015991;4.957344603538513;4.40886116027832;6.405846834182739;14.794120407104492;14.464051008224487;15.048855781555176;no_anomaly;grida;2.722781085968018;
250;12;5.25;0;22.124080872535707;19.74647545814514;26.251038074493408;14.727717518806458;14.310711145401001;15.167846202850342;valid;gridv;7.3963633537292495;19.396060013771056;16.292042016983032;21.765735149383545;7.138567543029785;5.246206998825073;8.647285223007202;9.611667513847351;9.480215549468994;9.723176956176758;no_anomaly;foralla;2.4730999708175663;
250;12;5.25;1;2.2542458295822145;1.9618496894836426;2.83803129196167;2.653905725479126;2.6390979290008545;2.682560920715332;not_valid;forallv;0.39965989589691153;2.0780866384506225;2.007288694381714;2.211134910583496;5.1995621681213375;4.705954313278198;5.686181306838989;14.69084827899933;14.288655042648315;15.038301467895508;no_anomaly;grida;3.121475529670715;
250;12;5.25;2;124.4675222158432;116.41006183624268;135.59001421928406;15.698334956169129;15.315977573394775;16.182855367660522;valid;gridv;108.76918725967407;5.037889790534973;4.375524520874023;5.990417242050171;4.243693709373474;3.860671043395996;4.719784259796143;7.8602441310882565;7.696156024932861;8.081080913543701;no_anomaly;foralla;0.7941960811614992;
250;12;5.25;3;1.7708126544952392;1.7405624389648438;1.8100988864898682;1.8291651248931884;1.7826781272888184;1.8804447650909424;not_valid;forallv;0.05835247039794922;4.742063879966736;4.019111156463623;5.527138710021973;6.343840527534485;4.182547569274902;8.429537057876587;22.07972502708435;21.58318543434143;22.496113300323486;dead;grida;1.6017766475677488;
250;12;5.25;4;21.013029074668886;19.85055708885193;22.721622705459595;12.210087561607361;11.80255913734436;12.539706945419312;valid;gridv;8.802941513061525;9.904485321044922;8.90032696723938;11.125046491622925;5.556412172317505;4.840077877044678;6.3065102100372314;6.928330683708191;6.7912068367004395;7.099313497543335;no_anomaly;foralla;1.3719185113906862;
250;12;5.25;5;60.215490221977234;49.24411368370056;82.6961350440979;13.289390969276429;13.0697021484375;13.705079317092896;valid;gridv;46.92609925270081;2.2601303100585937;2.215744733810425;2.3527517318725586;5.03179099559784;4.424391269683838;6.268121957778931;14.89692223072052;14.67015790939331;15.490464687347412;no_anomaly;grida;2.771660685539246;
250;12;5.25;6;5.306158256530762;2.0955278873443604;8.57173490524292;20.80906045436859;20.370083332061768;21.711101531982422;not_valid;forallv;15.50290219783783;51.20012254714966;45.48958706855774;55.081507205963135;15.482416892051697;12.381452083587646;19.180160522460938;13.667342233657838;13.191467761993408;14.433945655822754;no_anomaly;pruninga;1.8150746583938595;
250;12;5.25;7;3.0832716703414915;1.9206533432006836;3.9105417728424072;2.5993646144866944;2.5312254428863525;2.648329973220825;not_valid;gridv;0.4839070558547971;2.346892070770264;2.234424352645874;2.55521559715271;5.468076992034912;4.4837870597839355;6.567563772201538;15.199581480026245;14.783277988433838;15.871312379837036;no_anomaly;grida;3.121184921264648;
250;12;5.25;8;8.931453895568847;1.9406161308288574;38.74521613121033;5.256795907020569;5.1115334033966064;5.3815085887908936;not_valid;gridv;3.6746579885482777;13.144388127326966;9.570308446884155;15.03328013420105;6.719594240188599;4.705481767654419;8.214925765991211;9.53695604801178;9.352026462554932;9.75432276725769;no_anomaly;foralla;2.817361807823181;
250;12;5.25;9;6.6849568605422975;2.4580934047698975;13.307624816894531;2.629237198829651;2.557363748550415;2.7036616802215576;not_valid;gridv;4.055719661712647;2.3151153564453124;2.236056089401245;2.415688991546631;5.794459223747253;4.868992567062378;6.782128095626831;15.045124340057374;14.834763526916504;15.43337345123291;no_anomaly;grida;3.479343867301941;
250;12;5.25;10;27.409582591056825;19.985405206680298;66.50144982337952;12.928004622459412;12.264899969100952;14.03066873550415;valid;gridv;14.481577968597414;33.552283549308775;29.35631799697876;40.46984624862671;9.193033027648926;6.715771436691284;12.586520433425903;11.604928231239318;11.322527647018433;12.446019887924194;no_anomaly;foralla;2.411895203590392;
250;12;5.25;11;20.121205139160157;19.02875828742981;20.932889223098755;12.10669240951538;11.948885917663574;12.35172414779663;valid;gridv;8.014512729644776;2.6945735692977903;2.528191089630127;2.8439748287200928;5.6421408414840695;4.5937464237213135;6.523913145065308;15.990512824058532;15.655614852905273;16.190147161483765;no_anomaly;grida;2.947567272186279;
250;12;5.25;12;206.53070409297942;177.5425534248352;287.01697301864624;13.16231689453125;12.840811491012573;13.697989702224731;valid;gridv;193.36838719844818;6.419226503372192;5.271678686141968;7.695293426513672;4.542844581604004;4.226469278335571;5.022984981536865;7.266246914863586;7.152669429779053;7.555549383163452;no_anomaly;foralla;1.8763819217681883;
250;12;5.25;13;1.7786106824874879;1.7463114261627197;1.8398747444152832;2.075897741317749;2.005819797515869;2.1434662342071533;not_valid;forallv;0.29728705883026096;3.203836274147034;2.6686079502105713;4.2001776695251465;5.834742522239685;4.881623029708862;6.918907880783081;15.892372035980225;15.56362247467041;16.396892786026;no_anomaly;grida;2.630906248092651;
250;12;5.25;14;20.49026710987091;19.215355396270752;21.51865553855896;13.517886734008789;12.937909603118896;13.80112600326538;valid;gridv;6.972380375862121;85.02615354061126;74.48507976531982;91.14053225517273;22.28219528198242;17.627497673034668;29.457342863082886;19.591132235527038;18.833721160888672;20.232677936553955;no_anomaly;pruninga;2.6910630464553833;
250;12;5.25;15;41.998849987983704;39.52440929412842;45.10601234436035;13.561090993881226;13.327064275741577;13.988722801208496;valid;gridv;28.437758994102477;2.637873959541321;2.4903011322021484;2.85754656791687;5.672674703598022;5.084194183349609;6.359069108963013;15.559883546829223;15.13267970085144;16.025947332382202;no_anomaly;grida;3.0348007440567013;
250;12;5.25;16;48.592503333091734;2.181504011154175;198.54803323745728;2.4872263431549073;2.4149367809295654;2.6647636890411377;not_valid;gridv;46.105276989936826;20.63602719306946;16.65866470336914;24.562115907669067;10.585964798927307;8.279411315917969;14.541651248931885;20.985481524467467;20.502753496170044;21.424776077270508;no_anomaly;foralla;10.050062394142152;
250;12;5.25;17;20.2707240819931;19.080856323242188;21.163475513458252;12.278668689727784;11.942931652069092;12.724071264266968;valid;gridv;7.992055392265318;3.3415037870407103;2.882026433944702;4.1747050285339355;4.907147336006164;3.155280828475952;6.767879486083984;21.804326701164246;21.26452898979187;22.22526788711548;dead;grida;1.565643548965454;
250;12;5.25;18;2.5760910272598267;1.8861885070800781;3.6111578941345215;3.1180274963378904;3.062866687774658;3.201960325241089;not_valid;forallv;0.5419364690780637;21.653751921653747;18.071195602416992;24.780588388442993;7.611886811256409;6.132157325744629;9.156882286071777;7.3342430114746096;7.176842927932739;7.4998767375946045;no_anomaly;pruninga;0.2776437997817993;
250;12;5.25;19;19.00991997718811;18.401000499725342;19.83077073097229;11.991897583007812;11.537072658538818;12.293207883834839;valid;gridv;7.018022394180299;3.416916608810425;2.8216965198516846;4.342642068862915;5.756852436065674;4.649682283401489;6.677316665649414;15.969361281394958;15.519471168518066;16.322997331619263;no_anomaly;grida;2.339935827255249;
250;12;5.5;0;2.4824920654296876;2.249023675918579;2.9955978393554688;1.8657821416854858;1.8235793113708496;1.9154777526855469;not_valid;gridv;0.6167099237442017;52.30901277065277;45.53140449523926;59.383811950683594;14.199956321716309;12.054242134094238;18.02744698524475;11.88232226371765;11.61765432357788;12.045641660690308;no_anomaly;pruninga;2.3176340579986583;
250;12;5.5;1;1.8809330701828002;1.75229811668396;1.965214490890503;2.6939162254333495;2.63472318649292;2.7314140796661377;not_valid;forallv;0.8129831552505493;2.1813860654830934;2.1435420513153076;2.267514228820801;5.049649071693421;4.254894971847534;6.0023438930511475;14.724514365196228;14.459575414657593;15.074694633483887;no_anomaly;grida;2.868263006210327;
250;12;5.5;2;1.8600291967391969;1.7897322177886963;1.9750967025756836;1.8025544881820679;1.7534186840057373;1.823038101196289;not_valid;gridv;0.057474708557128995;10.987696933746339;9.069693088531494;14.18274736404419;6.787892818450928;5.74242639541626;7.725247144699097;8.10108196735382;7.911705732345581;8.442300796508789;no_anomaly;foralla;1.313189148902893;
250;12;5.5;3;1.7727819442749024;1.7030632495880127;1.8186893463134766;1.9631865978240968;1.924879550933838;2.0352542400360107;not_valid;forallv;0.19040465354919434;3.1729740619659426;2.7633113861083984;3.9247114658355713;3.2524751901626585;2.7530112266540527;4.466012954711914;22.22654299736023;21.7491774559021;23.03721857070923;dead;grida;0.07950112819671595;
250;12;5.5;4;20.761660933494568;19.746822118759155;21.510011434555054;12.608332252502441;12.235916137695312;13.015773296356201;valid;gridv;8.153328680992127;23.869379377365114;22.399889945983887;28.692318439483643;10.011397099494934;8.525901556015015;11.341221332550049;11.220187258720397;10.97653841972351;11.447097301483154;no_anomaly;foralla;1.2087901592254635;
250;12;5.5;5;2.720059370994568;1.9818611145019531;5.581722021102905;2.8672859907150268;2.7932169437408447;2.933647394180298;not_valid;forallv;0.1472266197204588;2.7769909620285036;2.60211181640625;2.984334707260132;5.876918768882751;4.918376207351685;6.506830215454102;14.854097628593445;14.533572673797607;15.062117576599121;no_anomaly;grida;3.0999278068542475;
250;12;5.5;6;2.3568517208099364;2.3088343143463135;2.411916494369507;2.7630979776382447;2.711210012435913;2.813044309616089;not_valid;forallv;0.4062462568283083;21.466691994667052;8.899245500564575;43.69311547279358;13.488456010818481;10.350799798965454;22.715896606445312;17.187585401535035;16.839454650878906;17.68971347808838;false;foralla;3.6991293907165534;
250;12;5.5;7;1.9715100049972534;1.7574567794799805;2.0813663005828857;1.8314321041107178;1.7767157554626465;1.855393886566162;not_valid;gridv;0.1400779008865356;4.865898823738098;3.2052481174468994;7.961928844451904;6.5671844482421875;3.4897143840789795;8.579408407211304;32.19973485469818;31.612946033477783;32.88814902305603;dead;grida;1.7012856245040897;
250;12;5.5;8;1.9856328248977662;1.8192203044891357;2.324374198913574;3.886177134513855;3.8152999877929688;4.0298192501068115;not_valid;forallv;1.900544309616089;35.57704133987427;30.984253406524658;41.71227288246155;11.987929534912109;8.629857301712036;15.894978761672974;13.234001755714417;12.786581039428711;13.729374885559082;no_anomaly;foralla;1.2460722208023078;
250;12;5.5;9;1.806063437461853;1.7527570724487305;1.9301767349243164;1.7721222639083862;1.7349021434783936;1.819049596786499;not_valid;gridv;0.03394117355346671;3.9875935554504394;3.5981554985046387;4.249969005584717;7.106330752372742;5.234320402145386;7.996521472930908;18.017986392974855;17.43466567993164;18.577181577682495;no_anomaly;grida;3.1187371969223023;
250;12;5.5;10;20.865195536613463;19.222047328948975;22.23030185699463;12.406612491607666;11.982201099395752;13.009196519851685;valid;gridv;8.458583045005797;61.57183229923248;18.987008333206177;98.21959280967712;21.56259744167328;8.387200117111206;42.18648886680603;17.986380863189698;17.574945211410522;18.31230616569519;false;pruninga;3.5762165784835815;
250;12;5.5;11;20.471302032470703;19.633452892303467;21.244361400604248;12.106735491752625;11.80810809135437;12.396122217178345;valid;gridv;8.364566540718078;3.693520975112915;3.551837921142578;4.128419637680054;6.2685861825943;5.743404865264893;7.227094888687134;16.959839701652527;16.71190094947815;17.225056409835815;no_anomaly;grida;2.5750652074813845;
250;12;5.5;12;1.9684283256530761;1.9236481189727783;2.0304341316223145;4.728147721290588;4.585069179534912;5.060622930526733;not_valid;forallv;2.7597193956375117;33.63079137802124;31.128509283065796;39.16658568382263;10.692913246154784;8.97649884223938;12.507357120513916;16.021527647972107;15.575488567352295;16.600062131881714;no_anomaly;foralla;5.3286144018173225;
250;12;5.5;13;1.7930798292160035;1.7527806758880615;1.834223985671997;1.8180261850357056;1.7652549743652344;1.9291763305664062;not_valid;forallv;0.02494635581970206;8.923881387710571;3.7456929683685303;13.108700513839722;6.911629676818848;3.890287160873413;10.518503665924072;47.16961286067963;45.96580624580383;48.07311296463013;dead;foralla;2.0122517108917233;
250;12;5.5;14;20.772737193107606;20.119096517562866;21.231035232543945;12.928006362915038;12.620636224746704;13.432747840881348;valid;gridv;7.844730830192567;67.583895611763;37.208213806152344;142.51898336410522;31.65561933517456;19.640738487243652;54.4938907623291;23.098765468597414;22.583953142166138;23.396029710769653;false;pruninga;8.556853866577146;
250;12;5.5;15;2.0736811876297;1.8341925144195557;2.2458600997924805;2.831888461112976;2.7721662521362305;2.964446783065796;not_valid;forallv;0.7582072734832761;5.2370141506195065;3.7172725200653076;8.673317670822144;6.189783239364624;4.015313148498535;8.308881998062134;40.70577781200409;39.4202766418457;41.36249399185181;dead;grida;0.9527690887451179;
250;12;5.5;16;24.09401786327362;2.1263163089752197;108.71534299850464;1.78948016166687;1.715625524520874;1.8374555110931396;not_valid;gridv;22.30453770160675;64.2282232284546;57.20675444602966;72.19719982147217;29.398142671585084;22.703914880752563;34.41685962677002;27.29687159061432;26.515908241271973;27.760056018829346;no_anomaly;pruninga;2.101271080970765;
250;12;5.5;17;2.0784087657928465;1.93729829788208;2.360995292663574;2.3512489557266236;2.2528319358825684;2.4568426609039307;not_valid;forallv;0.2728401899337771;3.1581893444061278;2.555910587310791;3.894592046737671;5.216084575653076;2.8159327507019043;7.772931337356567;19.94242641925812;19.709641218185425;20.444457292556763;dead;grida;2.057895231246948;
250;12;5.5;18;2.7911054134368896;2.0334091186523438;5.60728645324707;2.1090543985366823;2.0651702880859375;2.178832769393921;not_valid;gridv;0.6820510149002073;34.50425148010254;29.0477774143219;38.437583208084106;10.902456617355346;8.407865047454834;13.658557176589966;8.817207646369933;8.67287302017212;8.94322681427002;no_anomaly;pruninga;2.085248970985413;
250;12;5.5;19;19.909306240081786;19.179785013198853;20.560526371002197;12.16371123790741;11.84774923324585;12.606139659881592;valid;gridv;7.745595002174376;4.036732625961304;2.3086984157562256;5.380044221878052;4.790589427947998;2.7660655975341797;9.317001819610596;28.900275468826294;27.946556329727173;29.418129920959473;dead;grida;0.7538568019866938;
250;12;5.75;0;1.8557708978652954;1.8394479751586914;1.8740644454956055;1.8031949281692505;1.7704291343688965;1.838029146194458;not_valid;gridv;0.05257596969604483;17.49073967933655;8.983289003372192;29.608181715011597;10.557618355751037;4.417947053909302;15.728689193725586;10.57032299041748;10.34940481185913;10.702479124069214;false;foralla;0.012704634666443226;
250;12;5.75;1;1.7679694652557374;1.7392981052398682;1.8155593872070312;2.4231438875198363;2.386319160461426;2.48333740234375;not_valid;forallv;0.6551744222640989;2.3556690216064453;2.24043869972229;2.4902265071868896;5.340343475341797;4.540577411651611;6.074296712875366;14.470278716087341;14.261170864105225;14.910093545913696;no_anomaly;grida;2.9846744537353516;
250;12;5.75;2;1.970328116416931;1.8791475296020508;2.2144060134887695;1.7877875089645385;1.7178702354431152;1.8651220798492432;not_valid;gridv;0.18254060745239253;16.10899555683136;7.770149230957031;24.86502480506897;9.752001428604126;4.1082398891448975;12.526910543441772;12.059754991531372;11.761929512023926;12.314074516296387;false;foralla;2.307753562927246;
250;12;5.75;3;1.8003213167190553;1.7330820560455322;1.9368650913238525;1.7864485263824463;1.74192476272583;1.8166556358337402;not_valid;gridv;0.013872790336608931;2.528938817977905;2.205612897872925;3.2124083042144775;2.757105493545532;2.5663888454437256;3.9321398735046387;19.115181493759156;18.78871488571167;19.54933476448059;dead;grida;0.22816667556762704;
250;12;5.75;4;21.1983154296875;20.001256227493286;22.049203872680664;12.327123236656188;11.956702947616577;12.865968227386475;valid;gridv;8.871192193031312;15.808095002174378;10.10929250717163;20.79449987411499;7.068533229827881;5.234510183334351;11.349880695343018;9.206051993370057;8.96051812171936;9.401996612548828;false;foralla;2.137518763542176;
250;12;5.75;5;1.8481122493743896;1.7984638214111328;1.9020249843597412;1.9262897729873658;1.879347562789917;1.9929287433624268;not_valid;forallv;0.07817752361297625;4.981371808052063;3.169053316116333;7.3721277713775635;4.892860984802246;2.9593420028686523;7.347181797027588;33.59565117359161;32.690505027770996;33.99281573295593;dead;foralla;0.08851082324981707;
250;12;5.75;6;1.847699761390686;1.7502524852752686;2.0403871536254883;2.9418047666549683;2.8861496448516846;2.9852917194366455;not_valid;forallv;1.0941050052642822;7.954421973228454;5.677060127258301;13.199985980987549;9.715447902679443;7.284919738769531;11.625274181365967;12.441122007369994;12.183837890625;12.652099847793579;false;grida;1.7610259294509891;
250;12;5.75;7;2.0309366941452027;1.9043066501617432;2.219214677810669;1.8492884397506715;1.778442621231079;1.973613977432251;not_valid;gridv;0.18164825439453125;4.320053672790527;2.8739311695098877;6.044753313064575;5.282992553710938;3.3615763187408447;7.135368585586548;40.98212089538574;39.43730115890503;42.93187952041626;dead;grida;0.9629388809204107;
250;12;5.75;8;1.8756964445114135;1.7617933750152588;2.035564422607422;3.704539656639099;3.611442804336548;3.808403253555298;not_valid;forallv;1.8288432121276856;108.77980217933654;100.8542959690094;114.77483367919922;27.184744215011598;21.90481948852539;32.925472021102905;17.79850752353668;17.11255407333374;18.90523338317871;no_anomaly;pruninga;9.386236691474917;
250;12;5.75;9;1.7878328561782837;1.7433559894561768;1.9087224006652832;1.768963885307312;1.7336466312408447;1.844606876373291;not_valid;gridv;0.018868970870971724;2.515035057067871;2.252061605453491;2.8399715423583984;3.688248538970947;2.8346691131591797;5.7663960456848145;20.613600730895996;20.205848693847656;21.278871297836304;dead;grida;1.1732134819030762;
250;12;5.75;10;21.065341663360595;20.197579383850098;21.682353734970093;12.382585835456847;12.121825218200684;12.700620412826538;valid;gridv;8.682755827903748;8.529411602020264;5.810935974121094;11.76480507850647;18.541837978363038;11.712331771850586;25.472468614578247;10.920605683326722;10.741272449493408;11.148052215576172;false;grida;2.391194081306457;
250;12;5.75;11;2.090279698371887;1.9267041683197021;2.360973834991455;2.5261215448379515;2.4914166927337646;2.578082323074341;not_valid;forallv;0.4358418464660643;3.464530658721924;2.853368043899536;4.214911699295044;4.24811897277832;2.951032876968384;6.365682363510132;22.540134477615357;22.015228509902954;23.32630681991577;dead;grida;0.783588314056396;
250;12;5.75;12;1.9225589990615846;1.8922574520111084;1.9467518329620361;1.8090694427490235;1.7705512046813965;1.8433194160461426;not_valid;gridv;0.11348955631256108;16.13448300361633;8.249413013458252;21.71487021446228;10.94317286014557;7.578646421432495;14.119655132293701;18.792291021347047;18.4444420337677;19.245057821273804;false;foralla;5.191310143470762;
250;12;5.75;13;1.7969317436218262;1.734602928161621;1.8545031547546387;1.7845843076705932;1.7537751197814941;1.8488163948059082;not_valid;gridv;0.012347435951232999;3.3341471672058107;2.4613699913024902;4.378478765487671;3.5010738134384156;3.2947161197662354;3.7428529262542725;24.283740448951722;23.801863193511963;25.09292984008789;dead;grida;0.1669266462326049;
250;12;5.75;14;21.043515515327453;20.197580814361572;21.763073682785034;13.910375022888184;13.638808012008667;14.283722877502441;valid;gridv;7.133140492439269;10.523724055290222;9.362001180648804;11.43828797340393;18.064752197265626;14.173569440841675;24.077173709869385;16.415203785896303;16.157298803329468;16.921302795410156;false;grida;5.891479730606081;
250;12;5.75;15;1.8640772819519043;1.8377330303192139;1.9035825729370117;1.809431219100952;1.7359192371368408;1.8888452053070068;not_valid;gridv;0.05464606285095219;3.8474421739578246;3.0320963859558105;5.532510042190552;4.561780643463135;3.345534324645996;6.231344223022461;28.765993070602416;28.183359146118164;29.517528772354126;dead;grida;0.7143384695053103;
250;12;5.75;16;2.325758385658264;1.995208740234375;2.904510974884033;1.7410849571228026;1.6858134269714355;1.7889037132263184;not_valid;gridv;0.5846734285354613;42.40514776706696;14.793064832687378;92.11404776573181;18.674102663993835;9.69429874420166;24.16012740135193;27.1688010931015;26.53402543067932;27.989271640777588;false;foralla;8.494698429107665;
250;12;5.75;17;1.8441420078277588;1.7338647842407227;2.0307023525238037;1.8158520221710206;1.735050916671753;1.991091251373291;not_valid;gridv;0.028289985656738237;3.011823797225952;2.400238275527954;3.947281837463379;4.956146979331971;2.973202705383301;7.773970127105713;20.179083776474;19.65487504005432;20.49897575378418;dead;grida;1.9443231821060185;
250;12;5.75;18;1.857909631729126;1.8192615509033203;1.9908089637756348;2.135708379745483;2.0942881107330322;2.1918907165527344;not_valid;forallv;0.2777987480163573;94.95796732902527;84.97776508331299;106.11385345458984;26.37759201526642;23.389057874679565;30.781518697738647;16.144874358177184;15.848037004470825;16.41892147064209;no_anomaly;pruninga;10.232717657089236;
250;12;5.75;19;1.8762582540512085;1.7932732105255127;1.9710674285888672;8.199485087394715;8.004032373428345;8.405264616012573;not_valid;forallv;6.323226833343506;3.2091287851333616;2.5694634914398193;3.9086978435516357;3.2448734283447265;2.7211532592773438;4.597205638885498;25.24975142478943;24.6340651512146;25.810518741607666;dead;grida;0.035744643211364835;
250;12;6;0;1.8642547845840454;1.8258132934570312;1.9050509929656982;1.9103738784790039;1.8393137454986572;2.0062131881713867;not_valid;forallv;0.046119093894958496;9.501607084274292;5.308667182922363;14.26690411567688;8.759920072555541;6.059821605682373;12.609143495559692;11.31812400817871;11.054473876953125;11.57993769645691;false;foralla;0.7416870117187511;
250;12;6;1;1.7925809860229491;1.7537908554077148;1.8493156433105469;2.4186376333236694;2.3706138134002686;2.462712049484253;not_valid;forallv;0.6260566473007203;2.959044027328491;2.70794939994812;3.4574074745178223;6.536814093589783;5.803154706954956;7.6280529499053955;16.45524673461914;15.96327018737793;16.909758806228638;no_anomaly;grida;3.5777700662612917;
250;12;6;2;1.8234787702560424;1.7926559448242188;1.8777754306793213;1.8985809803009033;1.8722412586212158;1.9687399864196777;not_valid;forallv;0.07510221004486084;12.753098678588866;6.974612474441528;26.586182594299316;9.185779714584351;4.959203481674194;12.825700044631958;12.754321146011353;12.513402700424194;13.074281692504883;false;foralla;3.5673189640045155;
250;12;6;3;1.8167922258377076;1.7725613117218018;1.9049444198608398;1.793314480781555;1.7435274124145508;1.823004961013794;not_valid;gridv;0.02347774505615252;2.2505372762680054;2.0424365997314453;2.5297484397888184;2.537984752655029;2.4471147060394287;2.6098127365112305;13.778244614601135;13.507238149642944;14.160523653030396;dead;grida;0.28744747638702384;
250;12;6;4;21.63580470085144;20.6683292388916;22.328907251358032;12.199053645133972;11.933474779129028;12.681367635726929;valid;gridv;9.436751055717469;9.349715900421142;6.632953882217407;12.6719810962677;6.594200587272644;5.848362922668457;8.221359491348267;10.040073204040528;9.806429862976074;10.317209959030151;false;foralla;2.755515313148498;
250;12;6;5;1.8322246074676514;1.76810622215271;1.8973333835601807;1.9403250455856322;1.9155018329620361;1.9897091388702393;not_valid;forallv;0.10810043811798087;3.5874700784683227;2.939085006713867;5.077023506164551;3.530311107635498;2.6389808654785156;4.974334239959717;27.10115830898285;26.32240080833435;27.526704788208008;dead;foralla;0.05715897083282462;
250;12;6;6;1.823013186454773;1.7889113426208496;1.8787546157836914;2.458816957473755;2.416877031326294;2.5053651332855225;not_valid;forallv;0.6358037710189821;4.708719205856323;3.989067792892456;5.24437952041626;6.138433647155762;5.358420372009277;6.970146894454956;10.240696835517884;10.02715277671814;10.474670648574829;false;grida;1.4297144412994385;
250;12;6;7;1.9375928401947022;1.8982841968536377;2.01839280128479;1.8280411243438721;1.8053958415985107;1.9168918132781982;not_valid;gridv;0.10955171585083012;3.465521788597107;2.509397029876709;4.0525853633880615;3.9160478591918944;2.7690210342407227;4.586517810821533;25.10079526901245;24.585177421569824;25.674641609191895;dead;grida;0.45052607059478733;
250;12;6;8;1.8303897857666016;1.7562501430511475;1.9790592193603516;2.085875225067139;2.0371501445770264;2.126264810562134;not_valid;forallv;0.25548543930053724;11.807808351516723;6.832015752792358;19.523709058761597;16.316859698295595;9.733880519866943;26.66520047187805;12.75419204235077;12.57243537902832;12.9867582321167;false;grida;0.9463836908340468;
250;12;6;9;1.805718755722046;1.7679228782653809;1.8717002868652344;1.8115018606185913;1.7363190650939941;1.9142186641693115;not_valid;forallv;0.005783104896545321;2.281485748291016;2.145184278488159;2.5373241901397705;2.8043617010116577;2.587573528289795;3.660409927368164;20.025481963157652;19.551047563552856;20.412410259246826;dead;grida;0.5228759527206419;
250;12;6;10;21.248273921012878;20.52712345123291;21.986209392547607;13.1620938539505;12.844930648803711;13.408653259277344;valid;gridv;8.086180067062378;10.414461255073547;8.889660835266113;13.042098045349121;11.919134831428527;6.942550420761108;16.96301507949829;13.631342148780822;13.208346605300903;14.011841058731079;false;grida;1.5046735763549801;
250;12;6;11;1.829993200302124;1.7482728958129883;1.874253511428833;1.8026253700256347;1.7286889553070068;1.9342684745788574;not_valid;gridv;0.027367830276489258;2.370550584793091;2.203916549682617;2.6845130920410156;2.7121160984039308;2.4817795753479004;2.8612568378448486;15.218926477432252;14.717073202133179;15.591615438461304;dead;grida;0.34156551361083975;
250;12;6;12;1.81203236579895;1.7718908786773682;1.8554391860961914;1.7814764976501465;1.7401745319366455;1.8651788234710693;not_valid;gridv;0.030555868148803622;11.620999455451965;6.685827732086182;17.095667600631714;8.292202281951905;5.557971954345703;10.003215551376343;11.86543116569519;11.618019819259644;12.035792589187622;false;foralla;3.3287971735000603;
250;12;6;13;1.7864886045455932;1.7532541751861572;1.8403658866882324;1.7799658298492431;1.7396621704101562;1.8200159072875977;not_valid;gridv;0.006522774696350098;2.848600244522095;2.5416271686553955;3.077007532119751;3.355937194824219;2.924062490463257;4.068667888641357;17.192944383621217;16.973795890808105;17.41995859146118;dead;grida;0.5073369503021241;
250;12;6;14;21.7146066904068;20.776489734649658;22.977498769760132;12.312858653068542;11.854796409606934;12.71712040901184;valid;gridv;9.401748037338258;4.80301342010498;4.413880348205566;5.292646408081055;13.652554440498353;12.1373872756958;16.434650659561157;12.398582005500794;12.138344049453735;12.596596002578735;false;grida;7.595568585395814;
250;12;6;15;1.853396201133728;1.8011970520019531;1.91306734085083;1.8060750484466552;1.7487432956695557;1.8352656364440918;not_valid;gridv;0.04732115268707271;3.1356799364089967;2.4125173091888428;3.8471839427948;3.040758204460144;2.8920609951019287;3.2481706142425537;19.722312998771667;19.25369906425476;19.969018936157227;dead;foralla;0.09492173194885245;
250;12;6;16;1.8697239398956298;1.779043197631836;1.977987289428711;1.8844427347183228;1.8105173110961914;1.9439351558685303;not_valid;forallv;0.014718794822693004;13.572007369995116;8.923441886901855;17.320181846618652;13.995931053161621;8.053375005722046;19.92242670059204;15.678835320472718;15.341963052749634;15.896568298339844;false;grida;0.42392368316650497;
250;12;6;17;1.8615934610366822;1.7756719589233398;1.957772970199585;1.7816592454910278;1.7185161113739014;1.8544747829437256;not_valid;gridv;0.07993421554565439;2.376264715194702;2.0523924827575684;2.6552746295928955;3.020014691352844;2.6184847354888916;3.51234769821167;19.264344763755798;18.90575385093689;19.99790096282959;dead;grida;0.643749976158142;
250;12;6;18;2.0285009860992433;1.8800663948059082;2.4891252517700195;2.0134106636047364;1.9562351703643799;2.136337995529175;not_valid;gridv;0.015090322494506925;11.180525207519532;6.4679365158081055;16.948381423950195;9.862933444976807;7.889782428741455;11.779428005218506;14.260055232048035;13.979731798171997;14.962674856185913;false;foralla;1.3175917625427243;
250;12;6;19;1.7867786645889283;1.737685203552246;1.8569257259368896;1.7769908905029297;1.7262697219848633;1.8245058059692383;not_valid;gridv;0.009787774085998624;2.77515652179718;2.2001953125;3.7755026817321777;3.26679048538208;2.7540900707244873;4.333601951599121;21.96433243751526;21.198023796081543;22.42028045654297;dead;grida;0.4916339635849001;
250;14;5;0;2.1562432765960695;1.7861135005950928;2.509514808654785;2.6111327171325684;2.55545973777771;2.695868730545044;not_valid;forallv;0.45488944053649893;2.743182158470154;2.5643889904022217;3.0059456825256348;3.3059839010238647;3.071469783782959;3.640355110168457;6.260904932022095;6.035264730453491;6.393381118774414;no_anomaly;grida;0.5628017425537108;
250;14;5;1;200.36655979156495;185.30528116226196;220.01906657218933;48.06099610328674;47.26751112937927;50.16366767883301;valid;gridv;152.3055636882782;2.065523791313171;2.006072521209717;2.1475677490234375;4.641919279098511;3.810561418533325;5.911465644836426;14.660540246963501;14.39113187789917;14.88408875465393;no_anomaly;grida;2.57639548778534;
250;14;5;2;209.4329704284668;195.44444346427917;236.47477746009827;48.17074987888336;47.17497134208679;49.62874746322632;valid;gridv;161.26222054958345;2.6725763082504272;2.4223005771636963;2.897852897644043;3.1543084383010864;2.8932769298553467;3.344174861907959;8.137041044235229;7.959522247314453;8.54949140548706;no_anomaly;grida;0.4817321300506592;
250;14;5;3;1.981049942970276;1.7375223636627197;2.414255142211914;14.342610168457032;14.142832040786743;14.75016164779663;not_valid;forallv;12.361560225486755;2.129472589492798;2.0329554080963135;2.2439754009246826;5.590333104133606;4.723083972930908;6.311068296432495;15.028277063369751;14.684046506881714;15.240885972976685;no_anomaly;grida;3.460860514640808;
250;14;5;4;218.96285239855447;200.5333342552185;245.85271525382996;50.25704400539398;49.50835418701172;50.84318661689758;valid;gridv;168.7058083931605;2.7732818365097045;2.59592866897583;3.112828493118286;3.3146408796310425;3.17333722114563;3.4857070446014404;6.978399062156678;6.80167031288147;7.0971150398254395;no_anomaly;grida;0.541359043121338;
250;14;5;5;203.37158219814302;191.680269241333;214.75174593925476;47.62654452323913;46.202354431152344;48.92766213417053;valid;gridv;155.74503767490387;2.078882074356079;2.0178945064544678;2.1424145698547363;5.686261010169983;4.1068902015686035;6.8047425746917725;14.72588939666748;14.378838539123535;15.054042339324951;no_anomaly;grida;3.607378935813904;
250;14;5;6;205.99161727428435;195.89479064941406;214.2477843761444;48.76485025882721;47.43231773376465;50.46290731430054;valid;gridv;157.22676701545714;2.5598429918289183;2.3471195697784424;2.7243404388427734;3.1649682760238647;2.904808759689331;3.4709768295288086;7.232424402236939;6.989128589630127;7.420438528060913;no_anomaly;grida;0.6051252841949464;
250;14;5;7;144.68710799217223;130.26357078552246;157.17843222618103;48.28501698970795;46.700782775878906;49.1952908039093;valid;gridv;96.40209100246429;2.0745932340621946;2.0165352821350098;2.1781015396118164;5.860360145568848;5.019742250442505;6.6618146896362305;15.096058917045593;14.912846088409424;15.527024030685425;no_anomaly;grida;3.785766911506653;
250;14;5;8;215.2152796983719;197.77268624305725;227.70824027061462;49.69832317829132;48.78254556655884;50.163172245025635;valid;gridv;165.51695652008056;2.2769395112991333;2.141303539276123;2.3525774478912354;3.016739106178284;2.844360589981079;3.181870222091675;7.623555397987365;7.48167872428894;7.867262840270996;no_anomaly;grida;0.7397995948791505;
250;14;5;9;215.51935305595399;198.1256730556488;224.9687683582306;48.74792046546936;46.900978088378906;50.26451539993286;valid;gridv;166.7714325904846;2.0913952589035034;2.0252296924591064;2.174166440963745;5.364463472366333;4.809857606887817;6.3112006187438965;11.76202073097229;11.609505653381348;11.965744972229004;no_anomaly;grida;3.27306821346283;
250;14;5;10;219.54727058410646;204.8543577194214;236.77966785430908;48.591271018981935;47.00732707977295;50.029295682907104;valid;gridv;170.95599956512453;3.0656461000442503;2.787980079650879;3.5393333435058594;3.3251423120498655;3.172128200531006;3.5175962448120117;7.384178686141968;7.192410945892334;7.785863876342773;no_anomaly;grida;0.25949621200561523;
250;14;5;11;202.61597139835357;195.0305142402649;216.0544080734253;48.660971307754515;47.138835191726685;49.943341970443726;valid;gridv;153.95500009059904;2.0771328449249267;2.05185866355896;2.159243106842041;5.027262496948242;4.372976064682007;5.4773476123809814;14.684285092353822;14.510987281799316;15.09984278678894;no_anomaly;grida;2.9501296520233153;
250;14;5;12;214.85850504466467;203.5598180294037;240.60291600227356;50.16948640346527;48.580846071243286;52.0047721862793;valid;gridv;164.6890186411994;5.1859365701675415;4.404371500015259;5.9733664989471436;3.864463996887207;3.603665351867676;4.127194166183472;5.142155480384827;5.045077085494995;5.204351186752319;no_anomaly;foralla;1.2776914834976196;
250;14;5;13;1.9000223875045776;1.7802934646606445;2.0068037509918213;1.7391843318939209;1.667172908782959;1.7870147228240967;not_valid;gridv;0.16083805561065678;2.5098289489746093;2.3636348247528076;2.672112226486206;4.987170791625976;4.082831621170044;6.36395263671875;14.811895728111267;14.467289686203003;15.047441005706787;no_anomaly;grida;2.477341842651367;
250;14;5;14;251.22727942466736;251.22727942466736;251.22727942466736;23.694170427322387;22.91997766494751;24.224741220474243;not_valid;gridv;227.53310899734498;16.591902685165405;15.046956777572632;18.576221704483032;6.666147041320801;5.441230058670044;8.166483879089355;11.894244265556335;11.398775577545166;12.767262697219849;no_anomaly;foralla;5.228097224235534;
250;14;5;15;1.7398396968841552;1.6896641254425049;1.792191505432129;1.7377700805664062;1.674175500869751;1.7832810878753662;not_valid;gridv;0.0020696163177489346;2.361223077774048;2.274125814437866;2.4833343029022217;5.1493887424469;4.451436281204224;6.288027286529541;14.695095562934876;14.518363237380981;14.991887331008911;no_anomaly;grida;2.7881656646728517;
250;14;5;16;;;;58.02382028102875;56.11704659461975;59.24952721595764;valid;gridv;300;5.451716637611389;4.92578649520874;6.053890705108643;4.2417364597320555;3.9445102214813232;4.635577201843262;9.3594810962677;9.162168025970459;9.64105749130249;no_anomaly;foralla;1.2099801778793333;
250;14;5;17;220.43290231227874;204.6857943534851;233.06270360946655;49.666935777664186;48.071279525756836;51.826666593551636;valid;gridv;170.76596653461456;2.174039125442505;2.083819627761841;2.2880380153656006;4.258518314361572;3.7638790607452393;4.708603858947754;15.373884320259094;14.926883697509766;16.5817973613739;no_anomaly;grida;2.084479188919067;
250;14;5;18;2.1678845405578615;1.916325330734253;3.1149089336395264;5.313838052749634;5.112967491149902;5.845633506774902;not_valid;forallv;3.145953512191772;8.197881889343261;6.916972637176514;9.822931289672852;5.159312653541565;4.514188289642334;5.8630828857421875;9.621986246109008;9.401366233825684;9.88932180404663;no_anomaly;foralla;3.0385692358016962;
250;14;5;19;2.0190420627593992;1.7983851432800293;2.273179054260254;2.7144044160842897;2.6365861892700195;2.792046070098877;not_valid;forallv;0.6953623533248905;2.245256447792053;2.1755499839782715;2.305833339691162;4.719265365600586;3.992661476135254;5.735546827316284;15.198491859436036;14.913604259490967;15.90460729598999;no_anomaly;grida;2.474008917808533;
250;14;5.25;0;1.9040143966674805;1.7790515422821045;2.259033679962158;1.9374899864196777;1.8816814422607422;1.9867374897003174;not_valid;forallv;0.03347558975219722;4.524411988258362;4.019122362136841;5.300698757171631;4.08229432106018;3.6032357215881348;4.688326835632324;7.841678476333618;7.581267833709717;8.475836753845215;no_anomaly;foralla;0.4421176671981817;
250;14;5.25;1;210.35903012752533;190.52339696884155;229.24509239196777;48.23693194389343;47.22126603126526;49.75112771987915;valid;gridv;162.1220981836319;2.1325331687927247;2.07425594329834;2.211245536804199;4.8348050832748415;4.122556209564209;5.328834056854248;14.929499197006226;14.642202138900757;15.59270977973938;no_anomaly;grida;2.702271914482117;
250;14;5.25;2;218.68159284591675;203.54805827140808;239.72174286842346;48.377635788917544;47.234455585479736;49.575223207473755;valid;gridv;170.3039570569992;6.31902244091034;4.688531875610352;7.532184362411499;4.4419314622879025;3.8906095027923584;5.024604320526123;8.656726145744324;8.482417106628418;8.778583288192749;no_anomaly;foralla;1.8770909786224372;
250;14;5.25;3;1.786142349243164;1.729646921157837;1.8638222217559814;5.261732578277588;5.033557891845703;5.6019814014434814;not_valid;forallv;3.475590229034424;2.3426064014434815;2.1971213817596436;2.5597565174102783;5.9368661642074585;4.998523235321045;7.3166351318359375;15.061190056800843;14.745481014251709;15.567567348480225;no_anomaly;grida;3.594259762763977;
250;14;5.25;4;;;;77.05119769573211;75.123859167099;78.77532196044922;valid;gridv;300;6.137234997749329;5.310915470123291;7.0871100425720215;4.270121097564697;3.6431939601898193;4.819324970245361;8.313633298873901;8.203468561172485;8.533287048339844;no_anomaly;foralla;1.8671139001846315;
250;14;5.25;5;205.16657810211183;195.46048784255981;213.08587265014648;48.13397059440613;46.76970410346985;49.92314100265503;valid;gridv;157.0326075077057;2.149765419960022;2.082296371459961;2.22501277923584;5.560957598686218;4.72945499420166;7.094709157943726;14.815869927406311;14.49612021446228;15.108595609664917;no_anomaly;grida;3.4111921787261963;
250;14;5.25;6;217.25016074180604;202.76344227790833;226.58893942832947;48.367525005340575;47.52803063392639;49.6330189704895;valid;gridv;168.88263573646546;4.453537631034851;3.833892822265625;5.114652872085571;4.005593729019165;3.650136709213257;4.375580072402954;7.786625480651855;7.605398416519165;8.258308410644531;no_anomaly;foralla;0.4479439020156857;
250;14;5.25;7;130.43616733551025;119.00294423103333;144.18265461921692;48.223252058029175;46.446436405181885;49.26935338973999;valid;gridv;82.21291527748107;2.132460379600525;2.07733154296875;2.28617000579834;5.696191215515137;4.9860827922821045;6.3578338623046875;15.224582362174989;14.898622512817383;15.50688624382019;no_anomaly;grida;3.5637308359146123;
250;14;5.25;8;213.82329658667246;198.9869453907013;240.03046441078186;51.14561984539032;49.85504412651062;52.20526957511902;valid;gridv;162.67767674128214;3.185547661781311;3.002807140350342;3.6085474491119385;3.458822560310364;3.269416570663452;3.6504733562469482;7.260840797424317;7.065709590911865;7.528117895126343;no_anomaly;grida;0.27327489852905273;
250;14;5.25;9;1.8513030290603638;1.7757253646850586;2.0176799297332764;2.3394909858703614;2.2930476665496826;2.3935699462890625;not_valid;forallv;0.4881879568099976;2.2690626621246337;2.1742634773254395;2.376844644546509;5.110625982284546;4.050781965255737;6.161949634552002;12.70489947795868;12.415231943130493;13.254578113555908;no_anomaly;grida;2.841563320159912;
250;14;5.25;10;215.84482412338258;193.65543389320374;241.0827338695526;48.2691792011261;47.25908970832825;49.751771450042725;valid;gridv;167.5756449222565;7.109936022758484;6.149826526641846;7.811368465423584;4.6876792192459105;3.9903533458709717;5.488266468048096;4.981868863105774;4.923081636428833;5.09888219833374;no_anomaly;foralla;0.29418964385986346;
250;14;5.25;11;227.31184902191163;197.1363489627838;249.1019904613495;49.27104229927063;47.263853549957275;51.73399066925049;valid;gridv;178.04080672264098;2.2118316650390626;2.1281015872955322;2.3336257934570312;5.406144762039185;4.601271152496338;5.963334321975708;15.10810420513153;14.627942085266113;15.859049797058105;no_anomaly;grida;3.1943130970001223;
250;14;5.25;12;3.2452816009521483;1.7914116382598877;7.603181600570679;5.520250606536865;5.2525575160980225;5.7815468311309814;not_valid;forallv;2.2749690055847167;18.598650884628295;14.899574279785156;25.17529058456421;7.4583993434906;6.3095550537109375;9.019999742507935;7.378592491149902;7.175184965133667;7.719239950180054;no_anomaly;pruninga;0.07980685234069806;
250;14;5.25;13;1.9909231662750244;1.9394516944885254;2.0814690589904785;1.8109673500061034;1.7352473735809326;1.9425170421600342;not_valid;gridv;0.179955816268921;6.447992491722107;3.421797752380371;9.563393592834473;9.342940306663513;6.231076240539551;11.968336582183838;23.75685558319092;23.04507851600647;24.217742204666138;no_anomaly;grida;2.894947814941406;
250;14;5.25;14;17.286238861083984;2.0828700065612793;128.9700939655304;4.782543301582336;4.623670816421509;5.248435020446777;not_valid;gridv;12.503695559501647;58.01498403549194;49.23361873626709;65.28157067298889;19.210645818710326;13.622244834899902;26.71947407722473;19.68545560836792;19.12626051902771;20.25797939300537;no_anomaly;foralla;0.4748097896575949;
250;14;5.25;15;1.790300440788269;1.7341430187225342;1.827075719833374;1.7513986110687256;1.713545322418213;1.8083202838897705;not_valid;gridv;0.03890182971954337;4.033530449867248;3.3906521797180176;5.483160495758057;6.820530796051026;5.265331745147705;8.249724388122559;17.463237404823303;17.062642335891724;17.85912275314331;no_anomaly;grida;2.7870003461837776;
250;14;5.25;16;2.227893662452698;1.9415342807769775;2.788296937942505;1.7419869422912597;1.7003681659698486;1.8718106746673584;not_valid;gridv;0.4859067201614382;33.780068850517274;29.201929807662964;39.14227223396301;10.822251510620116;7.7779576778411865;13.31719422340393;12.469897985458374;12.253556251525879;12.662125587463379;no_anomaly;foralla;1.6476464748382575;
250;14;5.25;17;208.58463442325592;196.27453875541687;220.34445691108704;48.183610224723814;46.92094039916992;49.03270602226257;valid;gridv;160.4010241985321;2.4948955297470095;2.353093385696411;2.718475103378296;4.814370894432068;4.5093674659729;5.341225862503052;15.187772226333617;14.818757772445679;15.444833040237427;no_anomaly;grida;2.3194753646850588;
250;14;5.25;18;1.9516308784484864;1.8980629444122314;2.01214599609375;2.0671127319335936;2.002068281173706;2.2868881225585938;not_valid;forallv;0.1154818534851072;41.005363488197325;34.71871209144592;46.182868003845215;12.961283636093139;10.003945112228394;16.709643125534058;12.229473519325257;11.980442762374878;12.47258472442627;no_anomaly;pruninga;0.7318101167678819;
250;14;5.25;19;1.937430191040039;1.8581602573394775;2.066831111907959;1.8920290231704713;1.8212945461273193;1.9910998344421387;not_valid;gridv;0.04540116786956783;3.290582299232483;2.762327194213867;3.81313419342041;6.289545369148255;5.85111403465271;6.831794023513794;16.31943545341492;16.07475233078003;16.669911861419678;no_anomaly;grida;2.9989630699157717;
250;14;5.5;0;1.8354053735733031;1.7469260692596436;1.969656229019165;1.8038591146469116;1.7636127471923828;1.8729901313781738;not_valid;gridv;0.03154625892639151;37.65515744686127;32.1720666885376;42.36223292350769;11.581394672393799;8.352624654769897;14.046442747116089;11.472926616668701;11.183038234710693;11.685940504074097;no_anomaly;pruninga;0.10846805572509766;
250;14;5.5;1;206.55534512996672;191.9280731678009;225.39740705490112;48.221391153335574;46.744937896728516;49.725703716278076;valid;gridv;158.33395397663116;2.2716959714889526;2.223031520843506;2.378174304962158;5.157232403755188;4.343765735626221;5.727450132369995;14.53924503326416;14.258796691894531;14.692279815673828;no_anomaly;grida;2.8855364322662354;
250;14;5.5;2;207.42444469928742;196.08555483818054;220.53591465950012;48.51574130058289;46.90103793144226;50.714473485946655;valid;gridv;158.90870339870452;23.578673982620238;19.690895795822144;28.146695375442505;10.72938814163208;7.473498106002808;13.214906454086304;12.346442675590515;12.045169591903687;12.913121223449707;no_anomaly;foralla;1.6170545339584343;
250;14;5.5;3;1.792278790473938;1.764901876449585;1.835015058517456;5.404205632209778;5.275347948074341;5.567560911178589;not_valid;forallv;3.61192684173584;2.7757097244262696;2.561455488204956;3.0129075050354004;6.549674940109253;5.622783660888672;7.600016355514526;15.389237403869629;15.189101457595825;15.691494941711426;no_anomaly;grida;3.7739652156829835;
250;14;5.5;4;3.011804151535034;2.0557401180267334;5.341081857681274;1.7593112230300902;1.7235970497131348;1.8011329174041748;not_valid;gridv;1.2524929285049438;23.61444959640503;19.63881754875183;29.26476287841797;9.569372725486755;8.636641502380371;11.621249198913574;13.508210945129395;13.319576025009155;13.865882873535156;no_anomaly;foralla;3.9388382196426406;
250;14;5.5;5;205.20550420284272;194.78446435928345;213.619530916214;48.41804220676422;47.51116466522217;49.63162112236023;valid;gridv;156.7874619960785;2.2967417240142822;2.2218616008758545;2.392078161239624;6.089541935920716;5.245284557342529;6.687962770462036;15.044165539741517;14.766951084136963;15.323436975479126;no_anomaly;grida;3.7928002119064335;
250;14;5.5;6;207.41297340393066;196.47960662841797;212.9167516231537;48.550925087928775;47.24284482002258;49.824759006500244;valid;gridv;158.8620483160019;19.20160880088806;14.320488452911377;22.644584894180298;8.143197154998779;6.6992058753967285;9.534518718719482;12.222991991043092;12.08631157875061;12.537345886230469;no_anomaly;foralla;4.079794836044313;
250;14;5.5;7;132.37356214523317;125.4958381652832;147.55803990364075;48.46484060287476;47.04445743560791;50.146730184555054;valid;gridv;83.9087215423584;2.5150960445404054;2.2752110958099365;2.942660331726074;6.351032495498657;5.313662767410278;7.265246152877808;15.42713634967804;15.200263261795044;15.90630054473877;no_anomaly;grida;3.835936450958252;
250;14;5.5;8;212.7915912389755;204.58591532707214;221.81889867782593;50.158938956260684;49.32534122467041;51.86363863945007;valid;gridv;162.63265228271484;7.353899836540222;6.784862279891968;8.076646327972412;4.661359357833862;4.108290672302246;5.307893753051758;7.7662265539169315;7.642024517059326;7.8734705448150635;no_anomaly;foralla;2.69254047870636;
250;14;5.5;9;1.820377731323242;1.7365286350250244;1.9062116146087646;1.7593251943588257;1.7206323146820068;1.821045160293579;not_valid;gridv;0.06105253696441637;5.8634470224380495;4.812324047088623;7.068020582199097;8.222636485099793;4.998345375061035;9.934687376022339;28.212221908569337;27.504305124282837;29.031220197677612;dead;grida;2.3591894626617433;
250;14;5.5;10;212.49959700107576;198.91125011444092;224.44236421585083;48.18894889354706;46.8183958530426;50.17480254173279;valid;gridv;164.3106481075287;33.6006383895874;30.780463218688965;38.55018424987793;12.299038195610047;10.145304679870605;16.17942976951599;10.399150967597961;10.275783777236938;10.673743963241577;no_anomaly;pruninga;1.8998872280120853;
250;14;5.5;11;208.05360963344575;192.83642983436584;215.85514307022095;48.756264972686765;47.90092611312866;50.27863669395447;valid;gridv;159.297344660759;2.6173800945281984;2.384310722351074;2.8504276275634766;4.69774603843689;3.74284291267395;5.442553997039795;16.43815815448761;16.04240393638611;16.754314184188843;dead;grida;2.0803659439086912;
250;14;5.5;12;2.545876717567444;1.9431414604187012;3.606964588165283;5.375657534599304;5.260206699371338;5.711913824081421;not_valid;forallv;2.82978081703186;31.927360892295837;28.268883228302002;36.5001437664032;13.81157808303833;12.276012182235718;14.99165391921997;13.250207757949829;13.010616064071655;13.44558835029602;no_anomaly;pruninga;0.561370325088502;
250;14;5.5;13;2.1999947786331178;2.1412198543548584;2.246375322341919;1.7528349161148071;1.714066982269287;1.7843115329742432;not_valid;gridv;0.44715986251831064;5.486757898330689;3.5178616046905518;7.875133991241455;5.333018326759339;4.23381781578064;7.7222301959991455;38.50746247768402;37.788668155670166;39.460045337677;dead;foralla;0.1537395715713501;
250;14;5.5;14;2.0486337423324583;1.9703726768493652;2.127572774887085;2.2728222370147706;2.19350266456604;2.4332540035247803;not_valid;forallv;0.22418849468231228;103.7151071548462;41.09558653831482;181.89562392234802;24.190343832969667;11.345170497894287;36.80254054069519;26.992826843261717;26.365037441253662;27.6262788772583;false;foralla;2.8024830102920504;
250;14;5.5;15;1.7875710487365724;1.7340686321258545;1.8689372539520264;1.7890247106552124;1.7352931499481201;1.9897491931915283;not_valid;forallv;0.001453661918640048;5.848710894584656;4.082237720489502;8.328987836837769;6.273862981796265;3.540402412414551;12.04256820678711;43.002430415153505;41.9726984500885;44.016884565353394;dead;grida;0.42515208721160924;
250;14;5.5;16;1.8069864511489868;1.7660365104675293;1.8701050281524658;1.8420159339904785;1.8162901401519775;1.8732500076293945;not_valid;forallv;0.035029482841491655;64.9096417427063;59.601720333099365;73.58563327789307;19.69392557144165;15.648213624954224;22.80753207206726;12.00821487903595;11.72916579246521;12.355334758758545;no_anomaly;pruninga;7.685710692405699;
250;14;5.5;17;204.82649354934694;195.23172116279602;215.92791748046875;48.55236966609955;47.36490726470947;50.224743604660034;valid;gridv;156.2741238832474;3.4419208765029907;2.910529851913452;3.9336748123168945;6.5527650833129885;5.611868619918823;7.6835618019104;15.196493530273438;14.86641240119934;15.461032390594482;no_anomaly;grida;3.1108442068099977;
250;14;5.5;18;1.861010694503784;1.8062186241149902;1.9003567695617676;1.8305503845214843;1.802340030670166;1.8710603713989258;not_valid;gridv;0.03046030998229976;55.52589361667633;49.14624214172363;62.60758996009827;20.78090043067932;17.0683434009552;25.914331436157227;13.719429349899292;13.49791932106018;14.022247314453125;no_anomaly;pruninga;7.061471080780029;
250;14;5.5;19;1.8871453046798705;1.811218023300171;1.9396188259124756;1.7945839881896972;1.7269654273986816;1.8741888999938965;not_valid;gridv;0.0925613164901733;4.017312908172608;3.1670730113983154;5.421853065490723;4.567365264892578;2.923198699951172;8.082593441009521;27.003149127960206;26.260322332382202;27.741843700408936;dead;grida;0.55005235671997;
250;14;5.75;0;1.8706157207489014;1.808732271194458;1.9198737144470215;1.8303865909576416;1.7929236888885498;1.8762362003326416;not_valid;gridv;0.04022912979125981;16.212002682685853;5.261284351348877;37.812212228775024;11.600776839256287;7.663309097290039;18.458076000213623;10.984549808502198;10.820803165435791;11.18553638458252;false;pruninga;0.6162270307540894;
250;14;5.75;1;212.4486891269684;198.0286500453949;224.69593477249146;48.47347033023834;46.33924078941345;50.45819091796875;valid;gridv;163.97521879673005;2.6256687879562377;2.5348310470581055;2.888463020324707;6.251909685134888;5.440192461013794;7.219109773635864;15.313717794418334;14.926832437515259;15.621020078659058;no_anomaly;grida;3.62624089717865;
250;14;5.75;2;7.453277182579041;2.192282199859619;20.01516032218933;7.6502058744430546;7.32256817817688;7.810292482376099;not_valid;forallv;0.19692869186401385;51.28226735591888;40.31014013290405;61.8327853679657;20.680982542037963;18.458443880081177;28.136127471923828;17.248394870758055;16.796911001205444;17.737030029296875;no_anomaly;pruninga;3.432587671279908;
250;14;5.75;3;1.790165948867798;1.7500317096710205;1.844717025756836;2.1485103130340577;2.1062405109405518;2.2260546684265137;not_valid;forallv;0.3583443641662598;4.530775356292724;3.0751936435699463;5.716856479644775;5.48593373298645;3.7371151447296143;8.148966312408447;31.608294796943664;30.65043592453003;32.3086895942688;dead;grida;0.9551583766937259;
250;14;5.75;4;2.164249038696289;2.061476469039917;2.3035383224487305;1.8133399963378907;1.790618658065796;1.8794689178466797;not_valid;gridv;0.3509090423583985;59.24733154773712;53.68175649642944;65.77048897743225;16.039199113845825;14.310362100601196;17.41979694366455;14.127021288871765;13.770982027053833;14.460264205932617;no_anomaly;pruninga;1.9121778249740604;
250;14;5.75;5;212.25306997299194;200.0166871547699;221.59968638420105;48.26254045963287;46.584895610809326;49.5224289894104;valid;gridv;163.99052951335906;3.085823822021484;2.625041961669922;3.8855159282684326;5.559870934486389;3.18241548538208;7.578012704849243;21.030114483833312;20.489354848861694;21.487786054611206;dead;grida;2.4740471124649046;
250;14;5.75;6;216.66749033927917;205.13309407234192;225.56483268737793;48.84614250659943;47.96787071228027;50.244327783584595;valid;gridv;167.82134783267975;56.18727288246155;50.29168391227722;67.65857100486755;22.982999992370605;17.48406147956848;26.88130474090576;12.338963389396667;12.096658706665039;12.568634033203125;no_anomaly;pruninga;10.644036602973937;
250;14;5.75;7;139.61897315979004;123.58621644973755;156.2076485157013;48.15742449760437;46.31785750389099;49.42521095275879;valid;gridv;91.46154866218568;3.4607879400253294;3.0478925704956055;4.127419710159302;5.423716115951538;3.3666772842407227;7.51994776725769;31.53099145889282;30.930620670318604;32.44858956336975;dead;grida;1.9629281759262085;
250;14;5.75;8;1.932616662979126;1.8208465576171875;2.156233549118042;4.78658537864685;4.682219505310059;4.918472766876221;not_valid;forallv;2.8539687156677243;17.171632504463197;14.381690502166748;19.765333652496338;8.867288517951966;7.877577304840088;11.185324430465698;8.881065320968627;8.667025327682495;9.019681453704834;no_anomaly;foralla;0.013776803016661177;
250;14;5.75;9;1.842951488494873;1.7765817642211914;1.978154182434082;1.7820282220840453;1.7336342334747314;1.8586044311523438;not_valid;gridv;0.06092326641082768;3.1050191640853884;2.511737585067749;4.529956102371216;3.6881044149398803;2.8225135803222656;4.647414684295654;23.643065094947815;23.29391598701477;24.114535570144653;dead;grida;0.5830852508544919;
250;14;5.75;10;207.99888663291932;196.80627727508545;215.53438115119934;48.122718811035156;46.94025254249573;49.20274376869202;valid;gridv;159.87616782188417;51.12417273521423;41.07694458961487;59.234753370285034;22.80271201133728;19.284245252609253;25.712008953094482;16.471903324127197;16.10539937019348;16.995863676071167;no_anomaly;pruninga;6.330808687210084;
250;14;5.75;11;1.8417505502700806;1.8081574440002441;1.881181240081787;1.8343327283859252;1.748389482498169;1.9549517631530762;not_valid;gridv;0.007417821884155407;3.308137035369873;2.47904372215271;4.966779708862305;4.805625009536743;2.759392023086548;8.3225417137146;20.661719155311584;20.182948350906372;21.01746916770935;dead;grida;1.4974879741668699;
250;14;5.75;12;1.805478811264038;1.7624139785766602;1.851015329360962;4.811054944992065;4.653071880340576;4.9378981590271;not_valid;forallv;3.0055761337280273;31.39471552371979;19.075071811676025;50.89625406265259;20.89741539955139;11.33940076828003;30.439200162887573;13.7997656583786;13.46071743965149;14.508597612380981;false;pruninga;7.097649741172791;
250;14;5.75;13;1.9845797538757324;1.9514362812042236;2.011107921600342;1.7825820207595826;1.727013349533081;1.851133108139038;not_valid;gridv;0.20199773311614977;3.7974605798721313;3.1324574947357178;5.012908697128296;2.6854867219924925;2.6388938426971436;2.7565248012542725;22.644912910461425;22.34309458732605;23.07296633720398;dead;foralla;1.1119738578796388;
250;14;5.75;14;1.851343536376953;1.7848007678985596;1.9411990642547607;2.4196224451065063;2.375947952270508;2.4750912189483643;not_valid;forallv;0.5682789087295532;26.578813123703004;11.82793378829956;51.21374845504761;25.382166957855226;12.778315544128418;38.06628775596619;25.071089029312134;24.622429847717285;25.447479963302612;false;pruninga;0.31107792854309224;
250;14;5.75;15;1.774078607559204;1.737760066986084;1.8051414489746094;1.764046049118042;1.7225995063781738;1.8065283298492432;not_valid;gridv;0.01003255844116202;3.914060044288635;2.8461318016052246;5.420118808746338;3.8616172313690185;3.205016851425171;4.394057035446167;25.346640610694884;24.893383502960205;25.776612997055054;dead;foralla;0.05244281291961661;
250;14;5.75;16;1.8288550615310668;1.7951843738555908;1.8642406463623047;1.7931077480316162;1.7731759548187256;1.8227591514587402;not_valid;gridv;0.035747313499450595;10.087434864044189;4.588050365447998;17.350266933441162;13.553125;9.206971406936646;20.04076600074768;13.72759199142456;13.55842399597168;13.980916976928711;false;grida;3.4656901359558105;
250;14;5.75;17;1.9009291410446167;1.8576240539550781;1.9522552490234375;1.97584707736969;1.936058759689331;2.059098243713379;not_valid;forallv;0.07491793632507315;3.5107257843017576;3.1315929889678955;4.176429271697998;5.569506525993347;3.8494837284088135;10.86611795425415;23.956736183166505;23.58604097366333;24.35327959060669;dead;grida;2.0587807416915895;
250;14;5.75;18;1.8074481725692748;1.7714929580688477;1.8469758033752441;1.990859365463257;1.9203693866729736;2.0408244132995605;not_valid;forallv;0.1834111928939821;74.5430276632309;11.34801959991455;195.59218072891235;17.33432559967041;7.135565757751465;26.894532203674316;14.610783529281616;14.330445051193237;14.90770173072815;false;pruninga;2.7235420703887954;
250;14;5.75;19;1.7904256343841554;1.7495789527893066;1.8649091720581055;1.8019586563110352;1.7358849048614502;1.842970371246338;not_valid;forallv;0.011533021926879883;2.824580359458923;2.4476635456085205;3.2095813751220703;3.1944058179855346;2.719881534576416;3.6259796619415283;18.94421100616455;18.6200692653656;19.521721839904785;dead;grida;0.3698254585266114;
250;14;6;0;1.7933565139770509;1.768991231918335;1.8404786586761475;2.6363921880722048;2.6095948219299316;2.666607618331909;not_valid;forallv;0.8430356740951539;7.443905067443848;6.291810750961304;9.010281324386597;8.776027250289918;7.007720708847046;10.606344223022461;11.970169830322266;11.770911455154419;12.205972909927368;false;grida;1.3321221828460699;
250;14;6;1;215.95385532379152;194.99372124671936;286.8657865524292;48.377974438667295;46.87246489524841;51.33347225189209;valid;gridv;167.5758808851242;3.241021990776062;2.6223623752593994;5.07400369644165;3.813750076293945;3.125732660293579;4.554533243179321;29.193127584457397;28.435741424560547;32.20191717147827;dead;grida;0.5727280855178831;
250;14;6;2;6.048318409919739;2.1231348514556885;11.656793594360352;6.425081896781921;6.158381700515747;6.735730409622192;not_valid;forallv;0.3767634868621821;29.816966557502745;5.567319393157959;57.195717573165894;14.036096262931824;5.915754079818726;25.942161560058594;15.116714525222779;14.5657639503479;15.726583242416382;false;foralla;1.0806182622909546;
250;14;6;3;1.8512623071670533;1.7731413841247559;1.9132614135742188;2.826022505760193;2.7398643493652344;2.887450933456421;not_valid;forallv;0.9747601985931396;3.872901773452759;3.2680203914642334;5.665505409240723;3.7121908187866213;3.552650213241577;3.923017740249634;24.1428414106369;23.76893901824951;24.471550941467285;dead;foralla;0.1607109546661376;
250;14;6;4;2.0385921001434326;1.9900696277618408;2.103053092956543;1.8141902685165405;1.773439884185791;1.8705198764801025;not_valid;gridv;0.2244018316268921;10.846569061279297;5.396261692047119;16.511996030807495;8.992392134666442;6.362863302230835;14.661547422409058;12.243175387382507;12.042464256286621;12.359914302825928;false;foralla;1.8541769266128547;
250;14;6;5;226.19602372646332;199.86277961730957;250.39527773857117;48.78515706062317;47.621082067489624;50.47806477546692;valid;gridv;177.41086666584016;3.101666712760925;2.4216508865356445;4.286437749862671;3.9197961568832396;2.626044750213623;6.596508264541626;22.28057196140289;21.69229483604431;23.080912113189697;dead;grida;0.8181294441223144;
250;14;6;6;207.30031697750093;198.45014595985413;215.4580192565918;48.1918461561203;47.32672953605652;49.10348439216614;valid;gridv;159.10847082138062;14.284867405891418;8.906063318252563;23.940637826919556;14.640089631080627;6.1664299964904785;22.12348198890686;17.67654721736908;17.380186557769775;18.08318042755127;false;grida;0.355222225189209;
250;14;6;7;139.62741010189058;125.53227090835571;152.2653453350067;48.00090408325195;47.09283256530762;49.37539768218994;valid;gridv;91.62650601863862;3.5505327701568605;3.084125280380249;4.70724892616272;4.490739011764527;3.3071937561035156;7.087628126144409;27.660114645957947;27.2932186126709;28.328659296035767;dead;grida;0.9402062416076662;
250;14;6;8;1.8005730152130126;1.7573106288909912;1.843109369277954;4.880980682373047;4.751748085021973;4.927557945251465;not_valid;forallv;3.0804076671600344;44.11356930732727;37.573400259017944;49.94654130935669;17.7971097946167;15.342968940734863;20.5019633769989;11.369844460487366;11.157547950744629;11.53574013710022;no_anomaly;pruninga;6.427265334129332;
250;14;6;9;1.7862845182418823;1.7626221179962158;1.8503215312957764;1.7886260509490968;1.7633497714996338;1.8258357048034668;not_valid;forallv;0.0023415327072144887;2.4987248182296753;2.2316818237304688;2.898463249206543;2.6907956838607787;2.643324613571167;2.732194185256958;16.832519340515137;16.629216194152832;17.086778163909912;dead;grida;0.19207086563110343;
250;14;6;10;211.34394750595092;202.07268118858337;216.70964074134827;48.766144609451295;47.45480275154114;50.297261476516724;valid;gridv;162.57780289649963;29.140362524986266;9.142067909240723;48.40806603431702;21.16586561203003;12.294569492340088;33.5771963596344;14.73213472366333;14.35106873512268;15.06488037109375;false;pruninga;6.433730888366698;
250;14;6;11;1.8399848222732544;1.7986159324645996;1.8744537830352783;2.433545684814453;2.381749153137207;2.4705636501312256;not_valid;forallv;0.5935608625411988;3.4684019565582274;2.78642201423645;4.230815649032593;3.541163992881775;2.5278518199920654;4.5668323040008545;23.615425968170165;23.324919939041138;24.058425903320312;dead;grida;0.07276203632354772;
250;14;6;12;1.8453883171081542;1.8078346252441406;1.9335873126983643;1.8190732717514038;1.7781982421875;1.8613286018371582;not_valid;gridv;0.026315045356750444;15.042961239814758;8.793649196624756;24.68813157081604;8.9806147813797;7.2970709800720215;10.944164514541626;12.513858008384705;12.36644458770752;12.774640560150146;false;foralla;3.5332432270050056;
250;14;6;13;1.8524693965911865;1.8317477703094482;1.893852710723877;4.728494000434876;4.681475639343262;4.783945560455322;not_valid;forallv;2.876024603843689;6.1921706914901735;5.284972429275513;6.955383777618408;2.555640530586243;2.5015954971313477;2.61567759513855;20.108933401107787;19.878243446350098;20.479095697402954;dead;foralla;3.6365301609039307;
250;14;6;14;1.80750629901886;1.7602732181549072;1.8611114025115967;2.909748911857605;2.869208812713623;2.9803831577301025;not_valid;forallv;1.102242612838745;7.818569946289062;6.368981599807739;9.484729766845703;12.945940017700195;9.912683486938477;15.501854419708252;12.741913604736329;12.582611799240112;12.966503381729126;false;grida;4.9233436584472665;
250;14;6;15;1.782567811012268;1.7442595958709717;1.8226370811462402;1.7818073511123658;1.7509119510650635;1.8238301277160645;not_valid;gridv;0.0007604598999022549;3.1888910055160524;2.504582643508911;4.783222198486328;3.183466410636902;2.691925525665283;5.189526796340942;18.596073150634766;18.323171854019165;19.103269338607788;dead;foralla;0.0054245948791504794;
250;14;6;16;1.7899499416351319;1.752812385559082;1.8505892753601074;1.9221832752227783;1.8790416717529297;1.9684374332427979;not_valid;forallv;0.13223333358764644;7.787014269828797;3.589229106903076;11.290332794189453;7.6216552495956424;6.128760099411011;9.599396467208862;14.485045862197875;14.255510330200195;14.684442281723022;false;foralla;0.1653590202331543;
250;14;6;17;1.827300763130188;1.761775016784668;1.883347988128662;1.7852858781814576;1.7394821643829346;1.8620972633361816;not_valid;gridv;0.04201488494873051;2.615666890144348;2.426544189453125;2.92151141166687;2.7192166805267335;2.6574039459228516;2.7967963218688965;18.717138934135438;18.444634199142456;19.05189561843872;dead;grida;0.10354979038238543;
250;14;6;18;1.8050195455551148;1.7470695972442627;1.8344855308532715;2.451503372192383;2.4170374870300293;2.554145574569702;not_valid;forallv;0.6464838266372681;14.726747751235962;9.440364360809326;26.548917293548584;11.187434148788451;8.590911626815796;16.306209564208984;11.75526692867279;11.536001443862915;11.969476222991943;false;foralla;0.5678327798843394;
250;14;6;19;1.7921927452087403;1.7511546611785889;1.8522894382476807;1.8388031244277954;1.7846784591674805;1.919025182723999;not_valid;forallv;0.04661037921905509;2.7048404932022097;2.337758779525757;3.181750535964966;2.770980978012085;2.6386044025421143;3.032818078994751;15.300297355651855;15.105633020401001;15.590174913406372;dead;grida;0.06614048480987522;
250;10;5;0;10.838226103782654;4.970219135284424;16.247100114822388;4.513446640968323;4.443075656890869;4.608269453048706;valid;gridv;6.324779462814331;3.6387655973434447;3.3911280632019043;4.060713768005371;3.5558700799942016;3.3414995670318604;3.937035083770752;6.360277795791626;6.172656774520874;6.552707672119141;no_anomaly;foralla;0.08289551734924316;
250;10;5;1;4.896368598937988;4.755918264389038;5.050037145614624;3.939663290977478;3.870985269546509;4.051597595214844;valid;gridv;0.9567053079605099;2.046770715713501;2.0066757202148438;2.079097270965576;5.2224218368530275;4.61249566078186;6.02730131149292;14.79681475162506;14.670209884643555;15.082243204116821;no_anomaly;grida;3.1756511211395266;
250;10;5;2;5.412417984008789;4.788850784301758;6.177762031555176;4.533057022094726;4.468831777572632;4.589197874069214;valid;gridv;0.8793609619140623;6.559825491905213;5.6053831577301025;7.773153781890869;4.51917986869812;4.098587989807129;5.623337507247925;9.852053833007812;9.629714488983154;9.978898048400879;no_anomaly;foralla;2.0406456232070926;
250;10;5;3;4.96813178062439;4.79050350189209;5.387781381607056;3.9768334150314333;3.8453638553619385;4.154686689376831;valid;gridv;0.9912983655929564;2.144200849533081;2.0624406337738037;2.359257459640503;4.9534950971603395;4.239702939987183;5.8362743854522705;14.940615439414978;14.71045970916748;15.285656452178955;no_anomaly;grida;2.8092942476272587;
250;10;5;4;5.599099659919739;4.785796642303467;10.144037961959839;4.487212991714477;4.424558162689209;4.59818172454834;valid;gridv;1.111886668205262;13.420061159133912;11.848598003387451;15.67578935623169;6.087073707580567;4.7474524974823;7.392859220504761;6.872970128059388;6.741037368774414;6.9930384159088135;no_anomaly;foralla;0.7858964204788208;
250;10;5;5;4.218730163574219;3.931756019592285;4.613185882568359;3.904628562927246;3.818695306777954;3.9885740280151367;valid;gridv;0.314101600646973;2.0343897342681885;1.9901258945465088;2.080643892288208;4.965966606140137;4.1104347705841064;5.5865397453308105;14.938133144378662;14.731176137924194;15.274847984313965;no_anomaly;grida;2.9315768718719486;
250;10;5;6;15.035406994819642;5.137573003768921;43.17059922218323;4.6324735403060915;4.556088924407959;4.714999198913574;valid;gridv;10.402933454513551;14.706449294090271;11.258816719055176;18.521505117416382;5.648007607460022;4.685519695281982;6.401278972625732;7.925660419464111;7.6973607540130615;8.14665412902832;no_anomaly;foralla;2.2776528120040895;
250;10;5;7;5.020901250839233;4.7762932777404785;5.212294578552246;3.9719640970230103;3.8948733806610107;4.080421686172485;valid;gridv;1.0489371538162229;2.1364970445632934;2.06752347946167;2.183006525039673;5.151467227935791;4.203594207763672;6.489885568618774;14.92934341430664;14.630796194076538;15.204123497009277;no_anomaly;grida;3.014970183372498;
250;10;5;8;5.526966667175293;5.063875675201416;6.3057684898376465;3.8939290046691895;3.799339532852173;3.9655797481536865;valid;gridv;1.6330376625061032;2.337440752983093;2.255390167236328;2.4709949493408203;3.1826741218566896;2.838254690170288;3.402520179748535;7.612982988357544;7.479766368865967;7.735523223876953;no_anomaly;grida;0.8452333688735965;
250;10;5;9;5.309905910491944;4.914576053619385;6.131140232086182;4.021336650848388;3.9458975791931152;4.075162172317505;valid;gridv;1.2885692596435554;2.090559458732605;2.0255205631256104;2.123806953430176;4.797816777229309;4.221986532211304;5.482205152511597;14.412685108184814;14.221854209899902;14.78547477722168;no_anomaly;grida;2.7072573184967044;
250;10;5;10;5.105286550521851;4.898491382598877;5.781070709228516;3.8950636625289916;3.822523832321167;3.935696840286255;valid;gridv;1.2102228879928592;4.601522135734558;4.071583986282349;5.108682632446289;3.8989893198013306;3.330472230911255;4.7759692668914795;7.0371801376342775;6.916541337966919;7.126362085342407;no_anomaly;foralla;0.7025328159332274;
250;10;5;11;2.254851484298706;1.8565711975097656;3.15524959564209;2.986311173439026;2.927542209625244;3.03757381439209;not_valid;forallv;0.73145968914032;2.170393776893616;2.064420700073242;2.2401766777038574;5.58892707824707;4.421188116073608;7.206518888473511;14.108143591880799;13.895493507385254;14.549484252929688;no_anomaly;grida;3.4185333013534542;
250;10;5;12;5.662433624267578;4.992663383483887;7.27492356300354;4.011011981964112;3.9393744468688965;4.122286319732666;valid;gridv;1.6514216423034664;13.097291231155396;9.985829591751099;16.85756015777588;5.12833080291748;4.207531213760376;6.27182149887085;9.079252743721009;8.924494743347168;9.263033866882324;no_anomaly;foralla;3.9509219408035285;
250;10;5;13;10.037751913070679;8.287535429000854;12.242346286773682;4.487256979942321;4.416202068328857;4.5474090576171875;valid;gridv;5.550494933128357;2.117482900619507;2.060192346572876;2.161112070083618;4.752191424369812;3.9446945190429688;5.588712692260742;15.052042269706726;14.790600776672363;15.441012620925903;no_anomaly;grida;2.634708523750305;
250;10;5;14;11.812811470031738;3.3857264518737793;28.265212535858154;3.6832762002944945;3.585846424102783;3.788729429244995;not_valid;gridv;8.129535269737243;8.346348214149476;7.294794321060181;9.478797435760498;4.501814365386963;3.862093210220337;5.397236347198486;7.502154874801636;7.36493444442749;7.618266344070435;no_anomaly;foralla;3.0003405094146727;
250;10;5;15;4.98251166343689;4.774044752120972;5.290365695953369;3.9779497623443603;3.8493430614471436;4.22226881980896;valid;gridv;1.0045619010925297;2.1969552278518676;2.141326904296875;2.305635929107666;5.04640679359436;4.4258246421813965;5.437957525253296;14.643048739433288;14.31683349609375;15.086012363433838;no_anomaly;grida;2.8494515657424926;
250;10;5;16;29.308525919914246;6.116032838821411;70.13186979293823;5.667062306404114;5.526731014251709;5.7914276123046875;valid;gridv;23.641463613510133;4.18348639011383;3.5414516925811768;4.64344048500061;4.099316692352295;3.5741262435913086;4.758203983306885;7.6378919124603275;7.449452638626099;7.894205570220947;no_anomaly;foralla;0.08416969776153582;
250;10;5;17;3.2576623916625977;3.1597495079040527;3.406381368637085;3.943554997444153;3.889573335647583;4.03278112411499;valid;forallv;0.6858926057815551;2.123093271255493;2.0667660236358643;2.1821398735046387;4.65006046295166;3.7189996242523193;5.256302356719971;15.09028880596161;14.745764255523682;15.54998779296875;no_anomaly;grida;2.526967191696167;
250;10;5;18;6.282279038429261;4.908301830291748;9.68869924545288;5.158485054969788;5.019876956939697;5.65981912612915;valid;gridv;1.123793983459473;4.5994250774383545;4.250981092453003;5.129963159561157;3.9602516174316404;3.4818828105926514;4.5216498374938965;6.766392159461975;6.5532307624816895;7.025536775588989;no_anomaly;foralla;0.639173460006714;
250;10;5;19;3.475660252571106;3.2201764583587646;3.898291826248169;3.971626543998718;3.8953332901000977;4.031345367431641;valid;forallv;0.4959662914276124;2.429541993141174;2.2817509174346924;2.6452977657318115;5.066580963134766;4.528350830078125;5.714396238327026;14.977722120285033;14.753255605697632;15.217097043991089;no_anomaly;grida;2.6370389699935917;
250;10;5.25;0;43.29335372447967;25.814664125442505;55.142895460128784;9.664367485046387;9.50176215171814;9.785934686660767;valid;gridv;33.62898623943329;14.757681012153625;12.014548063278198;16.486796379089355;6.859908270835876;6.1021013259887695;8.29125452041626;9.454246735572815;9.203958749771118;9.721752643585205;no_anomaly;foralla;2.5943384647369383;
250;10;5.25;1;5.139937210083008;4.9861955642700195;5.3129682540893555;3.9366944074630736;3.857530355453491;4.054101228713989;valid;gridv;1.203242802619934;2.150230813026428;2.1050026416778564;2.2083446979522705;5.812394332885742;4.967834949493408;6.691351413726807;14.907745099067688;14.45809531211853;15.176922798156738;no_anomaly;grida;3.6621635198593143;
250;10;5.25;2;5.172323417663574;4.940466642379761;5.381009101867676;4.368621492385865;4.247307062149048;4.457953453063965;valid;gridv;0.8037019252777098;21.486765265464783;17.508028268814087;27.667282342910767;8.730769300460816;6.986496210098267;10.539736032485962;11.870332860946656;11.57424283027649;12.185925006866455;no_anomaly;foralla;3.13956356048584;
250;10;5.25;3;5.024173140525818;4.9266252517700195;5.117528200149536;4.025524258613586;3.867217540740967;4.417297124862671;valid;gridv;0.9986488819122314;2.600847864151001;2.322725772857666;2.842557668685913;3.5952616691589356;2.8006482124328613;5.893983364105225;16.499671149253846;16.058760166168213;16.834372520446777;dead;grida;0.9944138050079347;
250;10;5.25;4;24.147684717178343;2.448739528656006;128.35584616661072;2.581316089630127;2.50734281539917;2.664038896560669;not_valid;gridv;21.566368627548215;21.733466076850892;18.487215757369995;23.98150610923767;9.637252736091614;8.082016229629517;10.665375709533691;10.340395188331604;10.177100658416748;10.741788625717163;no_anomaly;foralla;0.7031424522399892;
250;10;5.25;5;4.201247811317444;3.9967010021209717;4.420026779174805;3.964569401741028;3.866678476333618;4.15987753868103;valid;gridv;0.23667840957641584;2.1590792655944826;2.1219112873077393;2.190793514251709;5.158286046981812;4.189108371734619;5.735910892486572;14.81090157032013;14.484200954437256;15.487232208251953;no_anomaly;grida;2.999206781387329;
250;10;5.25;6;7.85566565990448;5.577107667922974;15.51203441619873;4.871122789382935;4.764556169509888;4.948904037475586;valid;gridv;2.984542870521545;84.90558688640594;73.92126369476318;94.86422371864319;25.49134044647217;21.39653730392456;28.73434352874756;12.265887093544006;12.074023723602295;12.434950351715088;no_anomaly;pruninga;13.225453352928163;
250;10;5.25;7;5.103023552894593;4.94849705696106;5.327182292938232;4.001813626289367;3.905925989151001;4.087505340576172;valid;gridv;1.1012099266052253;2.320135712623596;2.162700891494751;2.4496941566467285;5.525020360946655;4.204183578491211;6.8412024974823;14.989308547973632;14.684568643569946;15.371684789657593;no_anomaly;grida;3.204884648323059;
250;10;5.25;8;6.116691756248474;5.234745740890503;7.745062589645386;4.405222725868225;4.278675556182861;4.571133852005005;valid;gridv;1.7114690303802487;5.634423685073853;4.94528341293335;6.458611488342285;4.406644797325134;4.138857126235962;4.721343755722046;6.388710618019104;6.226522207260132;6.5415685176849365;no_anomaly;foralla;1.2277788877487188;
250;10;5.25;9;2.434780216217041;2.0017342567443848;3.6926708221435547;2.25902202129364;2.1898083686828613;2.330493688583374;not_valid;gridv;0.17575819492340106;2.558804512023926;2.3140299320220947;2.669664144515991;4.939639449119568;4.2632739543914795;5.615818023681641;15.10382695198059;14.81445574760437;15.804797649383545;no_anomaly;grida;2.380834937095642;
250;10;5.25;10;5.668039536476135;5.142277956008911;7.400808572769165;4.2023820877075195;4.058128833770752;4.607061862945557;valid;gridv;1.4656574487686154;16.05126895904541;13.71629548072815;19.303935050964355;8.405166482925415;6.581031799316406;9.925274848937988;12.021627306938171;11.477649211883545;12.977319240570068;no_anomaly;foralla;3.6164608240127567;
250;10;5.25;11;1.873317265510559;1.7840576171875;2.088486909866333;2.8864536762237547;2.825491189956665;2.9947164058685303;not_valid;forallv;1.0131364107131957;2.564376640319824;2.3371667861938477;3.046142339706421;5.898125314712525;4.885982275009155;7.075235843658447;14.086225891113282;13.676674127578735;14.501484155654907;no_anomaly;grida;3.3337486743927007;
250;10;5.25;12;5.6516587972640995;5.351749897003174;6.376138687133789;4.1355561256408695;4.01340126991272;4.2612080574035645;valid;gridv;1.51610267162323;24.175420427322386;22.702009677886963;27.198405027389526;9.027793407440186;7.655801296234131;10.127913475036621;9.771412372589111;9.446725130081177;10.122212171554565;no_anomaly;foralla;0.7436189651489258;
250;10;5.25;13;2.4760188341140745;2.204366445541382;3.029954433441162;1.9020512580871582;1.8552005290985107;1.9818785190582275;not_valid;gridv;0.5739675760269163;3.6289719343185425;2.61468505859375;4.124365568161011;6.123142862319947;5.603689432144165;7.564824819564819;17.556083059310915;17.32594132423401;17.868651628494263;no_anomaly;grida;2.494170928001404;
250;10;5.25;14;13.950517821311951;2.1178395748138428;69.03334927558899;3.0260424852371215;2.961250066757202;3.083303451538086;not_valid;gridv;10.92447533607483;18.77327835559845;15.140744924545288;22.02470064163208;7.998344802856446;6.617659568786621;10.07387113571167;12.536787915229798;12.160537958145142;14.13063097000122;no_anomaly;foralla;4.538443112373352;
250;10;5.25;15;5.438167953491211;5.111948013305664;5.946073293685913;4.057644653320312;3.944026470184326;4.227551460266113;valid;gridv;1.380523300170899;3.2641072273254395;2.7172889709472656;4.293227195739746;5.821626687049866;5.138053894042969;7.451582670211792;15.921594023704529;15.5183424949646;16.97266149520874;no_anomaly;grida;2.5575194597244266;
250;10;5.25;16;2.2485178232192995;2.0708560943603516;2.5249831676483154;2.567216658592224;2.451761484146118;2.9602832794189453;not_valid;forallv;0.31869883537292454;12.968306946754456;10.833108901977539;14.566949367523193;7.94332103729248;6.78760552406311;9.210162878036499;9.57533917427063;9.32108736038208;9.823505878448486;no_anomaly;foralla;1.6320181369781492;
250;10;5.25;17;9.372702050209046;7.612107276916504;10.889254331588745;4.33928861618042;4.187253713607788;4.573932886123657;valid;gridv;5.033413434028626;2.5074885368347166;2.3882293701171875;2.6580417156219482;4.610659527778625;3.96652889251709;5.312502145767212;15.248810720443725;14.867968082427979;16.29433298110962;no_anomaly;grida;2.1031709909439087;
250;10;5.25;18;6.294196343421936;5.235171318054199;7.598688125610352;4.447702765464783;4.254289388656616;4.940875768661499;valid;gridv;1.846493577957153;11.716779971122742;8.700701713562012;15.289893388748169;6.2168437242507935;5.534194469451904;6.993716716766357;10.427818965911865;10.083775758743286;11.107748031616211;no_anomaly;foralla;4.210975241661071;
250;10;5.25;19;2.389341640472412;1.9902689456939697;3.0966200828552246;1.9700306415557862;1.8906543254852295;2.069800853729248;not_valid;gridv;0.4193109989166257;8.977098560333252;6.969882249832153;11.041282176971436;10.713714814186096;8.568289518356323;13.991564989089966;24.146951055526735;23.55394673347473;24.946669816970825;no_anomaly;grida;1.7366162538528442;
250;10;5.5;0;2.187247133255005;1.8457276821136475;2.7750117778778076;4.078735518455505;4.0142035484313965;4.2308878898620605;not_valid;forallv;1.8914883852005002;109.47940030097962;98.9373140335083;117.26586556434631;34.581959795951846;28.55831003189087;38.97316384315491;21.354780983924865;20.564403533935547;22.72111177444458;no_anomaly;pruninga;13.227178812026981;
250;10;5.5;1;5.451970505714416;5.174348592758179;5.720686912536621;4.036094427108765;3.906536102294922;4.219130277633667;valid;gridv;1.4158760786056517;3.120382881164551;2.501283645629883;3.635974645614624;7.054462885856628;5.986129283905029;7.8209240436553955;17.0197904586792;16.752455711364746;17.579883098602295;no_anomaly;grida;3.934080004692077;
250;10;5.5;2;5.950548434257508;5.341336250305176;7.1971518993377686;4.2941650390625;4.088307619094849;4.65879225730896;valid;gridv;1.6563833951950073;26.96869957447052;14.674357891082764;56.232943296432495;10.43883044719696;6.457738399505615;13.75861406326294;11.984690022468566;11.547579526901245;12.462336301803589;false;foralla;1.5458595752716064;
250;10;5.5;3;5.355932021141053;5.098428010940552;5.610578298568726;4.053719067573548;3.9546127319335938;4.211962938308716;valid;gridv;1.3022129535675049;2.878032422065735;2.2526283264160156;3.6957905292510986;3.4439816236495973;2.607682466506958;4.770369529724121;16.976942801475523;16.589195489883423;17.410402297973633;dead;grida;0.5659492015838623;
250;10;5.5;4;3.070704793930054;2.540175199508667;3.932410478591919;1.8638994455337525;1.8397133350372314;1.8989863395690918;not_valid;gridv;1.2068053483963013;46.1469101190567;42.58041739463806;50.94548439979553;20.053958821296693;18.139694213867188;21.279242277145386;14.179381036758423;14.020089149475098;14.420466423034668;no_anomaly;pruninga;5.874577784538269;
250;10;5.5;5;4.590870213508606;4.122161149978638;5.162248373031616;4.046087980270386;3.91924786567688;4.1674230098724365;valid;gridv;0.5447822332382204;2.605735349655151;2.3763842582702637;3.0725584030151367;6.32935140132904;5.3763134479522705;7.005939960479736;15.298357629776001;14.989320516586304;15.701252460479736;no_anomaly;grida;3.723616051673889;
250;10;5.5;6;2.0059585571289062;1.962611436843872;2.063271999359131;2.0148339748382567;1.9716219902038574;2.0864334106445312;not_valid;forallv;0.008875417709350408;79.02910737991333;73.77999520301819;93.609703540802;25.296004915237425;20.807774543762207;32.17227363586426;14.116404294967651;13.828253507614136;14.633267879486084;no_anomaly;pruninga;11.179600620269774;
250;10;5.5;7;5.15813250541687;5.035901784896851;5.279774904251099;3.979632759094238;3.9033002853393555;4.070428848266602;valid;gridv;1.178499746322632;2.722739744186401;2.506591320037842;3.0838396549224854;6.019914817810059;5.2739949226379395;6.981704235076904;15.666553044319153;15.420526266098022;15.889532327651978;no_anomaly;grida;3.2971750736236576;
250;10;5.5;8;6.823195695877075;5.250246286392212;13.460015773773193;4.490005707740783;4.366008043289185;4.927159309387207;valid;gridv;2.333189988136292;12.578237342834473;11.578750371932983;14.834272623062134;7.925888323783875;6.764102220535278;9.571364164352417;9.770136713981628;9.673717498779297;9.883561611175537;no_anomaly;foralla;1.8442483901977536;
250;10;5.5;9;1.973519253730774;1.922468662261963;2.0146639347076416;1.9573943138122558;1.9093694686889648;2.021878480911255;not_valid;gridv;0.016124939918518155;5.214321327209473;4.09149694442749;7.626440763473511;7.547423362731934;5.042436838150024;9.46857738494873;24.906035780906677;24.1738383769989;25.38995623588562;dead;grida;2.3331020355224608;
250;10;5.5;10;6.345444774627685;5.640503644943237;8.790111303329468;4.031290721893311;3.8863027095794678;4.147639751434326;valid;gridv;2.3141540527343745;19.042712020874024;5.4349143505096436;30.144420623779297;9.063370156288148;5.558316469192505;12.910476922988892;11.248007774353027;11.033294200897217;11.82491397857666;false;foralla;2.1846376180648797;
250;10;5.5;11;1.8419897556304932;1.7832019329071045;1.8894402980804443;3.0702224731445313;2.961566686630249;3.505061149597168;not_valid;forallv;1.2282327175140382;3.4332348823547365;2.8508689403533936;4.14353084564209;3.6002682209014893;3.3942203521728516;4.00089693069458;22.80335729122162;22.417142152786255;23.281460762023926;dead;grida;0.16703333854675284;
250;10;5.5;12;5.682319617271423;5.329312562942505;6.017671823501587;4.122353291511535;4.019406080245972;4.168092489242554;valid;gridv;1.5599663257598877;48.54160666465759;44.61607527732849;53.241305112838745;13.845792770385742;12.698067903518677;14.830575942993164;12.855243587493897;12.538864850997925;13.152732133865356;no_anomaly;pruninga;0.9905491828918453;
250;10;5.5;13;2.077816343307495;2.025951623916626;2.1531949043273926;1.7922821521759034;1.7618522644042969;1.892671823501587;not_valid;gridv;0.28553419113159184;4.097678327560425;3.16036319732666;5.141591548919678;5.991952037811279;3.2215869426727295;8.719928503036499;18.99188847541809;18.610546112060547;19.40282893180847;dead;grida;1.8942737102508538;
250;10;5.5;14;2.1802197217941286;2.053079128265381;2.367525339126587;2.7095198154449465;2.6610801219940186;2.829939126968384;not_valid;forallv;0.5293000936508179;36.86347892284393;13.168825149536133;62.25580358505249;15.12043218612671;5.851587533950806;21.828822135925293;13.67546169757843;13.520283699035645;13.834402084350586;false;pruninga;1.4449704885482788;
250;10;5.5;15;5.443720006942749;5.231103420257568;5.603388547897339;3.9779511451721192;3.906428813934326;4.132038354873657;valid;gridv;1.4657688617706301;3.411992144584656;2.8566431999206543;4.413295745849609;3.2686580657958983;3.029280662536621;4.745673656463623;29.489754271507262;28.757251739501953;30.851871490478516;dead;foralla;0.1433340787887576;
250;10;5.5;16;1.9459570407867433;1.8551545143127441;2.0881192684173584;2.0044858694076537;1.9178071022033691;2.0592925548553467;not_valid;forallv;0.05852882862091047;12.630933260917663;9.215182542800903;19.456526517868042;7.685544538497925;6.507421016693115;9.489897966384888;12.892895841598511;12.451693058013916;13.360315322875977;false;foralla;4.945388722419739;
250;10;5.5;17;1.9459185600280762;1.822822093963623;2.2633278369903564;1.8533048152923584;1.8069956302642822;1.8995497226715088;not_valid;gridv;0.09261374473571782;3.840457558631897;3.3181822299957275;4.613471746444702;4.8449722051620485;3.714705228805542;6.9480555057525635;16.02553164958954;15.675247430801392;16.356894969940186;dead;grida;1.0045146465301515;
250;10;5.5;18;5.611434030532837;5.1735851764678955;6.07297420501709;4.183524084091187;4.09909725189209;4.333641052246094;valid;gridv;1.42790994644165;26.09179553985596;24.332626819610596;30.71677279472351;11.453521919250488;9.790578603744507;12.9816153049469;10.445846486091614;10.28016471862793;10.63757848739624;no_anomaly;pruninga;1.007675433158873;
250;10;5.5;19;2.166161584854126;2.0749447345733643;2.2238738536834717;1.8404514789581299;1.7954330444335938;1.8933818340301514;not_valid;gridv;0.3257101058959959;4.769363975524902;3.0553531646728516;12.218908309936523;5.7513511896133425;3.3161957263946533;8.538567066192627;32.77852022647858;31.809854984283447;34.2896728515625;dead;grida;0.9819872140884405;
250;10;5.75;0;1.8261919498443604;1.8029921054840088;1.903005838394165;3.792515730857849;3.7194533348083496;3.859748363494873;not_valid;forallv;1.9663237810134888;17.17376365661621;11.481345415115356;25.1759250164032;20.064749789237975;11.912627935409546;33.17180275917053;15.819461441040039;15.460627555847168;16.42243766784668;false;pruninga;1.3543022155761708;
250;10;5.75;1;5.534510254859924;5.225341796875;5.781661510467529;3.9970240116119387;3.912128448486328;4.060166835784912;valid;gridv;1.5374862432479857;3.425735926628113;2.793736457824707;4.513479948043823;6.938775825500488;3.7145743370056152;8.99131989479065;20.93456962108612;20.750311613082886;21.30726909637451;dead;grida;3.513039898872375;
250;10;5.75;2;5.568254923820495;5.465250253677368;5.723347902297974;4.26488471031189;4.126989364624023;4.483313083648682;valid;gridv;1.3033702135086056;9.103327798843384;5.4114367961883545;13.996912479400635;11.747414779663085;6.110125303268433;17.247028350830078;9.371524691581726;9.20488977432251;9.512105703353882;false;grida;0.2681968927383416;
250;10;5.75;3;6.025352668762207;5.752095460891724;6.751587867736816;4.234651112556458;4.062725067138672;4.686585426330566;valid;gridv;1.7907015562057493;3.440661406517029;2.2775180339813232;4.829732894897461;3.2488429307937623;2.710592031478882;4.079186201095581;23.256209135055542;22.316555738449097;24.513614177703857;dead;foralla;0.1918184757232666;
250;10;5.75;4;2.6488707065582275;2.5222177505493164;2.8045172691345215;1.9204191207885741;1.859555721282959;1.9758639335632324;not_valid;gridv;0.7284515857696534;8.911423015594483;5.145498752593994;12.057441473007202;8.950215435028076;7.066867351531982;11.916359186172485;11.764620471000672;11.552422761917114;12.101106405258179;false;grida;0.038792419433592684;
250;10;5.75;5;4.640799593925476;4.420557737350464;5.217889070510864;4.139191317558288;3.9731075763702393;4.2917139530181885;valid;gridv;0.5016082763671879;3.130552124977112;2.5764665603637695;4.174236059188843;5.05267436504364;2.8828577995300293;9.836590051651001;24.242688751220705;23.831978797912598;24.677405834197998;dead;grida;1.9221222400665283;
250;10;5.75;6;1.8324556350708008;1.7692177295684814;1.904329538345337;1.8330166816711426;1.7898337841033936;1.890817403793335;not_valid;forallv;0.0005610466003418413;9.538903379440308;7.176913261413574;14.325583219528198;7.832528901100159;5.577832460403442;10.312508344650269;11.802714133262635;11.619052648544312;12.060918807983398;false;foralla;1.706374478340149;
250;10;5.75;7;5.328239560127258;5.1613993644714355;5.482852458953857;4.0273947477340695;3.9120659828186035;4.0727760791778564;valid;gridv;1.3008448123931888;3.4846131563186646;2.6431002616882324;4.628489255905151;4.401392245292664;3.390178918838501;5.238008737564087;27.102398657798766;26.320441961288452;27.79153275489807;dead;grida;0.9167790889739993;
250;10;5.75;8;2.3492947101593016;2.1711747646331787;2.881565570831299;2.3941203355789185;2.358039617538452;2.428832530975342;not_valid;forallv;0.04482562541961688;25.601055431365968;21.8750741481781;30.092466831207275;10.515022158622742;8.567548513412476;11.558353424072266;13.481557297706605;13.292991161346436;13.75192379951477;no_anomaly;foralla;2.966535139083863;
250;10;5.75;9;1.8635390758514405;1.808985710144043;1.9482088088989258;2.5476603746414184;2.4979755878448486;2.654417037963867;not_valid;forallv;0.6841212987899778;4.901444983482361;3.6035232543945312;7.356251239776611;4.26683406829834;3.211618423461914;5.521844148635864;35.55393040180206;34.71212887763977;36.125418186187744;dead;foralla;0.6346109151840214;
250;10;5.75;10;5.40517578125;5.19561767578125;5.638366937637329;4.2214534997940065;4.105675935745239;4.346001386642456;valid;gridv;1.1837222814559931;12.666106843948365;2.747823476791382;21.308334827423096;8.179863476753235;5.070381164550781;10.646111726760864;9.493283152580261;9.275713682174683;9.667060613632202;false;foralla;1.313419675827026;
250;10;5.75;11;1.7824918270111083;1.739330530166626;1.833820104598999;1.7976288557052613;1.7636821269989014;1.8322131633758545;not_valid;forallv;0.01513702869415301;3.079668402671814;2.354402780532837;3.5609848499298096;3.0737642288208007;2.910980701446533;3.9741873741149902;21.648080587387085;21.27594780921936;22.18683409690857;dead;foralla;0.005904173851013272;
250;10;5.75;12;1.8490756750106812;1.8153979778289795;1.908355951309204;2.023327422142029;1.956923246383667;2.0735652446746826;not_valid;forallv;0.17425174713134783;13.304138922691346;6.445000410079956;21.40261697769165;8.35650737285614;5.8459718227386475;11.878269672393799;12.74280824661255;12.39560317993164;13.437384605407715;false;foralla;4.38630087375641;
250;10;5.75;13;1.958281970024109;1.8914074897766113;2.0481038093566895;1.8088186502456665;1.7395823001861572;1.8720660209655762;not_valid;gridv;0.14946331977844252;3.8089735984802244;2.7726900577545166;4.739416599273682;3.9443197727203367;2.817601442337036;5.007437229156494;27.2497759103775;26.46069073677063;28.063697576522827;dead;grida;0.1353461742401123;
250;10;5.75;14;1.9625160694122314;1.8938450813293457;2.07252836227417;2.500927996635437;2.4324982166290283;2.5379600524902344;not_valid;forallv;0.5384119272232057;12.29881706237793;3.9156765937805176;33.21962833404541;8.250970482826233;5.93925142288208;12.96137285232544;13.68851878643036;13.40541410446167;14.101184368133545;false;foralla;4.047846579551697;
250;10;5.75;15;1.8084380626678467;1.7515060901641846;1.919952154159546;1.8998534440994264;1.8385393619537354;1.9561049938201904;not_valid;forallv;0.09141538143157968;3.3863707065582274;2.7997233867645264;4.67099142074585;2.645675015449524;2.578104019165039;2.7719810009002686;22.84727954864502;22.314629316329956;23.65247368812561;dead;foralla;0.7406956911087033;
250;10;5.75;16;1.8163843154907227;1.794459581375122;1.8475260734558105;1.8553332090377808;1.8173584938049316;1.9212620258331299;not_valid;forallv;0.038948893547058105;7.490330386161804;4.175415992736816;12.85242486000061;7.455554485321045;5.681453704833984;10.755773067474365;11.73475170135498;11.530017852783203;11.875032186508179;false;foralla;0.0347759008407591;
250;10;5.75;17;1.8075575828552246;1.759547472000122;1.8935730457305908;1.7844523191452026;1.7223289012908936;1.827310562133789;not_valid;gridv;0.023105263710021973;3.044400215148926;2.554530382156372;4.174332857131958;3.197957897186279;2.7327535152435303;4.137416839599609;21.36365008354187;20.774630784988403;21.76164746284485;dead;grida;0.15355768203735343;
250;10;5.75;18;5.853843522071839;5.26762056350708;6.70552921295166;4.117527031898499;3.9951696395874023;4.201184511184692;valid;gridv;1.7363164901733397;27.477340292930602;13.18325161933899;58.02294182777405;13.1785653591156;7.986043930053711;20.69493079185486;19.576159644126893;19.266013860702515;19.781738996505737;false;foralla;6.397594285011293;
250;10;5.75;19;1.8062278747558593;1.7883224487304688;1.8502833843231201;1.7915349006652832;1.7522201538085938;1.8182525634765625;not_valid;gridv;0.014692974090576127;3.0666428565979005;2.4855141639709473;3.6907808780670166;2.8512030601501466;2.7910046577453613;2.887596607208252;18.613686776161195;18.117871046066284;18.816890478134155;dead;foralla;0.2154397964477539;
250;10;6;0;1.900092315673828;1.8204591274261475;2.0430076122283936;4.042515420913697;3.9459354877471924;4.146302938461304;not_valid;forallv;2.1424231052398683;9.382660007476806;7.212131977081299;12.52444863319397;15.461785221099854;12.731191396713257;18.726529836654663;13.81489131450653;13.647483587265015;13.958550453186035;false;grida;4.432231307029724;
250;10;6;1;5.612645006179809;5.439829587936401;5.7949302196502686;4.16404447555542;4.048455715179443;4.4234700202941895;valid;gridv;1.4486005306243896;3.5164806127548216;2.6199748516082764;5.193782567977905;4.214491271972657;3.0833029747009277;6.47904896736145;24.06826627254486;23.624323844909668;24.571862936019897;dead;grida;0.698010659217835;
250;10;6;2;5.549623489379883;5.347056150436401;5.814065456390381;4.3879327297210695;4.307030439376831;4.531787872314453;valid;gridv;1.1616907596588133;8.041473317146302;5.035074710845947;10.572813510894775;8.175042605400085;6.32636284828186;10.018800973892212;10.404367256164551;10.295522212982178;10.652680158615112;false;grida;0.1335692882537831;
250;10;6;3;5.784159898757935;5.563284397125244;5.905816555023193;4.075033473968506;3.967106342315674;4.270517826080322;valid;gridv;1.7091264247894289;2.714384412765503;2.1569125652313232;3.5276038646698;2.6986882209777834;2.4702939987182617;2.815800666809082;19.548041558265687;18.991756439208984;20.129718780517578;dead;foralla;0.015696191787719638;
250;10;6;4;2.488323926925659;2.333826780319214;2.594822883605957;2.009057402610779;1.9707536697387695;2.0456395149230957;not_valid;gridv;0.47926652431488037;3.475452995300293;2.8612992763519287;4.071600914001465;6.53406183719635;5.371846437454224;7.5930376052856445;9.778665804862976;9.666196346282959;9.956703186035156;false;grida;3.058608841896057;
250;10;6;5;4.630634522438049;4.408823013305664;5.284156322479248;4.020648169517517;3.913501739501953;4.106976747512817;valid;gridv;0.609986352920532;2.825831651687622;2.299091339111328;4.088293790817261;3.2329731702804567;2.63651180267334;4.067360162734985;21.292080402374268;20.846588134765625;21.789185047149658;dead;grida;0.40714151859283465;
250;10;6;6;1.8510087728500366;1.8112454414367676;1.9855878353118896;2.7841079950332643;2.727839708328247;2.835346221923828;not_valid;forallv;0.9330992221832277;5.755707502365112;4.310705661773682;6.991351127624512;8.75068645477295;6.739206314086914;11.38173770904541;12.532468104362488;12.360557079315186;12.621840476989746;false;grida;2.9949789524078376;
250;10;6;7;5.522617888450623;5.355547666549683;5.695278167724609;4.032983994483947;3.9480273723602295;4.151823282241821;valid;gridv;1.4896338939666753;2.6322869777679445;2.2841851711273193;3.1666419506073;3.2303313493728636;2.660456657409668;4.074905633926392;22.29009540081024;21.966923475265503;22.693626165390015;dead;grida;0.5980443716049191;
250;10;6;8;1.903992247581482;1.8076934814453125;1.9675965309143066;1.9638778924942017;1.923159122467041;2.018052577972412;not_valid;forallv;0.05988564491271986;10.682935070991515;5.66636061668396;17.863394498825073;8.843816137313842;6.698712110519409;13.063114881515503;14.43990466594696;13.962560176849365;14.845728397369385;false;foralla;1.839118933677673;
250;10;6;9;1.8410328388214112;1.8059232234954834;1.870776653289795;1.7971664905548095;1.7601854801177979;1.8457286357879639;not_valid;gridv;0.04386634826660174;3.562554454803467;2.6454975605010986;4.576482534408569;3.838045763969421;2.9276065826416016;4.518798589706421;23.786031007766724;23.04100799560547;24.540366172790527;dead;grida;0.2754913091659543;
250;10;6;10;5.86503221988678;5.6372692584991455;6.246615648269653;4.171180534362793;4.0669989585876465;4.26945948600769;valid;gridv;1.6938516855239873;4.515643668174744;3.543490171432495;5.983160972595215;5.2633708953857425;4.476687908172607;6.819841146469116;7.919067454338074;7.756131410598755;8.274845361709595;false;grida;0.7477272272109987;
250;10;6;11;1.7783942699432373;1.724503755569458;1.839186191558838;1.7911276817321777;1.7350337505340576;1.8374977111816406;not_valid;forallv;0.012733411788940385;2.6731385231018066;2.3477120399475098;3.0480575561523438;2.8106222629547117;2.67581844329834;3.029386520385742;18.226655459403993;17.791725397109985;18.535110473632812;dead;grida;0.13748373985290518;
250;10;6;12;1.806018590927124;1.776932954788208;1.85420560836792;1.873944926261902;1.8416364192962646;1.9161643981933594;not_valid;forallv;0.06792633533477788;3.4881359100341798;3.1046242713928223;4.124697923660278;6.069667935371399;5.58344030380249;6.713774919509888;10.81000542640686;10.649987936019897;11.114836931228638;false;grida;2.581532025337219;
250;10;6;13;1.8982661962509155;1.854917287826538;1.9435055255889893;1.8033922910690308;1.7713830471038818;1.8691484928131104;not_valid;gridv;0.09487390518188477;3.018675112724304;2.4146552085876465;3.43379545211792;3.2066388368606566;2.549398183822632;4.0692174434661865;21.531809282302856;21.185921907424927;21.82779574394226;dead;grida;0.18796372413635254;
250;10;6;14;1.8743060111999512;1.8015105724334717;1.9165637493133545;3.012595534324646;2.9537336826324463;3.052955389022827;not_valid;forallv;1.1382895231246948;5.776786828041077;3.8957161903381348;8.977596759796143;9.006354212760925;7.9059672355651855;9.93147325515747;11.463326501846314;11.244494676589966;11.75527548789978;false;grida;3.2295673847198483;
250;10;6;15;2.057338500022888;1.8184337615966797;2.285306453704834;1.8157426595687867;1.7710258960723877;1.8767509460449219;not_valid;gridv;0.24159584045410143;2.994717335700989;2.200068235397339;3.551680088043213;2.9196601629257204;2.802011489868164;3.100019931793213;17.905671072006225;17.525734186172485;18.39550280570984;dead;foralla;0.07505717277526847;
250;10;6;16;1.838260006904602;1.782813549041748;1.8763985633850098;1.8680959701538087;1.826270580291748;1.937619686126709;not_valid;forallv;0.029835963249206676;3.5730292797088623;2.922959566116333;5.146120548248291;6.233320116996765;5.488950729370117;6.928767442703247;8.373086142539979;8.296569347381592;8.450568199157715;false;grida;2.660290837287903;
250;10;6;17;1.8152190446853638;1.754004716873169;1.8538169860839844;2.3027358531951903;2.2562427520751953;2.3490402698516846;not_valid;forallv;0.4875168085098265;2.9650394678115846;2.643911600112915;3.293349266052246;2.7770925521850587;2.685055732727051;2.9151713848114014;17.722960019111632;17.485435485839844;18.02150583267212;dead;foralla;0.18794691562652588;
250;10;6;18;1.9549083948135375;1.8476653099060059;2.1484322547912598;2.136193323135376;2.116209030151367;2.17014479637146;not_valid;forallv;0.1812849283218383;10.323994660377503;6.017395734786987;14.423841714859009;10.16945776939392;5.1729676723480225;13.394869089126587;13.742736196517944;13.295928001403809;14.374511957168579;false;foralla;0.15453689098358225;
250;10;6;19;1.841396689414978;1.8099379539489746;1.870666265487671;1.8168388605117798;1.7714989185333252;1.9250500202178955;not_valid;gridv;0.024557828903198242;2.42926664352417;2.06438946723938;2.8314943313598633;2.5360897302627565;2.480363607406616;2.630763053894043;10.632353115081788;10.468668699264526;10.812662839889526;dead;grida;0.10682308673858643;


==> data/old/mauro2_0212.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
500;10;4;0;0;--features-as-boolean --validate --validate-modality forall;8.010789155960083;valid;{"result": "valid"}
500;10;4;0;0;--features-as-boolean --validate --validate-modality grid;4.365391969680786;valid;{"result": "valid"}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.687537670135498;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.013479232788086;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.971662998199463;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --validate --validate-modality forall;8.193794012069702;valid;{"result": "valid"}
500;10;4;1;0;--features-as-boolean --validate --validate-modality grid;4.301838397979736;valid;{"result": "valid"}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.655895233154297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.239330291748047;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;54.91691732406616;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;500;10;5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;500;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;222.81607699394226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.57483673095703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --validate --validate-modality forall;10.680060625076294;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --validate --validate-modality grid;5.061827898025513;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.143804550170898;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.4584801197052;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.871501445770264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;500;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;500;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;28.291260242462158;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;40.2412486076355;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;500;10;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;500;10;6;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;500;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;500;10;6;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;500;10;6;1;0;--features-as-boolean --validate --validate-modality grid;282.3109483718872;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;500;10;7;0;0;--features-as-boolean --validate --validate-modality forall;194.44470691680908;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
500;10;7;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;500;10;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;500;10;7;1;0;--features-as-boolean --validate --validate-modality forall;218.76412057876587;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;7;1;0;--features-as-boolean --validate --validate-modality grid;21.067173957824707;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;;500;10;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;;500;10;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;;

==> data/old/mauro2_0213_01_f250_c20.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;20;4;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;4;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.978212833404541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6794049739837646;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.412032127380371;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;4;1;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9411087036132812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.669802188873291;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.390338659286499;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;4.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;4.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.122936964035034;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.8744609355926514;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.521650552749634;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;4.5;1;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;4.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0578527450561523;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.023585319519043;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.3235502243042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5075418949127197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0335500240325928;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.853950500488281;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;5;1;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0396997928619385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.963769912719727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.281130075454712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;5.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.196731328964233;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.265095472335815;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.054421424865723;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.844606637954712;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "1"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;5.5;1;0;--features-as-boolean --validate --validate-modality grid;53.3531653881073;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.171962022781372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.117922306060791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.317200899124146;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;20;6;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
250;20;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.977352619171143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.47061586380005;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.910743236541748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --validate --validate-modality forall;1.77522873878479;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "1"}, {"id": "c18", "value": "1"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;6;1;0;--features-as-boolean --validate --validate-modality grid;2.2501537799835205;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.974372386932373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.966311693191528;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.610581398010254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;7;0;0;--features-as-boolean --validate --validate-modality forall;1.8546662330627441;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "1"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "0"}]}
250;20;7;0;0;--features-as-boolean --validate --validate-modality grid;2.3122498989105225;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "0"}]}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.795289993286133;false;{"dead_features": {}, "false_optionals": {"f65": [0]}}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.196691513061523;false;{"dead_features": {}, "false_optionals": {"f236": [0]}}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.569703578948975;false;{"dead_features": {}, "false_optionals": {"f115": [0]}}
250;20;7;1;0;--features-as-boolean --validate --validate-modality forall;1.9495725631713867;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "1"}, {"id": "c18", "value": "1"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;7;1;0;--features-as-boolean --validate --validate-modality grid;2.257829189300537;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.238710403442383;dead;{"dead_features": {"f71": [0]}, "false_optionals": {}}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4814095497131348;dead;{"dead_features": {"f22": [0]}, "false_optionals": {}}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.482215404510498;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}


==> data/old/mauro2_0213_10_f500and100_c100.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
500;10;4;0;0;--features-as-boolean --validate --validate-modality forall;9.23930811882019;valid;{"result": "valid"}
500;10;4;0;0;--features-as-boolean --validate --validate-modality grid;4.854033708572388;valid;{"result": "valid"}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9342246055603027;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.699891090393066;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.03939437866211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --validate --validate-modality forall;8.589979887008667;valid;{"result": "valid"}
500;10;4;1;0;--features-as-boolean --validate --validate-modality grid;4.520900011062622;valid;{"result": "valid"}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7256970405578613;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.981082439422607;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.19653296470642;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;0;0;--features-as-boolean --validate --validate-modality forall;128.01047372817993;valid;{"result": "valid"}
500;10;4.5;0;0;--features-as-boolean --validate --validate-modality grid;8.404700756072998;valid;{"result": "valid"}
500;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.3234703540802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.628966569900513;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.437525749206543;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;1;0;--features-as-boolean --validate --validate-modality forall;9.567829608917236;valid;{"result": "valid"}
500;10;4.5;1;0;--features-as-boolean --validate --validate-modality grid;4.513317108154297;valid;{"result": "valid"}
500;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9129600524902344;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.273375988006592;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;55.94908905029297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.7631425857544;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;200.6726644039154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --validate --validate-modality forall;10.447741985321045;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --validate --validate-modality grid;5.028410911560059;valid;{"result": "valid"}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.026348114013672;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.77955174446106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.004226207733154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
500;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;12.658010721206665;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;17.336145877838135;valid;{"result": "valid"}
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality grid;238.28903937339783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality grid;66.09567546844482;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;7;0;0;--features-as-boolean --validate --validate-modality forall;41.91443347930908;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
500;10;7;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;7;1;0;--features-as-boolean --validate --validate-modality forall;43.71731877326965;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;7;1;0;--features-as-boolean --validate --validate-modality grid;4.179027795791626;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;73.05800533294678;dead;{"dead_features": {"f338": [0]}, "false_optionals": {}}
500;10;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;180.10281682014465;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
500;10;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
100;10;4;0;0;--features-as-boolean --validate --validate-modality forall;1.4482648372650146;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;4;0;0;--features-as-boolean --validate --validate-modality grid;2.2993977069854736;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.5988612174987793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.0544612407684326;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.668808937072754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4;1;0;--features-as-boolean --validate --validate-modality forall;2.8545641899108887;valid;{"result": "valid"}
100;10;4;1;0;--features-as-boolean --validate --validate-modality grid;3.445845603942871;valid;{"result": "valid"}
100;10;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.599437952041626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.3933887481689453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.6628177165985107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;0;0;--features-as-boolean --validate --validate-modality forall;1.5986454486846924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;4.5;0;0;--features-as-boolean --validate --validate-modality grid;1.8223974704742432;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.5763113498687744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.026132345199585;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.480346202850342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;1;0;--features-as-boolean --validate --validate-modality forall;2.901975154876709;valid;{"result": "valid"}
100;10;4.5;1;0;--features-as-boolean --validate --validate-modality grid;3.4603662490844727;valid;{"result": "valid"}
100;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.5801854133605957;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5349600315093994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;4.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.6049461364746094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;0;0;--features-as-boolean --validate --validate-modality forall;1.582871913909912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;5;0;0;--features-as-boolean --validate --validate-modality grid;1.5113296508789062;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.634230375289917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.1518712043762207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.494741439819336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;1;0;--features-as-boolean --validate --validate-modality forall;2.9731035232543945;valid;{"result": "valid"}
100;10;5;1;0;--features-as-boolean --validate --validate-modality grid;3.444248676300049;valid;{"result": "valid"}
100;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.6290380954742432;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4310548305511475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.6464734077453613;no_anomaly;{"dead_features": {}, "false_optionals": {}}
100;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;1.5904796123504639;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;1.51485276222229;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.6691668033599854;false;{"dead_features": {}, "false_optionals": {"f50": [0]}}
100;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.0602359771728516;false;{"dead_features": {}, "false_optionals": {"f75": [0]}}
100;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.391369104385376;false;{"dead_features": {}, "false_optionals": {"f86": [0]}}
100;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;3.0337917804718018;valid;{"result": "valid"}
100;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;3.5061280727386475;valid;{"result": "valid"}
100;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.5918984413146973;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
100;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.3628311157226562;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
100;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.5931217670440674;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
100;10;6;0;0;--features-as-boolean --validate --validate-modality forall;1.5010669231414795;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;6;0;0;--features-as-boolean --validate --validate-modality grid;1.5298571586608887;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.583371877670288;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
100;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.0926854610443115;false;{"dead_features": {}, "false_optionals": {"f24": [0]}}
100;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.537451982498169;false;{"dead_features": {}, "false_optionals": {"f18": [0]}}
100;10;6;1;0;--features-as-boolean --validate --validate-modality forall;3.095062494277954;valid;{"result": "valid"}
100;10;6;1;0;--features-as-boolean --validate --validate-modality grid;3.5394341945648193;valid;{"result": "valid"}
100;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.6131069660186768;dead;{"dead_features": {"f57": [0]}, "false_optionals": {}}
100;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;1.993196964263916;dead;{"dead_features": {"f57": [0]}, "false_optionals": {}}
100;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.671863317489624;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
100;10;7;0;0;--features-as-boolean --validate --validate-modality forall;1.5640242099761963;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;7;0;0;--features-as-boolean --validate --validate-modality grid;1.5240046977996826;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
100;10;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.6240031719207764;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
100;10;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.0938327312469482;false;{"dead_features": {}, "false_optionals": {"f46": [0]}}
100;10;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;2.769724130630493;false;{"dead_features": {}, "false_optionals": {"f76": [0]}}
100;10;7;1;0;--features-as-boolean --validate --validate-modality forall;3.190000534057617;valid;{"result": "valid"}
100;10;7;1;0;--features-as-boolean --validate --validate-modality grid;3.5369045734405518;valid;{"result": "valid"}
100;10;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.6820247173309326;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
100;10;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.0568411350250244;dead;{"dead_features": {"f15": [0]}, "false_optionals": {}}
100;10;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;3.4862775802612305;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}


==> data/old/mauro2_0213_17_f250_c10x3.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;10;5;0;0;--features-as-boolean --validate --validate-modality forall;14.54985237121582;valid;{"result": "valid"}
250;10;5;0;0;--features-as-boolean --validate --validate-modality grid;4.514293670654297;valid;{"result": "valid"}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.444190502166748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.447218894958496;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.3135666847229;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;1;--features-as-boolean --validate --validate-modality forall;8.130468368530273;valid;{"result": "valid"}
250;10;5;0;1;--features-as-boolean --validate --validate-modality grid;4.499660015106201;valid;{"result": "valid"}
250;10;5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.1097731590271;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.568951368331909;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.340662479400635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;2;--features-as-boolean --validate --validate-modality forall;11.592296838760376;valid;{"result": "valid"}
250;10;5;0;2;--features-as-boolean --validate --validate-modality grid;4.452696084976196;valid;{"result": "valid"}
250;10;5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.072771072387695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.8726041316986084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.398560047149658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --validate --validate-modality forall;4.799465656280518;valid;{"result": "valid"}
250;10;5;1;0;--features-as-boolean --validate --validate-modality grid;3.9716386795043945;valid;{"result": "valid"}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1201045513153076;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.359117269515991;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.480868101119995;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;1;--features-as-boolean --validate --validate-modality forall;4.842896461486816;valid;{"result": "valid"}
250;10;5;1;1;--features-as-boolean --validate --validate-modality grid;3.8583927154541016;valid;{"result": "valid"}
250;10;5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0576276779174805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.71250581741333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.735321521759033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;2;--features-as-boolean --validate --validate-modality forall;4.9589128494262695;valid;{"result": "valid"}
250;10;5;1;2;--features-as-boolean --validate --validate-modality grid;3.941460609436035;valid;{"result": "valid"}
250;10;5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0736513137817383;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.5599939823150635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.74519968032837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --validate --validate-modality forall;5.092661142349243;valid;{"result": "valid"}
250;10;5;2;0;--features-as-boolean --validate --validate-modality grid;4.536587476730347;valid;{"result": "valid"}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.256169557571411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.557605743408203;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.936545372009277;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;1;--features-as-boolean --validate --validate-modality forall;5.174633264541626;valid;{"result": "valid"}
250;10;5;2;1;--features-as-boolean --validate --validate-modality grid;4.571914434432983;valid;{"result": "valid"}
250;10;5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.7623610496521;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.101186513900757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.790353775024414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;2;--features-as-boolean --validate --validate-modality forall;6.13185453414917;valid;{"result": "valid"}
250;10;5;2;2;--features-as-boolean --validate --validate-modality grid;4.7197582721710205;valid;{"result": "valid"}
250;10;5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.533041000366211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.238774538040161;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.866317987442017;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --validate --validate-modality forall;4.909688949584961;valid;{"result": "valid"}
250;10;5;3;0;--features-as-boolean --validate --validate-modality grid;3.911210775375366;valid;{"result": "valid"}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1280477046966553;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.927904844284058;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.655515909194946;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;1;--features-as-boolean --validate --validate-modality forall;4.901312828063965;valid;{"result": "valid"}
250;10;5;3;1;--features-as-boolean --validate --validate-modality grid;3.8732097148895264;valid;{"result": "valid"}
250;10;5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.118192672729492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.9063029289245605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.742470264434814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;2;--features-as-boolean --validate --validate-modality forall;4.812031507492065;valid;{"result": "valid"}
250;10;5;3;2;--features-as-boolean --validate --validate-modality grid;3.8715643882751465;valid;{"result": "valid"}
250;10;5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.05012845993042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.137544393539429;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.328360080718994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --validate --validate-modality forall;4.77259635925293;valid;{"result": "valid"}
250;10;5;4;0;--features-as-boolean --validate --validate-modality grid;4.509052991867065;valid;{"result": "valid"}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.776205778121948;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.596255779266357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.966989755630493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;1;--features-as-boolean --validate --validate-modality forall;5.0535054206848145;valid;{"result": "valid"}
250;10;5;4;1;--features-as-boolean --validate --validate-modality grid;4.5199878215789795;valid;{"result": "valid"}
250;10;5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.065504789352417;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.457521915435791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.809124708175659;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;2;--features-as-boolean --validate --validate-modality forall;4.976546764373779;valid;{"result": "valid"}
250;10;5;4;2;--features-as-boolean --validate --validate-modality grid;4.597421169281006;valid;{"result": "valid"}
250;10;5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.7128586769104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.367967128753662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.863299608230591;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --validate --validate-modality forall;4.125977039337158;valid;{"result": "valid"}
250;10;5;5;0;--features-as-boolean --validate --validate-modality grid;3.8990702629089355;valid;{"result": "valid"}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0647940635681152;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.979412078857422;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.96974802017212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;1;--features-as-boolean --validate --validate-modality forall;4.716852188110352;valid;{"result": "valid"}
250;10;5;5;1;--features-as-boolean --validate --validate-modality grid;3.9070017337799072;valid;{"result": "valid"}
250;10;5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0560057163238525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.792768955230713;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.891880750656128;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;2;--features-as-boolean --validate --validate-modality forall;4.1220574378967285;valid;{"result": "valid"}
250;10;5;5;2;--features-as-boolean --validate --validate-modality grid;3.9613988399505615;valid;{"result": "valid"}
250;10;5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.039839506149292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.872480869293213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.131290435791016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --validate --validate-modality forall;5.273329734802246;valid;{"result": "valid"}
250;10;5;6;0;--features-as-boolean --validate --validate-modality grid;4.612709045410156;valid;{"result": "valid"}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.710492610931396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.610827445983887;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.714914321899414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;1;--features-as-boolean --validate --validate-modality forall;5.437283277511597;valid;{"result": "valid"}
250;10;5;6;1;--features-as-boolean --validate --validate-modality grid;4.5248847007751465;valid;{"result": "valid"}
250;10;5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.08146858215332;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.343120574951172;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.96630334854126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;2;--features-as-boolean --validate --validate-modality forall;5.319019794464111;valid;{"result": "valid"}
250;10;5;6;2;--features-as-boolean --validate --validate-modality grid;4.611880302429199;valid;{"result": "valid"}
250;10;5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.230891942977905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.142350673675537;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.863054990768433;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --validate --validate-modality forall;4.878181219100952;valid;{"result": "valid"}
250;10;5;7;0;--features-as-boolean --validate --validate-modality grid;3.8704497814178467;valid;{"result": "valid"}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1159486770629883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.3179872035980225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.044295072555542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;1;--features-as-boolean --validate --validate-modality forall;5.146353721618652;valid;{"result": "valid"}
250;10;5;7;1;--features-as-boolean --validate --validate-modality grid;3.90752911567688;valid;{"result": "valid"}
250;10;5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1137309074401855;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.394497632980347;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.040493726730347;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;2;--features-as-boolean --validate --validate-modality forall;4.886274576187134;valid;{"result": "valid"}
250;10;5;7;2;--features-as-boolean --validate --validate-modality grid;4.022083759307861;valid;{"result": "valid"}
250;10;5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1303324699401855;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.341159105300903;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.05210280418396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --validate --validate-modality forall;5.600567579269409;valid;{"result": "valid"}
250;10;5;8;0;--features-as-boolean --validate --validate-modality grid;3.9933218955993652;valid;{"result": "valid"}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.366652727127075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.1415953636169434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.629792213439941;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;1;--features-as-boolean --validate --validate-modality forall;6.043985605239868;valid;{"result": "valid"}
250;10;5;8;1;--features-as-boolean --validate --validate-modality grid;3.9148762226104736;valid;{"result": "valid"}
250;10;5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.3019285202026367;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2260799407958984;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.639195203781128;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;2;--features-as-boolean --validate --validate-modality forall;5.377791166305542;valid;{"result": "valid"}
250;10;5;8;2;--features-as-boolean --validate --validate-modality grid;4.1048743724823;valid;{"result": "valid"}
250;10;5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.3316426277160645;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.58012056350708;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.55124306678772;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --validate --validate-modality forall;5.259058237075806;valid;{"result": "valid"}
250;10;5;9;0;--features-as-boolean --validate --validate-modality grid;4.1120874881744385;valid;{"result": "valid"}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.096320152282715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.958753824234009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.486816167831421;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;1;--features-as-boolean --validate --validate-modality forall;5.052021026611328;valid;{"result": "valid"}
250;10;5;9;1;--features-as-boolean --validate --validate-modality grid;4.018347501754761;valid;{"result": "valid"}
250;10;5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0948007106781006;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.663214921951294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.28022813796997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;2;--features-as-boolean --validate --validate-modality forall;5.004728555679321;valid;{"result": "valid"}
250;10;5;9;2;--features-as-boolean --validate --validate-modality grid;4.032222747802734;valid;{"result": "valid"}
250;10;5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.125955104827881;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.619573354721069;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.316843271255493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;0;--features-as-boolean --validate --validate-modality forall;51.43742895126343;valid;{"result": "valid"}
250;10;5.25;0;0;--features-as-boolean --validate --validate-modality grid;9.502233028411865;valid;{"result": "valid"}
250;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.106820106506348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.404123306274414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.311979293823242;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;1;--features-as-boolean --validate --validate-modality forall;41.78865027427673;valid;{"result": "valid"}
250;10;5.25;0;1;--features-as-boolean --validate --validate-modality grid;9.607552766799927;valid;{"result": "valid"}
250;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.546250104904175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.481235265731812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.442676305770874;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;2;--features-as-boolean --validate --validate-modality forall;46.01523447036743;valid;{"result": "valid"}
250;10;5.25;0;2;--features-as-boolean --validate --validate-modality grid;9.51999545097351;valid;{"result": "valid"}
250;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.836922407150269;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.504145383834839;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.34213638305664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;0;--features-as-boolean --validate --validate-modality forall;5.067722320556641;valid;{"result": "valid"}
250;10;5.25;1;0;--features-as-boolean --validate --validate-modality grid;3.9454314708709717;valid;{"result": "valid"}
250;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1825287342071533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.920294761657715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.165260314941406;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;1;--features-as-boolean --validate --validate-modality forall;5.275733709335327;valid;{"result": "valid"}
250;10;5.25;1;1;--features-as-boolean --validate --validate-modality grid;4.132354974746704;valid;{"result": "valid"}
250;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1652326583862305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.358079433441162;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.926822900772095;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;2;--features-as-boolean --validate --validate-modality forall;5.326685190200806;valid;{"result": "valid"}
250;10;5.25;1;2;--features-as-boolean --validate --validate-modality grid;4.001897096633911;valid;{"result": "valid"}
250;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1499133110046387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.188626527786255;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.729032039642334;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;0;--features-as-boolean --validate --validate-modality forall;5.232511520385742;valid;{"result": "valid"}
250;10;5.25;2;0;--features-as-boolean --validate --validate-modality grid;4.3682005405426025;valid;{"result": "valid"}
250;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.11520791053772;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.266980409622192;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.783791780471802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;1;--features-as-boolean --validate --validate-modality forall;5.40342903137207;valid;{"result": "valid"}
250;10;5.25;2;1;--features-as-boolean --validate --validate-modality grid;4.493465900421143;valid;{"result": "valid"}
250;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.495850324630737;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.714530229568481;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.622482538223267;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;2;--features-as-boolean --validate --validate-modality forall;5.116238117218018;valid;{"result": "valid"}
250;10;5.25;2;2;--features-as-boolean --validate --validate-modality grid;4.405415296554565;valid;{"result": "valid"}
250;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.003104209899902;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.640845775604248;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.550776481628418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;3;0;--features-as-boolean --validate --validate-modality forall;5.148105144500732;valid;{"result": "valid"}
250;10;5.25;3;0;--features-as-boolean --validate --validate-modality grid;4.048839569091797;valid;{"result": "valid"}
250;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.864847421646118;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.953253984451294;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.126192808151245;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;1;--features-as-boolean --validate --validate-modality forall;5.12221360206604;valid;{"result": "valid"}
250;10;5.25;3;1;--features-as-boolean --validate --validate-modality grid;3.8753342628479004;valid;{"result": "valid"}
250;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7644824981689453;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.4820363521575928;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.359976291656494;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;2;--features-as-boolean --validate --validate-modality forall;5.007049322128296;valid;{"result": "valid"}
250;10;5.25;3;2;--features-as-boolean --validate --validate-modality grid;3.943199396133423;valid;{"result": "valid"}
250;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5380823612213135;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.073573112487793;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.21586847305298;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.25;4;0;--features-as-boolean --validate --validate-modality forall;12.663387537002563;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;0;--features-as-boolean --validate --validate-modality grid;2.5139341354370117;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.041985034942627;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.947328090667725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.21011233329773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;1;--features-as-boolean --validate --validate-modality forall;5.879714250564575;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;1;--features-as-boolean --validate --validate-modality grid;2.5198590755462646;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.04823660850525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.673513650894165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.34626817703247;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;2;--features-as-boolean --validate --validate-modality forall;3.8307671546936035;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;2;--features-as-boolean --validate --validate-modality grid;2.537719249725342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.44768476486206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.32931113243103;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.2857506275177;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;0;--features-as-boolean --validate --validate-modality forall;4.123810291290283;valid;{"result": "valid"}
250;10;5.25;5;0;--features-as-boolean --validate --validate-modality grid;3.928393840789795;valid;{"result": "valid"}
250;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1549582481384277;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.21330451965332;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.558606147766113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;1;--features-as-boolean --validate --validate-modality forall;4.175098419189453;valid;{"result": "valid"}
250;10;5.25;5;1;--features-as-boolean --validate --validate-modality grid;4.041910648345947;valid;{"result": "valid"}
250;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2777063846588135;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.937603235244751;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.961111783981323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;2;--features-as-boolean --validate --validate-modality forall;4.285995721817017;valid;{"result": "valid"}
250;10;5.25;5;2;--features-as-boolean --validate --validate-modality grid;3.939552068710327;valid;{"result": "valid"}
250;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.198725700378418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.953430891036987;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.954076528549194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;0;--features-as-boolean --validate --validate-modality forall;7.787957191467285;valid;{"result": "valid"}
250;10;5.25;6;0;--features-as-boolean --validate --validate-modality grid;5.121563196182251;valid;{"result": "valid"}
250;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.83862257003784;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.3142192363739;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.301988124847412;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;1;--features-as-boolean --validate --validate-modality forall;14.942779302597046;valid;{"result": "valid"}
250;10;5.25;6;1;--features-as-boolean --validate --validate-modality grid;4.791963338851929;valid;{"result": "valid"}
250;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.96960496902466;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.38309073448181;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.397632122039795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;2;--features-as-boolean --validate --validate-modality forall;5.68754243850708;valid;{"result": "valid"}
250;10;5.25;6;2;--features-as-boolean --validate --validate-modality grid;4.838369846343994;valid;{"result": "valid"}
250;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;90.00535249710083;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.83494520187378;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.030959844589233;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;0;--features-as-boolean --validate --validate-modality forall;5.152668237686157;valid;{"result": "valid"}
250;10;5.25;7;0;--features-as-boolean --validate --validate-modality grid;3.9094009399414062;valid;{"result": "valid"}
250;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.228632926940918;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.624338150024414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.885842323303223;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;1;--features-as-boolean --validate --validate-modality forall;5.131798505783081;valid;{"result": "valid"}
250;10;5.25;7;1;--features-as-boolean --validate --validate-modality grid;3.9546329975128174;valid;{"result": "valid"}
250;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.3188512325286865;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.637326717376709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.866127490997314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;2;--features-as-boolean --validate --validate-modality forall;5.18360447883606;valid;{"result": "valid"}
250;10;5.25;7;2;--features-as-boolean --validate --validate-modality grid;4.04197883605957;valid;{"result": "valid"}
250;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.409302234649658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.271198749542236;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.975072860717773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;0;--features-as-boolean --validate --validate-modality forall;8.882473945617676;valid;{"result": "valid"}
250;10;5.25;8;0;--features-as-boolean --validate --validate-modality grid;4.382221460342407;valid;{"result": "valid"}
250;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.538896322250366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.897531986236572;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.342541217803955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;1;--features-as-boolean --validate --validate-modality forall;5.952078342437744;valid;{"result": "valid"}
250;10;5.25;8;1;--features-as-boolean --validate --validate-modality grid;4.456701278686523;valid;{"result": "valid"}
250;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.909723281860352;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.7791852951049805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.41552472114563;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;2;--features-as-boolean --validate --validate-modality forall;10.934942722320557;valid;{"result": "valid"}
250;10;5.25;8;2;--features-as-boolean --validate --validate-modality grid;4.35018515586853;valid;{"result": "valid"}
250;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.635266304016113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.139104843139648;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.2893385887146;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;0;--features-as-boolean --validate --validate-modality forall;1.9265828132629395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;0;--features-as-boolean --validate --validate-modality grid;2.207486391067505;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6377086639404297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.8324294090271;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.694438457489014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;1;--features-as-boolean --validate --validate-modality forall;1.9548728466033936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;1;--features-as-boolean --validate --validate-modality grid;2.1951842308044434;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.479220151901245;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.3506178855896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.555523157119751;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;2;--features-as-boolean --validate --validate-modality forall;3.5416805744171143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;2;--features-as-boolean --validate --validate-modality grid;2.1848206520080566;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.505600929260254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.053888559341431;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.618350744247437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;2.502488851547241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;4.03071665763855;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;107.4912428855896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.011821269989014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.31494379043579;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;1;--features-as-boolean --validate --validate-modality forall;1.8675496578216553;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;1;--features-as-boolean --validate --validate-modality grid;3.9754929542541504;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;116.33033108711243;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.0395348072052;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.87828493118286;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;2;--features-as-boolean --validate --validate-modality forall;1.9492387771606445;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;2;--features-as-boolean --validate --validate-modality grid;4.023653030395508;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;109.40355730056763;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.40865659713745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.79008197784424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;5.248838663101196;valid;{"result": "valid"}
250;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;3.946230173110962;valid;{"result": "valid"}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5547935962677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.107320070266724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.823433876037598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;1;--features-as-boolean --validate --validate-modality forall;5.139397621154785;valid;{"result": "valid"}
250;10;5.5;1;1;--features-as-boolean --validate --validate-modality grid;3.9900031089782715;valid;{"result": "valid"}
250;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.291780710220337;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.493106842041016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.814703702926636;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;2;--features-as-boolean --validate --validate-modality forall;5.318326473236084;valid;{"result": "valid"}
250;10;5.5;1;2;--features-as-boolean --validate --validate-modality grid;3.9259448051452637;valid;{"result": "valid"}
250;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6703457832336426;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.835068225860596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.858816862106323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;2;0;--features-as-boolean --validate --validate-modality forall;5.283336162567139;valid;{"result": "valid"}
250;10;5.5;2;0;--features-as-boolean --validate --validate-modality grid;4.028202533721924;valid;{"result": "valid"}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.63956952095032;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.045109987258911;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.60142707824707;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;1;--features-as-boolean --validate --validate-modality forall;5.661029815673828;valid;{"result": "valid"}
250;10;5.5;2;1;--features-as-boolean --validate --validate-modality grid;4.029436826705933;valid;{"result": "valid"}
250;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;51.963900566101074;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.99726915359497;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.843471050262451;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;2;--features-as-boolean --validate --validate-modality forall;5.464677572250366;valid;{"result": "valid"}
250;10;5.5;2;2;--features-as-boolean --validate --validate-modality grid;4.120537281036377;valid;{"result": "valid"}
250;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;57.050877809524536;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.823346853256226;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.663494348526001;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;3;0;--features-as-boolean --validate --validate-modality forall;5.086252689361572;valid;{"result": "valid"}
250;10;5.5;3;0;--features-as-boolean --validate --validate-modality grid;3.994048833847046;valid;{"result": "valid"}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.3752264976501465;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.936241626739502;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.819530487060547;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;1;--features-as-boolean --validate --validate-modality forall;5.082152366638184;valid;{"result": "valid"}
250;10;5.5;3;1;--features-as-boolean --validate --validate-modality grid;3.9782824516296387;valid;{"result": "valid"}
250;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.899775505065918;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.374086380004883;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.789352416992188;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;2;--features-as-boolean --validate --validate-modality forall;5.170900344848633;valid;{"result": "valid"}
250;10;5.5;3;2;--features-as-boolean --validate --validate-modality grid;4.043936729431152;valid;{"result": "valid"}
250;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.710653781890869;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.8022501468658447;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.89329981803894;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --validate --validate-modality forall;2.76798152923584;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;--features-as-boolean --validate --validate-modality grid;1.8454723358154297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.31184935569763;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.735107421875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.12242317199707;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;1;--features-as-boolean --validate --validate-modality forall;2.1813013553619385;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;1;--features-as-boolean --validate --validate-modality grid;1.8360426425933838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;49.22044372558594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.532949686050415;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.766708135604858;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;2;--features-as-boolean --validate --validate-modality forall;3.264381170272827;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;2;--features-as-boolean --validate --validate-modality grid;1.8601222038269043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.89777207374573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.68144178390503;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.202099323272705;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --validate --validate-modality forall;4.778793096542358;valid;{"result": "valid"}
250;10;5.5;5;0;--features-as-boolean --validate --validate-modality grid;4.0178422927856445;valid;{"result": "valid"}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.48138427734375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.594907760620117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.97532844543457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;1;--features-as-boolean --validate --validate-modality forall;4.9282426834106445;valid;{"result": "valid"}
250;10;5.5;5;1;--features-as-boolean --validate --validate-modality grid;3.95333194732666;valid;{"result": "valid"}
250;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4262454509735107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.477233171463013;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.06972336769104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;2;--features-as-boolean --validate --validate-modality forall;4.879995107650757;valid;{"result": "valid"}
250;10;5.5;5;2;--features-as-boolean --validate --validate-modality grid;3.967752695083618;valid;{"result": "valid"}
250;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5915768146514893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.472902774810791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.510356426239014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --validate --validate-modality forall;1.947181224822998;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;0;--features-as-boolean --validate --validate-modality grid;1.979536533355713;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.69417524337769;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.189958810806274;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.231100797653198;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;1;--features-as-boolean --validate --validate-modality forall;1.986990213394165;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;1;--features-as-boolean --validate --validate-modality grid;1.983867883682251;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;75.43272948265076;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.4720618724823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.894173860549927;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;2;--features-as-boolean --validate --validate-modality forall;2.0308589935302734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;2;--features-as-boolean --validate --validate-modality grid;1.9808928966522217;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.8179349899292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.12206220626831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.737322568893433;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --validate --validate-modality forall;5.1710004806518555;valid;{"result": "valid"}
250;10;5.5;7;0;--features-as-boolean --validate --validate-modality grid;4.1496453285217285;valid;{"result": "valid"}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6283843517303467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.3256144523620605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.518097639083862;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;1;--features-as-boolean --validate --validate-modality forall;5.07857608795166;valid;{"result": "valid"}
250;10;5.5;7;1;--features-as-boolean --validate --validate-modality grid;4.105659484863281;valid;{"result": "valid"}
250;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9792401790618896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.99951434135437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.234902381896973;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;2;--features-as-boolean --validate --validate-modality forall;5.488398551940918;valid;{"result": "valid"}
250;10;5.5;7;2;--features-as-boolean --validate --validate-modality grid;4.183766603469849;valid;{"result": "valid"}
250;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.667466402053833;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.019272089004517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.643370389938354;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --validate --validate-modality forall;6.354266881942749;valid;{"result": "valid"}
250;10;5.5;8;0;--features-as-boolean --validate --validate-modality grid;4.38939094543457;valid;{"result": "valid"}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.887686491012573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.029335021972656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.732356548309326;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;1;--features-as-boolean --validate --validate-modality forall;6.446382522583008;valid;{"result": "valid"}
250;10;5.5;8;1;--features-as-boolean --validate --validate-modality grid;4.317371368408203;valid;{"result": "valid"}
250;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.774374723434448;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.524627447128296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.010520219802856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;2;--features-as-boolean --validate --validate-modality forall;5.723636865615845;valid;{"result": "valid"}
250;10;5.5;8;2;--features-as-boolean --validate --validate-modality grid;4.452891826629639;valid;{"result": "valid"}
250;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.657933235168457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.161062240600586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.72147011756897;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --validate --validate-modality forall;1.9284412860870361;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;0;--features-as-boolean --validate --validate-modality grid;1.8958277702331543;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.720957040786743;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.786266803741455;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.573457717895508;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;1;--features-as-boolean --validate --validate-modality forall;1.911301851272583;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;1;--features-as-boolean --validate --validate-modality grid;1.921769618988037;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.146002292633057;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.351539611816406;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.679383039474487;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;2;--features-as-boolean --validate --validate-modality forall;1.934537410736084;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;2;--features-as-boolean --validate --validate-modality grid;1.935119867324829;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.192518711090088;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.65340256690979;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.3046658039093;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;1.7895359992980957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;3.7702372074127197;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.66978979110718;false;{"dead_features": {}, "false_optionals": {"f254": [0]}}
250;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.136244535446167;false;{"dead_features": {}, "false_optionals": {"f228": [0]}}
250;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.644909143447876;false;{"dead_features": {}, "false_optionals": {"f254": [0]}}
250;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;1.7250378131866455;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;3.722130537033081;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.739622354507446;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
250;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.488579750061035;false;{"dead_features": {}, "false_optionals": {"f55": [0]}}
250;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.624715089797974;false;{"dead_features": {}, "false_optionals": {"f119": [0]}}
250;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;1.8146262168884277;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;3.8209590911865234;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.089442014694214;false;{"dead_features": {}, "false_optionals": {"f92": [0]}}
250;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.88804006576538;false;{"dead_features": {}, "false_optionals": {"f254": [0]}}
250;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.822089195251465;false;{"dead_features": {}, "false_optionals": {"f149": [0]}}
250;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;5.515578746795654;valid;{"result": "valid"}
250;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;3.9442169666290283;valid;{"result": "valid"}
250;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.529494524002075;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.149559020996094;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.823122024536133;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;5.511117219924927;valid;{"result": "valid"}
250;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;4.003896951675415;valid;{"result": "valid"}
250;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.229156494140625;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.8363165855407715;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.627493858337402;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;5.483422040939331;valid;{"result": "valid"}
250;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;3.9556901454925537;valid;{"result": "valid"}
250;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.106156587600708;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.635033845901489;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.29804229736328;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;5.896224498748779;valid;{"result": "valid"}
250;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;4.340078115463257;valid;{"result": "valid"}
250;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.142512321472168;false;{"dead_features": {}, "false_optionals": {"f218": [0]}}
250;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.142431497573853;false;{"dead_features": {}, "false_optionals": {"f168": [0]}}
250;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.541012287139893;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;5.629469633102417;valid;{"result": "valid"}
250;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;4.232615947723389;valid;{"result": "valid"}
250;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.550862550735474;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
250;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.660997152328491;false;{"dead_features": {}, "false_optionals": {"f155": [0]}}
250;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.2778000831604;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;5.694803953170776;valid;{"result": "valid"}
250;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;4.092819452285767;valid;{"result": "valid"}
250;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.961224317550659;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.688694953918457;false;{"dead_features": {}, "false_optionals": {"f212": [0]}}
250;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.4023916721344;false;{"dead_features": {}, "false_optionals": {"f168": [0]}}
250;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;5.628207445144653;valid;{"result": "valid"}
250;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;4.158552408218384;valid;{"result": "valid"}
250;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.141616106033325;dead;{"dead_features": {"f53": [0]}, "false_optionals": {}}
250;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.860628366470337;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.455049514770508;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
250;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;5.975704908370972;valid;{"result": "valid"}
250;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;4.121613025665283;valid;{"result": "valid"}
250;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9208247661590576;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.058119773864746;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.229421138763428;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;5.418164491653442;valid;{"result": "valid"}
250;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;4.169368505477905;valid;{"result": "valid"}
250;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5972096920013428;dead;{"dead_features": {"f53": [0]}, "false_optionals": {}}
250;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.854971408843994;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.103891611099243;dead;{"dead_features": {"f53": [0]}, "false_optionals": {}}
250;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;2.487609386444092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;1.8566441535949707;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.794206857681274;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
250;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.108495712280273;false;{"dead_features": {}, "false_optionals": {"f192": [0]}}
250;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.572629451751709;false;{"dead_features": {}, "false_optionals": {"f35": [0]}}
250;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;2.5847103595733643;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;1.8143110275268555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.859581470489502;false;{"dead_features": {}, "false_optionals": {"f114": [0]}}
250;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.22676157951355;false;{"dead_features": {}, "false_optionals": {"f24": [0]}}
250;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.797843933105469;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
250;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;2.5347301959991455;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;1.833202600479126;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.741515636444092;false;{"dead_features": {}, "false_optionals": {"f177": [0]}}
250;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.2629075050354;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
250;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.323509454727173;false;{"dead_features": {}, "false_optionals": {"f26": [0]}}
250;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;4.506693601608276;valid;{"result": "valid"}
250;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.156884431838989;valid;{"result": "valid"}
250;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4696762561798096;dead;{"dead_features": {"f197": [0]}, "false_optionals": {}}
250;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.9779281616210938;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.167402982711792;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;4.5463995933532715;valid;{"result": "valid"}
250;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.079359769821167;valid;{"result": "valid"}
250;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3046045303344727;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.566627025604248;dead;{"dead_features": {"f197": [0]}, "false_optionals": {}}
250;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.801595211029053;dead;{"dead_features": {"f166": [0]}, "false_optionals": {}}
250;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;4.673743009567261;valid;{"result": "valid"}
250;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;3.867384910583496;valid;{"result": "valid"}
250;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4409608840942383;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.025409460067749;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.901113986968994;dead;{"dead_features": {"f166": [0]}, "false_optionals": {}}
250;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;1.8448121547698975;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;1.810201644897461;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.895625114440918;false;{"dead_features": {}, "false_optionals": {"f219": [0]}}
250;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.662525653839111;false;{"dead_features": {}, "false_optionals": {"f157": [0]}}
250;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.598082065582275;false;{"dead_features": {}, "false_optionals": {"f160": [0]}}
250;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;1.915877103805542;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;1.8511950969696045;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.751306533813477;false;{"dead_features": {}, "false_optionals": {"f236": [0]}}
250;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.651941776275635;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
250;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.683313369750977;false;{"dead_features": {}, "false_optionals": {"f236": [0]}}
250;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;1.8120274543762207;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;1.8385231494903564;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.161159753799438;false;{"dead_features": {}, "false_optionals": {"f132": [0]}}
250;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.902206897735596;false;{"dead_features": {}, "false_optionals": {"f132": [0]}}
250;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.647670269012451;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
250;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;5.254062652587891;valid;{"result": "valid"}
250;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;4.001347064971924;valid;{"result": "valid"}
250;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6186373233795166;dead;{"dead_features": {"f234": [0]}, "false_optionals": {}}
250;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.964653968811035;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
250;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.4606032371521;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
250;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;5.32375955581665;valid;{"result": "valid"}
250;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;4.002354145050049;valid;{"result": "valid"}
250;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.402896881103516;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
250;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.887850046157837;dead;{"dead_features": {"f234": [0]}, "false_optionals": {}}
250;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.493653774261475;dead;{"dead_features": {"f234": [0]}, "false_optionals": {}}
250;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;5.264639616012573;valid;{"result": "valid"}
250;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;3.9235386848449707;valid;{"result": "valid"}
250;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.330540418624878;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
250;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.1071503162384033;dead;{"dead_features": {"f146": [0]}, "false_optionals": {}}
250;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.5663800239563;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
250;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;2.2429888248443604;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;2.4193227291107178;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.67296814918518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.251752138137817;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.397291898727417;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;2.206212282180786;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;2.3155930042266846;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.987295866012573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.315965175628662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.235898494720459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;4.302239894866943;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;2.4305357933044434;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.711521863937378;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.803300619125366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.768348455429077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;1.8878662586212158;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;2.511915683746338;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5817081928253174;dead;{"dead_features": {"f189": [0]}, "false_optionals": {}}
250;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.98707914352417;dead;{"dead_features": {"f245": [0]}, "false_optionals": {}}
250;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;36.45709443092346;dead;{"dead_features": {"f189": [0]}, "false_optionals": {}}
250;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;1.9393823146820068;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;2.5835323333740234;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9657535552978516;dead;{"dead_features": {"f137": [0]}, "false_optionals": {}}
250;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.028330326080322;dead;{"dead_features": {"f120": [0]}, "false_optionals": {}}
250;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.6635947227478;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;1.9151315689086914;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;2.5145394802093506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.930150508880615;dead;{"dead_features": {"f108": [0]}, "false_optionals": {}}
250;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.100595474243164;dead;{"dead_features": {"f108": [0]}, "false_optionals": {}}
250;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;36.4522705078125;dead;{"dead_features": {"f189": [0]}, "false_optionals": {}}
250;10;6;0;0;--features-as-boolean --validate --validate-modality forall;1.9696252346038818;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;--features-as-boolean --validate --validate-modality grid;4.138465881347656;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.712827920913696;false;{"dead_features": {}, "false_optionals": {"f141": [0]}}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.555857419967651;false;{"dead_features": {}, "false_optionals": {"f102": [0]}}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.631592035293579;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
250;10;6;0;1;--features-as-boolean --validate --validate-modality forall;1.866776466369629;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;1;--features-as-boolean --validate --validate-modality grid;4.097590208053589;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.0257728099823;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
250;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.597633838653564;false;{"dead_features": {}, "false_optionals": {"f164": [0]}}
250;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.615332126617432;false;{"dead_features": {}, "false_optionals": {"f83": [0]}}
250;10;6;0;2;--features-as-boolean --validate --validate-modality forall;1.992300033569336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;0;2;--features-as-boolean --validate --validate-modality grid;3.974870204925537;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.92503809928894;false;{"dead_features": {}, "false_optionals": {"f242": [0]}}
250;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.6678626537323;false;{"dead_features": {}, "false_optionals": {"f227": [0]}}
250;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.76421332359314;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
250;10;6;1;0;--features-as-boolean --validate --validate-modality forall;5.652458429336548;valid;{"result": "valid"}
250;10;6;1;0;--features-as-boolean --validate --validate-modality grid;4.210277795791626;valid;{"result": "valid"}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8329272270202637;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.9863901138305664;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.079875469207764;dead;{"dead_features": {"f185": [0]}, "false_optionals": {}}
250;10;6;1;1;--features-as-boolean --validate --validate-modality forall;5.582286834716797;valid;{"result": "valid"}
250;10;6;1;1;--features-as-boolean --validate --validate-modality grid;4.032029390335083;valid;{"result": "valid"}
250;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4918394088745117;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.319828987121582;dead;{"dead_features": {"f80": [0]}, "false_optionals": {}}
250;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.172436475753784;dead;{"dead_features": {"f185": [0]}, "false_optionals": {}}
250;10;6;1;2;--features-as-boolean --validate --validate-modality forall;5.4240357875823975;valid;{"result": "valid"}
250;10;6;1;2;--features-as-boolean --validate --validate-modality grid;4.162668228149414;valid;{"result": "valid"}
250;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.95468807220459;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.718339204788208;dead;{"dead_features": {"f80": [0]}, "false_optionals": {}}
250;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.73874068260193;dead;{"dead_features": {"f149": [0]}, "false_optionals": {}}
250;10;6;2;0;--features-as-boolean --validate --validate-modality forall;5.5598838329315186;valid;{"result": "valid"}
250;10;6;2;0;--features-as-boolean --validate --validate-modality grid;4.423303842544556;valid;{"result": "valid"}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.9603283405303955;false;{"dead_features": {}, "false_optionals": {"f104": [0]}}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.671372652053833;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.374248027801514;false;{"dead_features": {}, "false_optionals": {"f109": [0]}}
250;10;6;2;1;--features-as-boolean --validate --validate-modality forall;5.577501058578491;valid;{"result": "valid"}
250;10;6;2;1;--features-as-boolean --validate --validate-modality grid;4.346242189407349;valid;{"result": "valid"}
250;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.156689882278442;false;{"dead_features": {}, "false_optionals": {"f81": [0]}}
250;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.585789680480957;false;{"dead_features": {}, "false_optionals": {"f67": [0]}}
250;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.17264199256897;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
250;10;6;2;2;--features-as-boolean --validate --validate-modality forall;5.4549720287323;valid;{"result": "valid"}
250;10;6;2;2;--features-as-boolean --validate --validate-modality grid;4.489733695983887;valid;{"result": "valid"}
250;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.200393438339233;false;{"dead_features": {}, "false_optionals": {"f104": [0]}}
250;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.211051225662231;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
250;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.33993411064148;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
250;10;6;3;0;--features-as-boolean --validate --validate-modality forall;6.306895732879639;valid;{"result": "valid"}
250;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.101839303970337;valid;{"result": "valid"}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.330852508544922;dead;{"dead_features": {"f24": [0]}, "false_optionals": {}}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.679959774017334;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.056710958480835;dead;{"dead_features": {"f24": [0]}, "false_optionals": {}}
250;10;6;3;1;--features-as-boolean --validate --validate-modality forall;5.858133792877197;valid;{"result": "valid"}
250;10;6;3;1;--features-as-boolean --validate --validate-modality grid;3.954793691635132;valid;{"result": "valid"}
250;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.97472882270813;dead;{"dead_features": {"f58": [0]}, "false_optionals": {}}
250;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.7011594772338867;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.287134647369385;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
250;10;6;3;2;--features-as-boolean --validate --validate-modality forall;5.932023048400879;valid;{"result": "valid"}
250;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.029728412628174;valid;{"result": "valid"}
250;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.302370309829712;dead;{"dead_features": {"f86": [0]}, "false_optionals": {}}
250;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6966335773468018;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
250;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.499380588531494;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;10;6;4;0;--features-as-boolean --validate --validate-modality forall;2.5593008995056152;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;--features-as-boolean --validate --validate-modality grid;1.9812641143798828;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.043224573135376;false;{"dead_features": {}, "false_optionals": {"f48": [0]}}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.591905117034912;false;{"dead_features": {}, "false_optionals": {"f130": [0]}}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.741212844848633;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
250;10;6;4;1;--features-as-boolean --validate --validate-modality forall;2.4996161460876465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;1;--features-as-boolean --validate --validate-modality grid;2.0163841247558594;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8640120029449463;false;{"dead_features": {}, "false_optionals": {"f194": [0]}}
250;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.756100177764893;false;{"dead_features": {}, "false_optionals": {"f35": [0]}}
250;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.57032585144043;false;{"dead_features": {}, "false_optionals": {"f188": [0]}}
250;10;6;4;2;--features-as-boolean --validate --validate-modality forall;2.653562068939209;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;2;--features-as-boolean --validate --validate-modality grid;2.0347611904144287;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.372662544250488;false;{"dead_features": {}, "false_optionals": {"f114": [0]}}
250;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.282282829284668;false;{"dead_features": {}, "false_optionals": {"f164": [0]}}
250;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.902704954147339;false;{"dead_features": {}, "false_optionals": {"f39": [0]}}
250;10;6;5;0;--features-as-boolean --validate --validate-modality forall;4.952093839645386;valid;{"result": "valid"}
250;10;6;5;0;--features-as-boolean --validate --validate-modality grid;3.970874786376953;valid;{"result": "valid"}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5545058250427246;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.275310754776001;dead;{"dead_features": {"f26": [0]}, "false_optionals": {}}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.446044445037842;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;6;5;1;--features-as-boolean --validate --validate-modality forall;4.598634719848633;valid;{"result": "valid"}
250;10;6;5;1;--features-as-boolean --validate --validate-modality grid;3.9849908351898193;valid;{"result": "valid"}
250;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7839176654815674;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
250;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.328406095504761;dead;{"dead_features": {"f160": [0]}, "false_optionals": {}}
250;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.3709454536438;dead;{"dead_features": {"f197": [0]}, "false_optionals": {}}
250;10;6;5;2;--features-as-boolean --validate --validate-modality forall;4.5950539112091064;valid;{"result": "valid"}
250;10;6;5;2;--features-as-boolean --validate --validate-modality grid;4.126795291900635;valid;{"result": "valid"}
250;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.568629503250122;dead;{"dead_features": {"f58": [0]}, "false_optionals": {}}
250;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.4465343952178955;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
250;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.11948275566101;dead;{"dead_features": {"f99": [0]}, "false_optionals": {}}
250;10;6;6;0;--features-as-boolean --validate --validate-modality forall;1.804441213607788;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;6;0;--features-as-boolean --validate --validate-modality grid;2.812230110168457;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.04604172706604;false;{"dead_features": {}, "false_optionals": {"f212": [0]}}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.100486993789673;false;{"dead_features": {}, "false_optionals": {"f61": [0]}}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.481740474700928;false;{"dead_features": {}, "false_optionals": {"f243": [0]}}
250;10;6;6;1;--features-as-boolean --validate --validate-modality forall;1.8666977882385254;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;6;1;--features-as-boolean --validate --validate-modality grid;2.8079333305358887;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.011274337768555;false;{"dead_features": {}, "false_optionals": {"f121": [0]}}
250;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.011096715927124;false;{"dead_features": {}, "false_optionals": {"f96": [0]}}
250;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.487114429473877;false;{"dead_features": {}, "false_optionals": {"f102": [0]}}
250;10;6;6;2;--features-as-boolean --validate --validate-modality forall;1.894383192062378;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;6;2;--features-as-boolean --validate --validate-modality grid;2.848287343978882;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.43706226348877;false;{"dead_features": {}, "false_optionals": {"f247": [0]}}
250;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.864687442779541;false;{"dead_features": {}, "false_optionals": {"f58": [0]}}
250;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.515782117843628;false;{"dead_features": {}, "false_optionals": {"f104": [0]}}
250;10;6;7;0;--features-as-boolean --validate --validate-modality forall;5.44713568687439;valid;{"result": "valid"}
250;10;6;7;0;--features-as-boolean --validate --validate-modality grid;3.9626657962799072;valid;{"result": "valid"}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5978939533233643;dead;{"dead_features": {"f85": [0]}, "false_optionals": {}}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.308368682861328;dead;{"dead_features": {"f13": [0]}, "false_optionals": {}}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.743021965026855;dead;{"dead_features": {"f253": [0]}, "false_optionals": {}}
250;10;6;7;1;--features-as-boolean --validate --validate-modality forall;5.434309482574463;valid;{"result": "valid"}
250;10;6;7;1;--features-as-boolean --validate --validate-modality grid;3.950190305709839;valid;{"result": "valid"}
250;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.22192120552063;dead;{"dead_features": {"f253": [0]}, "false_optionals": {}}
250;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2625224590301514;dead;{"dead_features": {"f234": [0]}, "false_optionals": {}}
250;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.025118589401245;dead;{"dead_features": {"f136": [0]}, "false_optionals": {}}
250;10;6;7;2;--features-as-boolean --validate --validate-modality forall;5.485704183578491;valid;{"result": "valid"}
250;10;6;7;2;--features-as-boolean --validate --validate-modality grid;4.002119302749634;valid;{"result": "valid"}
250;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.565084934234619;dead;{"dead_features": {"f152": [0]}, "false_optionals": {}}
250;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.422792673110962;dead;{"dead_features": {"f253": [0]}, "false_optionals": {}}
250;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.93789839744568;dead;{"dead_features": {"f253": [0]}, "false_optionals": {}}
250;10;6;8;0;--features-as-boolean --validate --validate-modality forall;1.9677605628967285;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;8;0;--features-as-boolean --validate --validate-modality grid;1.920274019241333;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.734796285629272;false;{"dead_features": {}, "false_optionals": {"f190": [0]}}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.739667177200317;false;{"dead_features": {}, "false_optionals": {"f214": [0]}}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.620499610900879;false;{"dead_features": {}, "false_optionals": {"f190": [0]}}
250;10;6;8;1;--features-as-boolean --validate --validate-modality forall;1.9200615882873535;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;8;1;--features-as-boolean --validate --validate-modality grid;1.9290580749511719;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.762176513671875;false;{"dead_features": {}, "false_optionals": {"f142": [0]}}
250;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.32453966140747;false;{"dead_features": {}, "false_optionals": {"f215": [0]}}
250;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.144490003585815;false;{"dead_features": {}, "false_optionals": {"f123": [0]}}
250;10;6;8;2;--features-as-boolean --validate --validate-modality forall;1.9289569854736328;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;8;2;--features-as-boolean --validate --validate-modality grid;1.9259743690490723;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.918160676956177;false;{"dead_features": {}, "false_optionals": {"f23": [0]}}
250;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.123764991760254;false;{"dead_features": {}, "false_optionals": {"f41": [0]}}
250;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.173910856246948;false;{"dead_features": {}, "false_optionals": {"f228": [0]}}
250;10;6;9;0;--features-as-boolean --validate --validate-modality forall;1.8012471199035645;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;0;--features-as-boolean --validate --validate-modality grid;1.8464221954345703;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4812171459198;dead;{"dead_features": {"f137": [0]}, "false_optionals": {}}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.418262004852295;dead;{"dead_features": {"f120": [0]}, "false_optionals": {}}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.134083032608032;dead;{"dead_features": {"f57": [0]}, "false_optionals": {}}
250;10;6;9;1;--features-as-boolean --validate --validate-modality forall;1.7789766788482666;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;1;--features-as-boolean --validate --validate-modality grid;1.769536018371582;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8604934215545654;dead;{"dead_features": {"f53": [0]}, "false_optionals": {}}
250;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.5107645988464355;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
250;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.82660412788391;dead;{"dead_features": {"f90": [0]}, "false_optionals": {}}
250;10;6;9;2;--features-as-boolean --validate --validate-modality forall;1.8983187675476074;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;2;--features-as-boolean --validate --validate-modality grid;1.8190898895263672;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6362407207489014;dead;{"dead_features": {"f190": [0]}, "false_optionals": {}}
250;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.7181875705718994;dead;{"dead_features": {"f53": [0]}, "false_optionals": {}}
250;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.689553260803223;dead;{"dead_features": {"f189": [0]}, "false_optionals": {}}


==> data/old/mauro2_0302.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
350;10;5;0;0;--features-as-boolean --validate --validate-modality forall;2.162846565246582;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;0;--features-as-boolean --validate --validate-modality grid;1.9630603790283203;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.1548273563385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.502525091171265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.13093876838684;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --validate --validate-modality forall;3.4372456073760986;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;1;--features-as-boolean --validate --validate-modality grid;1.925574541091919;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.87851619720459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.877659559249878;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.025940895080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --validate --validate-modality forall;2.479125738143921;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;2;--features-as-boolean --validate --validate-modality grid;1.9128499031066895;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.67555856704712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.943708419799805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.783849477767944;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --validate --validate-modality forall;2.9044060707092285;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;3;--features-as-boolean --validate --validate-modality grid;1.9902331829071045;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;56.469077348709106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.459914445877075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.34150218963623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --validate --validate-modality forall;2.048292636871338;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;4;--features-as-boolean --validate --validate-modality grid;1.8799874782562256;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.64147138595581;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.25830864906311;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.16818118095398;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --validate --validate-modality forall;2.6430044174194336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;5;--features-as-boolean --validate --validate-modality grid;1.8945133686065674;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;55.09654712677002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.728511095046997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.86366605758667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --validate --validate-modality forall;3.9542465209960938;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;6;--features-as-boolean --validate --validate-modality grid;2.113868236541748;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.831066608428955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.15956401824951;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.491885900497437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --validate --validate-modality forall;2.78637433052063;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;7;--features-as-boolean --validate --validate-modality grid;1.871969223022461;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.00562310218811;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.40227508544922;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.544965982437134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --validate --validate-modality forall;2.715538740158081;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;8;--features-as-boolean --validate --validate-modality grid;1.8991260528564453;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;57.60208463668823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.60388493537903;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.27097988128662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --validate --validate-modality forall;3.86842679977417;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5;0;9;--features-as-boolean --validate --validate-modality grid;1.9394192695617676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;52.707218408584595;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.409691333770752;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.604395151138306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --validate --validate-modality forall;7.395129680633545;valid;{"result": "valid"}
350;10;5;1;0;--features-as-boolean --validate --validate-modality grid;4.46351957321167;valid;{"result": "valid"}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7042338848114014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.838785409927368;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.480204105377197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --validate --validate-modality forall;7.603116273880005;valid;{"result": "valid"}
350;10;5;1;1;--features-as-boolean --validate --validate-modality grid;4.632143497467041;valid;{"result": "valid"}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3103902339935303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.954281568527222;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.034313201904297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --validate --validate-modality forall;7.2494096755981445;valid;{"result": "valid"}
350;10;5;1;2;--features-as-boolean --validate --validate-modality grid;4.40574836730957;valid;{"result": "valid"}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6528491973876953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.005776643753052;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.184514045715332;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --validate --validate-modality forall;6.631842851638794;valid;{"result": "valid"}
350;10;5;1;3;--features-as-boolean --validate --validate-modality grid;4.629144906997681;valid;{"result": "valid"}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6341652870178223;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.905689477920532;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.744024753570557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --validate --validate-modality forall;7.175182580947876;valid;{"result": "valid"}
350;10;5;1;4;--features-as-boolean --validate --validate-modality grid;4.520257949829102;valid;{"result": "valid"}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6175334453582764;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.498667478561401;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.587402820587158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --validate --validate-modality forall;7.41772198677063;valid;{"result": "valid"}
350;10;5;1;5;--features-as-boolean --validate --validate-modality grid;4.414053678512573;valid;{"result": "valid"}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6933753490448;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.429444551467896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.96459436416626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --validate --validate-modality forall;7.292079925537109;valid;{"result": "valid"}
350;10;5;1;6;--features-as-boolean --validate --validate-modality grid;4.517921686172485;valid;{"result": "valid"}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5534775257110596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.378634691238403;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.615026235580444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --validate --validate-modality forall;7.061533689498901;valid;{"result": "valid"}
350;10;5;1;7;--features-as-boolean --validate --validate-modality grid;4.198094129562378;valid;{"result": "valid"}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.838045597076416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.662210941314697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.228782415390015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --validate --validate-modality forall;6.622528791427612;valid;{"result": "valid"}
350;10;5;1;8;--features-as-boolean --validate --validate-modality grid;4.251943826675415;valid;{"result": "valid"}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.710629463195801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.207317113876343;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.925994157791138;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --validate --validate-modality forall;6.724323749542236;valid;{"result": "valid"}
350;10;5;1;9;--features-as-boolean --validate --validate-modality grid;4.20980429649353;valid;{"result": "valid"}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.544196844100952;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.043415307998657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.15114665031433;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --validate --validate-modality forall;29.123955011367798;valid;{"result": "valid"}
350;10;5;2;0;--features-as-boolean --validate --validate-modality grid;6.364428758621216;valid;{"result": "valid"}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.660147428512573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.939868927001953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.305342197418213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --validate --validate-modality forall;27.724905729293823;valid;{"result": "valid"}
350;10;5;2;1;--features-as-boolean --validate --validate-modality grid;6.878100156784058;valid;{"result": "valid"}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.485353231430054;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.679670095443726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.358336210250854;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --validate --validate-modality forall;9.194743871688843;valid;{"result": "valid"}
350;10;5;2;2;--features-as-boolean --validate --validate-modality grid;6.264084100723267;valid;{"result": "valid"}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.57144045829773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.479569673538208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.385734796524048;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --validate --validate-modality forall;25.52252197265625;valid;{"result": "valid"}
350;10;5;2;3;--features-as-boolean --validate --validate-modality grid;7.048848628997803;valid;{"result": "valid"}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.97000241279602;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.576370239257812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.723580360412598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --validate --validate-modality forall;45.39008569717407;valid;{"result": "valid"}
350;10;5;2;4;--features-as-boolean --validate --validate-modality grid;6.524903297424316;valid;{"result": "valid"}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.483218908309937;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.970855474472046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.221797704696655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --validate --validate-modality forall;7.798274517059326;valid;{"result": "valid"}
350;10;5;2;5;--features-as-boolean --validate --validate-modality grid;6.6318359375;valid;{"result": "valid"}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.468944787979126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.255191326141357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.80066728591919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --validate --validate-modality forall;14.940172910690308;valid;{"result": "valid"}
350;10;5;2;6;--features-as-boolean --validate --validate-modality grid;6.69755482673645;valid;{"result": "valid"}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.971620798110962;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.56846022605896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.357130765914917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --validate --validate-modality forall;14.212181806564331;valid;{"result": "valid"}
350;10;5;2;7;--features-as-boolean --validate --validate-modality grid;6.6890668869018555;valid;{"result": "valid"}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.10672950744629;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.538094520568848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.304755926132202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --validate --validate-modality forall;33.890385150909424;valid;{"result": "valid"}
350;10;5;2;8;--features-as-boolean --validate --validate-modality grid;6.499089002609253;valid;{"result": "valid"}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.185073614120483;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.701893091201782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.580090284347534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --validate --validate-modality forall;13.360138654708862;valid;{"result": "valid"}
350;10;5;2;9;--features-as-boolean --validate --validate-modality grid;6.646983861923218;valid;{"result": "valid"}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.155134439468384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.616697072982788;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.32124376296997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --validate --validate-modality forall;6.9107348918914795;valid;{"result": "valid"}
350;10;5;3;0;--features-as-boolean --validate --validate-modality grid;4.240526914596558;valid;{"result": "valid"}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6928179264068604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.948972463607788;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.509873390197754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --validate --validate-modality forall;7.154669523239136;valid;{"result": "valid"}
350;10;5;3;1;--features-as-boolean --validate --validate-modality grid;4.571192502975464;valid;{"result": "valid"}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.620940923690796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.57940673828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.32538104057312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --validate --validate-modality forall;7.171227216720581;valid;{"result": "valid"}
350;10;5;3;2;--features-as-boolean --validate --validate-modality grid;4.443036794662476;valid;{"result": "valid"}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.884150266647339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.059067726135254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.79243779182434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --validate --validate-modality forall;6.961374282836914;valid;{"result": "valid"}
350;10;5;3;3;--features-as-boolean --validate --validate-modality grid;4.704735040664673;valid;{"result": "valid"}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9063687324523926;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.828374147415161;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.094588041305542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --validate --validate-modality forall;7.462631940841675;valid;{"result": "valid"}
350;10;5;3;4;--features-as-boolean --validate --validate-modality grid;4.370991468429565;valid;{"result": "valid"}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.793720006942749;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.844954252243042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.190316677093506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --validate --validate-modality forall;8.12066102027893;valid;{"result": "valid"}
350;10;5;3;5;--features-as-boolean --validate --validate-modality grid;4.3179612159729;valid;{"result": "valid"}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7707595825195312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.597293853759766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.454975843429565;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --validate --validate-modality forall;7.308459281921387;valid;{"result": "valid"}
350;10;5;3;6;--features-as-boolean --validate --validate-modality grid;4.360844373703003;valid;{"result": "valid"}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6545917987823486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.167372226715088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.655824661254883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --validate --validate-modality forall;7.066884994506836;valid;{"result": "valid"}
350;10;5;3;7;--features-as-boolean --validate --validate-modality grid;4.254126310348511;valid;{"result": "valid"}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.722364664077759;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.980181217193604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.336451768875122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --validate --validate-modality forall;7.8277904987335205;valid;{"result": "valid"}
350;10;5;3;8;--features-as-boolean --validate --validate-modality grid;4.657674074172974;valid;{"result": "valid"}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7296957969665527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.473711013793945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.582544565200806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --validate --validate-modality forall;6.9401044845581055;valid;{"result": "valid"}
350;10;5;3;9;--features-as-boolean --validate --validate-modality grid;4.51857590675354;valid;{"result": "valid"}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7727997303009033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.883626461029053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.20085072517395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --validate --validate-modality forall;174.65169858932495;valid;{"result": "valid"}
350;10;5;4;0;--features-as-boolean --validate --validate-modality grid;10.590182781219482;valid;{"result": "valid"}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;71.28451895713806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.31771731376648;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.00439453125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --validate --validate-modality forall;43.02654051780701;valid;{"result": "valid"}
350;10;5;4;1;--features-as-boolean --validate --validate-modality grid;10.540908575057983;valid;{"result": "valid"}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.71362400054932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.754754781723022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.433427810668945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --validate --validate-modality forall;90.65771436691284;valid;{"result": "valid"}
350;10;5;4;2;--features-as-boolean --validate --validate-modality grid;10.64753532409668;valid;{"result": "valid"}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;89.88047575950623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.679418802261353;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.11168146133423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --validate --validate-modality forall;29.486529111862183;valid;{"result": "valid"}
350;10;5;4;3;--features-as-boolean --validate --validate-modality grid;10.902466058731079;valid;{"result": "valid"}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.74947881698608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.403798580169678;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.803999662399292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --validate --validate-modality forall;98.14668226242065;valid;{"result": "valid"}
350;10;5;4;4;--features-as-boolean --validate --validate-modality grid;10.98694658279419;valid;{"result": "valid"}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.98799753189087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.17095685005188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.922685384750366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --validate --validate-modality forall;13.900822162628174;valid;{"result": "valid"}
350;10;5;4;5;--features-as-boolean --validate --validate-modality grid;11.120924949645996;valid;{"result": "valid"}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.30823731422424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.503572702407837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.66865348815918;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;4;6;--features-as-boolean --validate --validate-modality grid;10.72530746459961;valid;{"result": "valid"}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.94136357307434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.381538152694702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.821091175079346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --validate --validate-modality forall;81.07814431190491;valid;{"result": "valid"}
350;10;5;4;7;--features-as-boolean --validate --validate-modality grid;11.880418539047241;valid;{"result": "valid"}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.22272181510925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.383560180664062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.307735204696655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;4;8;--features-as-boolean --validate --validate-modality grid;11.739053964614868;valid;{"result": "valid"}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.62650394439697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.021079301834106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.22258424758911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --validate --validate-modality forall;62.84125065803528;valid;{"result": "valid"}
350;10;5;4;9;--features-as-boolean --validate --validate-modality grid;10.746944189071655;valid;{"result": "valid"}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.05798959732056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.938375234603882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.975781440734863;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --validate --validate-modality forall;7.550127267837524;valid;{"result": "valid"}
350;10;5;5;0;--features-as-boolean --validate --validate-modality grid;4.5770957469940186;valid;{"result": "valid"}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0380845069885254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.005310773849487;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.27870488166809;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --validate --validate-modality forall;7.65624737739563;valid;{"result": "valid"}
350;10;5;5;1;--features-as-boolean --validate --validate-modality grid;4.263733625411987;valid;{"result": "valid"}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8976478576660156;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.374597072601318;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.511162996292114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --validate --validate-modality forall;7.37272834777832;valid;{"result": "valid"}
350;10;5;5;2;--features-as-boolean --validate --validate-modality grid;4.4078590869903564;valid;{"result": "valid"}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.370316505432129;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.506232261657715;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.660940885543823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --validate --validate-modality forall;7.985673427581787;valid;{"result": "valid"}
350;10;5;5;3;--features-as-boolean --validate --validate-modality grid;4.354330778121948;valid;{"result": "valid"}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9489142894744873;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.163573026657104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.41178607940674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --validate --validate-modality forall;6.971625804901123;valid;{"result": "valid"}
350;10;5;5;4;--features-as-boolean --validate --validate-modality grid;5.052652597427368;valid;{"result": "valid"}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.922555923461914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.280892372131348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.518128395080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --validate --validate-modality forall;7.911166667938232;valid;{"result": "valid"}
350;10;5;5;5;--features-as-boolean --validate --validate-modality grid;4.389997243881226;valid;{"result": "valid"}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9153056144714355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.034307956695557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.96687602996826;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --validate --validate-modality forall;7.780208110809326;valid;{"result": "valid"}
350;10;5;5;6;--features-as-boolean --validate --validate-modality grid;4.197920322418213;valid;{"result": "valid"}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7883834838867188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.53882884979248;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.76439356803894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --validate --validate-modality forall;7.3478875160217285;valid;{"result": "valid"}
350;10;5;5;7;--features-as-boolean --validate --validate-modality grid;4.26596212387085;valid;{"result": "valid"}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.860503911972046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.506014108657837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.736528158187866;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --validate --validate-modality forall;7.0912158489227295;valid;{"result": "valid"}
350;10;5;5;8;--features-as-boolean --validate --validate-modality grid;4.311679124832153;valid;{"result": "valid"}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.047729015350342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.252716302871704;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.45098352432251;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --validate --validate-modality forall;6.997681379318237;valid;{"result": "valid"}
350;10;5;5;9;--features-as-boolean --validate --validate-modality grid;4.290998935699463;valid;{"result": "valid"}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.937415361404419;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.251578092575073;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.166855812072754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --validate --validate-modality forall;19.689210891723633;valid;{"result": "valid"}
350;10;5;6;0;--features-as-boolean --validate --validate-modality grid;10.606910943984985;valid;{"result": "valid"}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.924322843551636;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.351685523986816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.619609117507935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --validate --validate-modality forall;23.370660066604614;valid;{"result": "valid"}
350;10;5;6;1;--features-as-boolean --validate --validate-modality grid;10.362945079803467;valid;{"result": "valid"}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.91477179527283;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.676666736602783;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.042491912841797;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --validate --validate-modality forall;7.703646183013916;valid;{"result": "valid"}
350;10;5;6;2;--features-as-boolean --validate --validate-modality grid;10.502893447875977;valid;{"result": "valid"}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.16978073120117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.985583066940308;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.548949003219604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --validate --validate-modality forall;7.055858135223389;valid;{"result": "valid"}
350;10;5;6;3;--features-as-boolean --validate --validate-modality grid;10.338919162750244;valid;{"result": "valid"}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.59238624572754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.065170288085938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.69450569152832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --validate --validate-modality forall;53.272704124450684;valid;{"result": "valid"}
350;10;5;6;4;--features-as-boolean --validate --validate-modality grid;10.902628183364868;valid;{"result": "valid"}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.2958869934082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.217086791992188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.516031742095947;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --validate --validate-modality forall;33.155030488967896;valid;{"result": "valid"}
350;10;5;6;5;--features-as-boolean --validate --validate-modality grid;10.9908766746521;valid;{"result": "valid"}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.18572998046875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.35841989517212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.75205636024475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --validate --validate-modality forall;11.420664310455322;valid;{"result": "valid"}
350;10;5;6;6;--features-as-boolean --validate --validate-modality grid;10.34579086303711;valid;{"result": "valid"}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.305808782577515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.408235549926758;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.519630193710327;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --validate --validate-modality forall;7.038916826248169;valid;{"result": "valid"}
350;10;5;6;7;--features-as-boolean --validate --validate-modality grid;10.731345415115356;valid;{"result": "valid"}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.01249814033508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.30473780632019;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.964871406555176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --validate --validate-modality forall;49.291306257247925;valid;{"result": "valid"}
350;10;5;6;8;--features-as-boolean --validate --validate-modality grid;10.327729940414429;valid;{"result": "valid"}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.69692373275757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.950139284133911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.477925539016724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --validate --validate-modality forall;13.229442358016968;valid;{"result": "valid"}
350;10;5;6;9;--features-as-boolean --validate --validate-modality grid;11.048855781555176;valid;{"result": "valid"}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.61958599090576;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.92558479309082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;17.129260540008545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --validate --validate-modality forall;6.73367714881897;valid;{"result": "valid"}
350;10;5;7;0;--features-as-boolean --validate --validate-modality grid;4.461361885070801;valid;{"result": "valid"}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.536104440689087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.727940320968628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.170941829681396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --validate --validate-modality forall;7.0834009647369385;valid;{"result": "valid"}
350;10;5;7;1;--features-as-boolean --validate --validate-modality grid;4.459820508956909;valid;{"result": "valid"}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5362298488616943;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.99469804763794;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.151047468185425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --validate --validate-modality forall;7.849487781524658;valid;{"result": "valid"}
350;10;5;7;2;--features-as-boolean --validate --validate-modality grid;4.600308656692505;valid;{"result": "valid"}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.604400634765625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.807348728179932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.49420952796936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --validate --validate-modality forall;6.846864223480225;valid;{"result": "valid"}
350;10;5;7;3;--features-as-boolean --validate --validate-modality grid;4.323591470718384;valid;{"result": "valid"}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.602370500564575;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.4353063106536865;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.81517219543457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --validate --validate-modality forall;6.698502063751221;valid;{"result": "valid"}
350;10;5;7;4;--features-as-boolean --validate --validate-modality grid;4.366984128952026;valid;{"result": "valid"}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5448849201202393;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.043092012405396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.65083122253418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --validate --validate-modality forall;7.935121297836304;valid;{"result": "valid"}
350;10;5;7;5;--features-as-boolean --validate --validate-modality grid;4.625674247741699;valid;{"result": "valid"}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.572500705718994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.70910382270813;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.39661717414856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --validate --validate-modality forall;7.620012044906616;valid;{"result": "valid"}
350;10;5;7;6;--features-as-boolean --validate --validate-modality grid;4.606558084487915;valid;{"result": "valid"}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6321239471435547;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.578449964523315;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.98057746887207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --validate --validate-modality forall;7.397791862487793;valid;{"result": "valid"}
350;10;5;7;7;--features-as-boolean --validate --validate-modality grid;4.452799558639526;valid;{"result": "valid"}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4654181003570557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.916224718093872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.67729353904724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --validate --validate-modality forall;6.865445137023926;valid;{"result": "valid"}
350;10;5;7;8;--features-as-boolean --validate --validate-modality grid;4.479339838027954;valid;{"result": "valid"}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.457946300506592;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.514576435089111;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.48817229270935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --validate --validate-modality forall;7.044581174850464;valid;{"result": "valid"}
350;10;5;7;9;--features-as-boolean --validate --validate-modality grid;4.584391832351685;valid;{"result": "valid"}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6026878356933594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.000136137008667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.941663026809692;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --validate --validate-modality forall;11.087669134140015;valid;{"result": "valid"}
350;10;5;8;0;--features-as-boolean --validate --validate-modality grid;4.8959596157073975;valid;{"result": "valid"}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.85812211036682;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.171690464019775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.320650815963745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --validate --validate-modality forall;9.0165114402771;valid;{"result": "valid"}
350;10;5;8;1;--features-as-boolean --validate --validate-modality grid;4.853716611862183;valid;{"result": "valid"}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.126447439193726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.727083444595337;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.278380870819092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --validate --validate-modality forall;23.710803031921387;valid;{"result": "valid"}
350;10;5;8;2;--features-as-boolean --validate --validate-modality grid;4.769180059432983;valid;{"result": "valid"}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.108107805252075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.018178701400757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.842596530914307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --validate --validate-modality forall;7.635326385498047;valid;{"result": "valid"}
350;10;5;8;3;--features-as-boolean --validate --validate-modality grid;4.646310329437256;valid;{"result": "valid"}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.995344400405884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.087308645248413;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.433682203292847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --validate --validate-modality forall;9.950392484664917;valid;{"result": "valid"}
350;10;5;8;4;--features-as-boolean --validate --validate-modality grid;4.906294822692871;valid;{"result": "valid"}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.862436294555664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.20095157623291;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.19745945930481;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --validate --validate-modality forall;31.810453176498413;valid;{"result": "valid"}
350;10;5;8;5;--features-as-boolean --validate --validate-modality grid;4.889761924743652;valid;{"result": "valid"}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.078782081604004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.78521180152893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.36012315750122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --validate --validate-modality forall;10.282454252243042;valid;{"result": "valid"}
350;10;5;8;6;--features-as-boolean --validate --validate-modality grid;4.854982137680054;valid;{"result": "valid"}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.236095190048218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.026578903198242;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.497650623321533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --validate --validate-modality forall;18.129058122634888;valid;{"result": "valid"}
350;10;5;8;7;--features-as-boolean --validate --validate-modality grid;4.939864873886108;valid;{"result": "valid"}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.997953414916992;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.475403785705566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.181139469146729;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --validate --validate-modality forall;11.875832319259644;valid;{"result": "valid"}
350;10;5;8;8;--features-as-boolean --validate --validate-modality grid;4.953426361083984;valid;{"result": "valid"}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.973113536834717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.166782855987549;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.731803894042969;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --validate --validate-modality forall;19.020724296569824;valid;{"result": "valid"}
350;10;5;8;9;--features-as-boolean --validate --validate-modality grid;5.330041408538818;valid;{"result": "valid"}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.61860251426697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.110986948013306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.303232431411743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --validate --validate-modality forall;4.6249308586120605;valid;{"result": "valid"}
350;10;5;9;0;--features-as-boolean --validate --validate-modality grid;4.723968982696533;valid;{"result": "valid"}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4904208183288574;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.398294687271118;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.009966135025024;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --validate --validate-modality forall;4.682735919952393;valid;{"result": "valid"}
350;10;5;9;1;--features-as-boolean --validate --validate-modality grid;4.518896818161011;valid;{"result": "valid"}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.549415349960327;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.873270034790039;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.543242692947388;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --validate --validate-modality forall;4.287464380264282;valid;{"result": "valid"}
350;10;5;9;2;--features-as-boolean --validate --validate-modality grid;4.513522386550903;valid;{"result": "valid"}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.307478189468384;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.999279737472534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.87383198738098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --validate --validate-modality forall;5.043611288070679;valid;{"result": "valid"}
350;10;5;9;3;--features-as-boolean --validate --validate-modality grid;4.450289964675903;valid;{"result": "valid"}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.263742208480835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.389532804489136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.100165605545044;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --validate --validate-modality forall;6.929086685180664;valid;{"result": "valid"}
350;10;5;9;4;--features-as-boolean --validate --validate-modality grid;4.822158336639404;valid;{"result": "valid"}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6040310859680176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.765164375305176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.136878490447998;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --validate --validate-modality forall;4.76537823677063;valid;{"result": "valid"}
350;10;5;9;5;--features-as-boolean --validate --validate-modality grid;4.379014015197754;valid;{"result": "valid"}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.441807270050049;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.342692852020264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.800859451293945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --validate --validate-modality forall;4.46626353263855;valid;{"result": "valid"}
350;10;5;9;6;--features-as-boolean --validate --validate-modality grid;4.46647834777832;valid;{"result": "valid"}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.002684116363525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.244736671447754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.795653104782104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --validate --validate-modality forall;9.423591375350952;valid;{"result": "valid"}
350;10;5;9;7;--features-as-boolean --validate --validate-modality grid;4.737969875335693;valid;{"result": "valid"}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.318114995956421;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.661766052246094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.10552668571472;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --validate --validate-modality forall;4.74091362953186;valid;{"result": "valid"}
350;10;5;9;8;--features-as-boolean --validate --validate-modality grid;4.620903968811035;valid;{"result": "valid"}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5643603801727295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.460115909576416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.24584460258484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --validate --validate-modality forall;5.034240007400513;valid;{"result": "valid"}
350;10;5;9;9;--features-as-boolean --validate --validate-modality grid;4.7529003620147705;valid;{"result": "valid"}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9727699756622314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.52708911895752;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.26225209236145;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --validate --validate-modality forall;254.9138584136963;valid;{"result": "valid"}
350;10;5;10;0;--features-as-boolean --validate --validate-modality grid;16.09836196899414;valid;{"result": "valid"}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;155.11368465423584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.94528102874756;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.82015895843506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --validate --validate-modality forall;44.7219443321228;valid;{"result": "valid"}
350;10;5;10;1;--features-as-boolean --validate --validate-modality grid;15.885257720947266;valid;{"result": "valid"}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.58242011070251;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.490310430526733;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.081597805023193;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;10;2;--features-as-boolean --validate --validate-modality grid;15.665984392166138;valid;{"result": "valid"}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;149.63054943084717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.519946575164795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.82269525527954;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5;10;3;--features-as-boolean --validate --validate-modality grid;16.88818073272705;valid;{"result": "valid"}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;136.37041807174683;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.343016624450684;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.708619832992554;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --validate --validate-modality forall;128.44702768325806;valid;{"result": "valid"}
350;10;5;10;4;--features-as-boolean --validate --validate-modality grid;16.160274982452393;valid;{"result": "valid"}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;126.62604403495789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.80787229537964;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.52570104598999;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --validate --validate-modality forall;75.3378849029541;valid;{"result": "valid"}
350;10;5;10;5;--features-as-boolean --validate --validate-modality grid;16.09378743171692;valid;{"result": "valid"}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;158.3075032234192;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.102105140686035;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.271665811538696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --validate --validate-modality forall;231.79833841323853;valid;{"result": "valid"}
350;10;5;10;6;--features-as-boolean --validate --validate-modality grid;15.711483478546143;valid;{"result": "valid"}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;142.38375854492188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.13349795341492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.53793168067932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;10;7;--features-as-boolean --validate --validate-modality grid;15.712716102600098;valid;{"result": "valid"}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;137.99489045143127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.198266744613647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.931370735168457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --validate --validate-modality forall;51.87663745880127;valid;{"result": "valid"}
350;10;5;10;8;--features-as-boolean --validate --validate-modality grid;16.279749870300293;valid;{"result": "valid"}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;139.51929020881653;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.569082260131836;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.606748342514038;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;10;9;--features-as-boolean --validate --validate-modality grid;16.008124828338623;valid;{"result": "valid"}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;152.65122771263123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.52733302116394;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.095863819122314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --validate --validate-modality forall;5.703727960586548;valid;{"result": "valid"}
350;10;5;11;0;--features-as-boolean --validate --validate-modality grid;4.686712980270386;valid;{"result": "valid"}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.729036569595337;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.142476797103882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.068580150604248;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --validate --validate-modality forall;5.449018239974976;valid;{"result": "valid"}
350;10;5;11;1;--features-as-boolean --validate --validate-modality grid;4.536509990692139;valid;{"result": "valid"}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7054920196533203;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.00615906715393;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.674769639968872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --validate --validate-modality forall;5.19995379447937;valid;{"result": "valid"}
350;10;5;11;2;--features-as-boolean --validate --validate-modality grid;4.541984796524048;valid;{"result": "valid"}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5866127014160156;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.396162033081055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.688688039779663;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --validate --validate-modality forall;5.333324193954468;valid;{"result": "valid"}
350;10;5;11;3;--features-as-boolean --validate --validate-modality grid;4.652808666229248;valid;{"result": "valid"}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6608855724334717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.256173133850098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.468332290649414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --validate --validate-modality forall;5.925234794616699;valid;{"result": "valid"}
350;10;5;11;4;--features-as-boolean --validate --validate-modality grid;4.819302320480347;valid;{"result": "valid"}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.87304949760437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.593418836593628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.34949564933777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --validate --validate-modality forall;4.886610984802246;valid;{"result": "valid"}
350;10;5;11;5;--features-as-boolean --validate --validate-modality grid;4.339174270629883;valid;{"result": "valid"}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.805032730102539;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.262807369232178;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.326952695846558;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --validate --validate-modality forall;6.0680460929870605;valid;{"result": "valid"}
350;10;5;11;6;--features-as-boolean --validate --validate-modality grid;4.647377014160156;valid;{"result": "valid"}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6253151893615723;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.017454624176025;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.787919521331787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --validate --validate-modality forall;5.509413003921509;valid;{"result": "valid"}
350;10;5;11;7;--features-as-boolean --validate --validate-modality grid;4.589948415756226;valid;{"result": "valid"}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6355249881744385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.12841272354126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.213701486587524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --validate --validate-modality forall;5.097506999969482;valid;{"result": "valid"}
350;10;5;11;8;--features-as-boolean --validate --validate-modality grid;4.328692674636841;valid;{"result": "valid"}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7121853828430176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.023104906082153;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.50774359703064;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --validate --validate-modality forall;5.812485933303833;valid;{"result": "valid"}
350;10;5;11;9;--features-as-boolean --validate --validate-modality grid;4.7045814990997314;valid;{"result": "valid"}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.71663236618042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.913565397262573;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.78510880470276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --validate --validate-modality forall;8.908719778060913;valid;{"result": "valid"}
350;10;5;12;0;--features-as-boolean --validate --validate-modality grid;17.54101800918579;valid;{"result": "valid"}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;200.43998289108276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.49907636642456;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.69268798828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --validate --validate-modality forall;8.155344009399414;valid;{"result": "valid"}
350;10;5;12;1;--features-as-boolean --validate --validate-modality grid;17.155762672424316;valid;{"result": "valid"}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;217.63829398155212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;61.41324830055237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.06289458274841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --validate --validate-modality forall;26.75796937942505;valid;{"result": "valid"}
350;10;5;12;2;--features-as-boolean --validate --validate-modality grid;17.46103024482727;valid;{"result": "valid"}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;198.46175837516785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.14002799987793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.107176542282104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --validate --validate-modality forall;76.38157033920288;valid;{"result": "valid"}
350;10;5;12;3;--features-as-boolean --validate --validate-modality grid;17.257362604141235;valid;{"result": "valid"}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;177.7197666168213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.654380321502686;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.252434730529785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --validate --validate-modality forall;10.614100217819214;valid;{"result": "valid"}
350;10;5;12;4;--features-as-boolean --validate --validate-modality grid;18.14926290512085;valid;{"result": "valid"}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;234.70691871643066;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.339377641677856;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.001824617385864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --validate --validate-modality forall;23.587944746017456;valid;{"result": "valid"}
350;10;5;12;5;--features-as-boolean --validate --validate-modality grid;16.87749481201172;valid;{"result": "valid"}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;236.85383105278015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;71.32819867134094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.36182618141174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --validate --validate-modality forall;16.305886268615723;valid;{"result": "valid"}
350;10;5;12;6;--features-as-boolean --validate --validate-modality grid;17.531601428985596;valid;{"result": "valid"}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;163.7580327987671;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.94594597816467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.76978826522827;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --validate --validate-modality forall;9.562570810317993;valid;{"result": "valid"}
350;10;5;12;7;--features-as-boolean --validate --validate-modality grid;17.79125213623047;valid;{"result": "valid"}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;214.04230117797852;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.835142374038696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.38652420043945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --validate --validate-modality forall;12.21931529045105;valid;{"result": "valid"}
350;10;5;12;8;--features-as-boolean --validate --validate-modality grid;17.35885739326477;valid;{"result": "valid"}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;196.22374153137207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.383716106414795;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.848402976989746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --validate --validate-modality forall;20.395155668258667;valid;{"result": "valid"}
350;10;5;12;9;--features-as-boolean --validate --validate-modality grid;17.489816188812256;valid;{"result": "valid"}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;203.97860097885132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.259867906570435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.986650705337524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --validate --validate-modality forall;6.7634477615356445;valid;{"result": "valid"}
350;10;5;13;0;--features-as-boolean --validate --validate-modality grid;5.289584398269653;valid;{"result": "valid"}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.456570863723755;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.460156440734863;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.18281030654907;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --validate --validate-modality forall;7.331869602203369;valid;{"result": "valid"}
350;10;5;13;1;--features-as-boolean --validate --validate-modality grid;5.5566933155059814;valid;{"result": "valid"}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.551682472229004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.108927249908447;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.08626461029053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --validate --validate-modality forall;7.415341854095459;valid;{"result": "valid"}
350;10;5;13;2;--features-as-boolean --validate --validate-modality grid;5.600474834442139;valid;{"result": "valid"}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.480823516845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.790207147598267;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.85097599029541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --validate --validate-modality forall;7.203327655792236;valid;{"result": "valid"}
350;10;5;13;3;--features-as-boolean --validate --validate-modality grid;5.8170177936553955;valid;{"result": "valid"}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.128305912017822;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.640197277069092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.587265491485596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --validate --validate-modality forall;8.26058554649353;valid;{"result": "valid"}
350;10;5;13;4;--features-as-boolean --validate --validate-modality grid;5.779464244842529;valid;{"result": "valid"}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.357300281524658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.070717573165894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.7851881980896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --validate --validate-modality forall;7.309633493423462;valid;{"result": "valid"}
350;10;5;13;5;--features-as-boolean --validate --validate-modality grid;6.067233562469482;valid;{"result": "valid"}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.2166242599487305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.836571216583252;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.89268183708191;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --validate --validate-modality forall;7.7323362827301025;valid;{"result": "valid"}
350;10;5;13;6;--features-as-boolean --validate --validate-modality grid;5.246260643005371;valid;{"result": "valid"}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.24419379234314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.525635957717896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.20324969291687;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --validate --validate-modality forall;6.773190498352051;valid;{"result": "valid"}
350;10;5;13;7;--features-as-boolean --validate --validate-modality grid;5.241783618927002;valid;{"result": "valid"}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.875087738037109;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.114976644515991;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.185805320739746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --validate --validate-modality forall;6.8558971881866455;valid;{"result": "valid"}
350;10;5;13;8;--features-as-boolean --validate --validate-modality grid;5.449390172958374;valid;{"result": "valid"}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.853569984436035;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.70128846168518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.906464338302612;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --validate --validate-modality forall;7.919284820556641;valid;{"result": "valid"}
350;10;5;13;9;--features-as-boolean --validate --validate-modality grid;5.248958587646484;valid;{"result": "valid"}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.960844993591309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.179973840713501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.949572801589966;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;0;--features-as-boolean --validate --validate-modality forall;12.691698551177979;valid;{"result": "valid"}
350;10;5;14;0;--features-as-boolean --validate --validate-modality grid;63.6872661113739;valid;{"result": "valid"}
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;1;--features-as-boolean --validate --validate-modality grid;63.76579189300537;valid;{"result": "valid"}
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.3407323360443;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;2;--features-as-boolean --validate --validate-modality forall;22.64156436920166;valid;{"result": "valid"}
350;10;5;14;2;--features-as-boolean --validate --validate-modality grid;63.866065979003906;valid;{"result": "valid"}
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;210.7675266265869;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;3;--features-as-boolean --validate --validate-modality forall;10.153443098068237;valid;{"result": "valid"}
350;10;5;14;3;--features-as-boolean --validate --validate-modality grid;62.6995325088501;valid;{"result": "valid"}
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;4;--features-as-boolean --validate --validate-modality forall;267.1351556777954;valid;{"result": "valid"}
350;10;5;14;4;--features-as-boolean --validate --validate-modality grid;63.90290188789368;valid;{"result": "valid"}
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;279.4763662815094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;5;--features-as-boolean --validate --validate-modality grid;63.07588291168213;valid;{"result": "valid"}
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;255.07077598571777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;6;--features-as-boolean --validate --validate-modality forall;61.20138883590698;valid;{"result": "valid"}
350;10;5;14;6;--features-as-boolean --validate --validate-modality grid;63.715675592422485;valid;{"result": "valid"}
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.5487093925476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5;14;7;--features-as-boolean --validate --validate-modality grid;65.69249272346497;valid;{"result": "valid"}
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;273.82257890701294;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;8;--features-as-boolean --validate --validate-modality forall;81.28805732727051;valid;{"result": "valid"}
350;10;5;14;8;--features-as-boolean --validate --validate-modality grid;61.928860664367676;valid;{"result": "valid"}
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;219.65350103378296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;9;--features-as-boolean --validate --validate-modality forall;62.48869228363037;valid;{"result": "valid"}
350;10;5;14;9;--features-as-boolean --validate --validate-modality grid;62.63400077819824;valid;{"result": "valid"}
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.95615816116333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5;15;0;--features-as-boolean --validate --validate-modality forall;8.283766269683838;valid;{"result": "valid"}
350;10;5;15;0;--features-as-boolean --validate --validate-modality grid;4.984391212463379;valid;{"result": "valid"}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0612094402313232;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.2199928760528564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.97006320953369;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --validate --validate-modality forall;8.121570825576782;valid;{"result": "valid"}
350;10;5;15;1;--features-as-boolean --validate --validate-modality grid;4.655747413635254;valid;{"result": "valid"}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.121886730194092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.494301557540894;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.48536205291748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --validate --validate-modality forall;7.501718521118164;valid;{"result": "valid"}
350;10;5;15;2;--features-as-boolean --validate --validate-modality grid;4.607999801635742;valid;{"result": "valid"}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0866308212280273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.450927257537842;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.67285442352295;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --validate --validate-modality forall;7.621423006057739;valid;{"result": "valid"}
350;10;5;15;3;--features-as-boolean --validate --validate-modality grid;4.285255193710327;valid;{"result": "valid"}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9202260971069336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.476959943771362;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.904281854629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --validate --validate-modality forall;8.542834758758545;valid;{"result": "valid"}
350;10;5;15;4;--features-as-boolean --validate --validate-modality grid;4.531554698944092;valid;{"result": "valid"}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8376052379608154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.102387428283691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.796233892440796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --validate --validate-modality forall;7.001118421554565;valid;{"result": "valid"}
350;10;5;15;5;--features-as-boolean --validate --validate-modality grid;4.747581958770752;valid;{"result": "valid"}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0586578845977783;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.965548276901245;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.02379274368286;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --validate --validate-modality forall;6.866530895233154;valid;{"result": "valid"}
350;10;5;15;6;--features-as-boolean --validate --validate-modality grid;4.806542634963989;valid;{"result": "valid"}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8541884422302246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.636609792709351;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.203064441680908;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --validate --validate-modality forall;7.480020999908447;valid;{"result": "valid"}
350;10;5;15;7;--features-as-boolean --validate --validate-modality grid;4.432966470718384;valid;{"result": "valid"}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9496006965637207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.254943370819092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.913803577423096;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --validate --validate-modality forall;7.306818723678589;valid;{"result": "valid"}
350;10;5;15;8;--features-as-boolean --validate --validate-modality grid;4.568950414657593;valid;{"result": "valid"}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0456483364105225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.909745693206787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.033182621002197;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --validate --validate-modality forall;7.577418565750122;valid;{"result": "valid"}
350;10;5;15;9;--features-as-boolean --validate --validate-modality grid;4.736203908920288;valid;{"result": "valid"}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.096867799758911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.765852451324463;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.943833351135254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --validate --validate-modality forall;77.12684988975525;valid;{"result": "valid"}
350;10;5;16;0;--features-as-boolean --validate --validate-modality grid;12.353364706039429;valid;{"result": "valid"}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.38506746292114;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.707206726074219;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.2353196144104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --validate --validate-modality forall;12.035446166992188;valid;{"result": "valid"}
350;10;5;16;1;--features-as-boolean --validate --validate-modality grid;12.233873844146729;valid;{"result": "valid"}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.10226821899414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.343834400177002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.69296383857727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --validate --validate-modality forall;166.67070770263672;valid;{"result": "valid"}
350;10;5;16;2;--features-as-boolean --validate --validate-modality grid;12.312304735183716;valid;{"result": "valid"}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.09245991706848;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.772705554962158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.59767198562622;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --validate --validate-modality forall;295.7598237991333;valid;{"result": "valid"}
350;10;5;16;3;--features-as-boolean --validate --validate-modality grid;12.75440502166748;valid;{"result": "valid"}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.671393394470215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.512065649032593;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.46327018737793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --validate --validate-modality forall;9.663418531417847;valid;{"result": "valid"}
350;10;5;16;4;--features-as-boolean --validate --validate-modality grid;12.354658842086792;valid;{"result": "valid"}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.93298530578613;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.53329348564148;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.218392372131348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --validate --validate-modality forall;19.716851949691772;valid;{"result": "valid"}
350;10;5;16;5;--features-as-boolean --validate --validate-modality grid;12.928654670715332;valid;{"result": "valid"}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.404149293899536;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.095177173614502;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.754984617233276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --validate --validate-modality forall;9.515718936920166;valid;{"result": "valid"}
350;10;5;16;6;--features-as-boolean --validate --validate-modality grid;12.543204307556152;valid;{"result": "valid"}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.18719005584717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.071366786956787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.42204761505127;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --validate --validate-modality forall;13.37030816078186;valid;{"result": "valid"}
350;10;5;16;7;--features-as-boolean --validate --validate-modality grid;11.985764265060425;valid;{"result": "valid"}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.80683660507202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.492044687271118;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.242066621780396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --validate --validate-modality forall;19.902807474136353;valid;{"result": "valid"}
350;10;5;16;8;--features-as-boolean --validate --validate-modality grid;12.633296251296997;valid;{"result": "valid"}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.70532703399658;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.770574569702148;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.753382444381714;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --validate --validate-modality forall;59.34044575691223;valid;{"result": "valid"}
350;10;5;16;9;--features-as-boolean --validate --validate-modality grid;12.068251132965088;valid;{"result": "valid"}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.019944190979004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.331655979156494;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.752841711044312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --validate --validate-modality forall;6.6634721755981445;valid;{"result": "valid"}
350;10;5;17;0;--features-as-boolean --validate --validate-modality grid;4.278996706008911;valid;{"result": "valid"}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4728105068206787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.986077308654785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.75938057899475;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --validate --validate-modality forall;7.6895716190338135;valid;{"result": "valid"}
350;10;5;17;1;--features-as-boolean --validate --validate-modality grid;4.252060413360596;valid;{"result": "valid"}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6466052532196045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.965489149093628;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.90137028694153;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --validate --validate-modality forall;8.10299301147461;valid;{"result": "valid"}
350;10;5;17;2;--features-as-boolean --validate --validate-modality grid;4.912817478179932;valid;{"result": "valid"}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6236066818237305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.617224216461182;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.934070110321045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --validate --validate-modality forall;7.3130481243133545;valid;{"result": "valid"}
350;10;5;17;3;--features-as-boolean --validate --validate-modality grid;4.751572132110596;valid;{"result": "valid"}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.647245168685913;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.950019836425781;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.9084734916687;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --validate --validate-modality forall;7.012461423873901;valid;{"result": "valid"}
350;10;5;17;4;--features-as-boolean --validate --validate-modality grid;4.320993423461914;valid;{"result": "valid"}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4683048725128174;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.214094161987305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.82670307159424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --validate --validate-modality forall;7.694680213928223;valid;{"result": "valid"}
350;10;5;17;5;--features-as-boolean --validate --validate-modality grid;4.335707426071167;valid;{"result": "valid"}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4665541648864746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.516576290130615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.543355464935303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --validate --validate-modality forall;7.501552104949951;valid;{"result": "valid"}
350;10;5;17;6;--features-as-boolean --validate --validate-modality grid;4.3438720703125;valid;{"result": "valid"}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6039185523986816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.672567129135132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.993818521499634;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --validate --validate-modality forall;7.556178331375122;valid;{"result": "valid"}
350;10;5;17;7;--features-as-boolean --validate --validate-modality grid;4.284400939941406;valid;{"result": "valid"}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4605746269226074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.145830631256104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.517027139663696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --validate --validate-modality forall;7.501710891723633;valid;{"result": "valid"}
350;10;5;17;8;--features-as-boolean --validate --validate-modality grid;4.3443379402160645;valid;{"result": "valid"}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5911624431610107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.88352346420288;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.293579816818237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --validate --validate-modality forall;7.692507982254028;valid;{"result": "valid"}
350;10;5;17;9;--features-as-boolean --validate --validate-modality grid;4.928630590438843;valid;{"result": "valid"}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7299652099609375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.310650825500488;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.696316480636597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --validate --validate-modality forall;33.779435873031616;valid;{"result": "valid"}
350;10;5;18;0;--features-as-boolean --validate --validate-modality grid;6.047926664352417;valid;{"result": "valid"}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.655609846115112;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.754261016845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.798656702041626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --validate --validate-modality forall;9.331708192825317;valid;{"result": "valid"}
350;10;5;18;1;--features-as-boolean --validate --validate-modality grid;6.258402585983276;valid;{"result": "valid"}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.33681297302246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.939477682113647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.405758142471313;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --validate --validate-modality forall;9.261389255523682;valid;{"result": "valid"}
350;10;5;18;2;--features-as-boolean --validate --validate-modality grid;6.156082391738892;valid;{"result": "valid"}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.883447885513306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.938266515731812;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.66395664215088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --validate --validate-modality forall;8.614390134811401;valid;{"result": "valid"}
350;10;5;18;3;--features-as-boolean --validate --validate-modality grid;5.826062440872192;valid;{"result": "valid"}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.92317199707031;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.6727294921875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.8895583152771;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --validate --validate-modality forall;20.277337074279785;valid;{"result": "valid"}
350;10;5;18;4;--features-as-boolean --validate --validate-modality grid;6.376006364822388;valid;{"result": "valid"}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.39075803756714;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.828414678573608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.09802532196045;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --validate --validate-modality forall;10.392987489700317;valid;{"result": "valid"}
350;10;5;18;5;--features-as-boolean --validate --validate-modality grid;5.7720441818237305;valid;{"result": "valid"}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.784688234329224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.359747409820557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.548935651779175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --validate --validate-modality forall;70.64628958702087;valid;{"result": "valid"}
350;10;5;18;6;--features-as-boolean --validate --validate-modality grid;6.067923069000244;valid;{"result": "valid"}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.61137294769287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.287397384643555;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.73685097694397;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --validate --validate-modality forall;15.594958305358887;valid;{"result": "valid"}
350;10;5;18;7;--features-as-boolean --validate --validate-modality grid;5.974271535873413;valid;{"result": "valid"}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.95447897911072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.151161432266235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.61066460609436;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --validate --validate-modality forall;10.687278747558594;valid;{"result": "valid"}
350;10;5;18;8;--features-as-boolean --validate --validate-modality grid;5.739628076553345;valid;{"result": "valid"}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.455761671066284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.810793399810791;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.42525625228882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --validate --validate-modality forall;11.338390827178955;valid;{"result": "valid"}
350;10;5;18;9;--features-as-boolean --validate --validate-modality grid;5.782930612564087;valid;{"result": "valid"}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.47997689247131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.985671043395996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.55046272277832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --validate --validate-modality forall;10.669389963150024;valid;{"result": "valid"}
350;10;5;19;0;--features-as-boolean --validate --validate-modality grid;6.310076713562012;valid;{"result": "valid"}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.381822109222412;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.421574831008911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;97.9472713470459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --validate --validate-modality forall;14.780532598495483;valid;{"result": "valid"}
350;10;5;19;1;--features-as-boolean --validate --validate-modality grid;6.118398904800415;valid;{"result": "valid"}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.20819354057312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.523239850997925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.87382078170776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --validate --validate-modality forall;8.674082040786743;valid;{"result": "valid"}
350;10;5;19;2;--features-as-boolean --validate --validate-modality grid;6.374715805053711;valid;{"result": "valid"}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.995187997817993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.65766429901123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.85011100769043;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --validate --validate-modality forall;12.682575941085815;valid;{"result": "valid"}
350;10;5;19;3;--features-as-boolean --validate --validate-modality grid;5.858185052871704;valid;{"result": "valid"}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.239664077758789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.85311412811279;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;115.0094861984253;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --validate --validate-modality forall;16.471657037734985;valid;{"result": "valid"}
350;10;5;19;4;--features-as-boolean --validate --validate-modality grid;5.976377725601196;valid;{"result": "valid"}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.824072360992432;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.059863328933716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;111.51326727867126;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --validate --validate-modality forall;10.758496046066284;valid;{"result": "valid"}
350;10;5;19;5;--features-as-boolean --validate --validate-modality grid;6.4041907787323;valid;{"result": "valid"}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.620024681091309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.640342473983765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;107.84003448486328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --validate --validate-modality forall;14.95639181137085;valid;{"result": "valid"}
350;10;5;19;6;--features-as-boolean --validate --validate-modality grid;5.960170269012451;valid;{"result": "valid"}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.042820930480957;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.61522054672241;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;110.0785608291626;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --validate --validate-modality forall;15.176984310150146;valid;{"result": "valid"}
350;10;5;19;7;--features-as-boolean --validate --validate-modality grid;6.018065690994263;valid;{"result": "valid"}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.289214372634888;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.761430263519287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;113.93451952934265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --validate --validate-modality forall;11.476002216339111;valid;{"result": "valid"}
350;10;5;19;8;--features-as-boolean --validate --validate-modality grid;6.576153993606567;valid;{"result": "valid"}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.961677551269531;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.53144407272339;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;102.6554696559906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --validate --validate-modality forall;13.333548307418823;valid;{"result": "valid"}
350;10;5;19;9;--features-as-boolean --validate --validate-modality grid;6.447594165802002;valid;{"result": "valid"}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.80345916748047;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.378411531448364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.95678925514221;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --validate --validate-modality forall;18.445345163345337;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;0;--features-as-boolean --validate --validate-modality grid;2.005709648132324;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;173.52274179458618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;58.10109186172485;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.58704924583435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --validate --validate-modality forall;2.94102144241333;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;1;--features-as-boolean --validate --validate-modality grid;2.0950305461883545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;171.4163281917572;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.67461061477661;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;39.30798363685608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --validate --validate-modality forall;6.775267601013184;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;2;--features-as-boolean --validate --validate-modality grid;2.0705864429473877;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;191.6605579853058;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.03712844848633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.8087899684906;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --validate --validate-modality forall;13.071726560592651;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;3;--features-as-boolean --validate --validate-modality grid;1.9337284564971924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;174.95196294784546;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;62.27107262611389;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.361745834350586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --validate --validate-modality forall;2.197033643722534;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;4;--features-as-boolean --validate --validate-modality grid;1.9895591735839844;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;186.25084567070007;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.329450368881226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.76226258277893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --validate --validate-modality forall;2.172987461090088;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;5;--features-as-boolean --validate --validate-modality grid;2.0089943408966064;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;204.1975486278534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.19423246383667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.700894832611084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --validate --validate-modality forall;5.791293144226074;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;6;--features-as-boolean --validate --validate-modality grid;1.9247803688049316;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;148.27112770080566;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.64093470573425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.62879300117493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --validate --validate-modality forall;8.899630784988403;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;7;--features-as-boolean --validate --validate-modality grid;2.0602688789367676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;168.35532426834106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.64065504074097;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.59347152709961;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --validate --validate-modality forall;2.928356170654297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;8;--features-as-boolean --validate --validate-modality grid;2.044410467147827;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;187.77253794670105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.17605924606323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;39.47786259651184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --validate --validate-modality forall;8.685790538787842;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;9;--features-as-boolean --validate --validate-modality grid;2.0063021183013916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;158.62163066864014;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.236032485961914;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.08218502998352;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --validate --validate-modality forall;7.633400917053223;valid;{"result": "valid"}
350;10;5.25;1;0;--features-as-boolean --validate --validate-modality grid;4.501731872558594;valid;{"result": "valid"}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.938656806945801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.573237419128418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.17635703086853;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --validate --validate-modality forall;7.560793876647949;valid;{"result": "valid"}
350;10;5.25;1;1;--features-as-boolean --validate --validate-modality grid;4.624987363815308;valid;{"result": "valid"}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1765713691711426;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.389602899551392;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.935041427612305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --validate --validate-modality forall;7.856189012527466;valid;{"result": "valid"}
350;10;5.25;1;2;--features-as-boolean --validate --validate-modality grid;4.337174892425537;valid;{"result": "valid"}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8412046432495117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.59624195098877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.186394453048706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --validate --validate-modality forall;7.641442060470581;valid;{"result": "valid"}
350;10;5.25;1;3;--features-as-boolean --validate --validate-modality grid;4.382622957229614;valid;{"result": "valid"}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0471341609954834;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.301601886749268;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.79383611679077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --validate --validate-modality forall;8.309146165847778;valid;{"result": "valid"}
350;10;5.25;1;4;--features-as-boolean --validate --validate-modality grid;4.6145384311676025;valid;{"result": "valid"}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.008587121963501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.930058240890503;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.62382698059082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --validate --validate-modality forall;7.1578404903411865;valid;{"result": "valid"}
350;10;5.25;1;5;--features-as-boolean --validate --validate-modality grid;4.621936559677124;valid;{"result": "valid"}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.186262845993042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.473594427108765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.628302335739136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --validate --validate-modality forall;7.5419557094573975;valid;{"result": "valid"}
350;10;5.25;1;6;--features-as-boolean --validate --validate-modality grid;4.30602502822876;valid;{"result": "valid"}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.906447172164917;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.442254304885864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.398563146591187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --validate --validate-modality forall;7.661803722381592;valid;{"result": "valid"}
350;10;5.25;1;7;--features-as-boolean --validate --validate-modality grid;4.660785913467407;valid;{"result": "valid"}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3709890842437744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.19951057434082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.28043007850647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --validate --validate-modality forall;7.878675222396851;valid;{"result": "valid"}
350;10;5.25;1;8;--features-as-boolean --validate --validate-modality grid;4.741552352905273;valid;{"result": "valid"}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9431469440460205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.03596043586731;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.803027153015137;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --validate --validate-modality forall;7.340052604675293;valid;{"result": "valid"}
350;10;5.25;1;9;--features-as-boolean --validate --validate-modality grid;4.360081672668457;valid;{"result": "valid"}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.210710048675537;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.561535596847534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.74617075920105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --validate --validate-modality forall;9.794837474822998;valid;{"result": "valid"}
350;10;5.25;2;0;--features-as-boolean --validate --validate-modality grid;14.68863558769226;valid;{"result": "valid"}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;272.30925703048706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.377084255218506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.1795642375946;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --validate --validate-modality forall;289.8092291355133;valid;{"result": "valid"}
350;10;5.25;2;1;--features-as-boolean --validate --validate-modality grid;15.496836185455322;valid;{"result": "valid"}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;226.01217412948608;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.75323581695557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;70.00053787231445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --validate --validate-modality forall;80.5245954990387;valid;{"result": "valid"}
350;10;5.25;2;2;--features-as-boolean --validate --validate-modality grid;15.360730171203613;valid;{"result": "valid"}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;220.02578973770142;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;66.69972610473633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.45761322975159;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --validate --validate-modality forall;16.644482374191284;valid;{"result": "valid"}
350;10;5.25;2;3;--features-as-boolean --validate --validate-modality grid;15.034088850021362;valid;{"result": "valid"}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;263.28799653053284;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.19553732872009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;71.03653478622437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;2;4;--features-as-boolean --validate --validate-modality grid;14.57732629776001;valid;{"result": "valid"}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;205.67121863365173;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;58.387537240982056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.649493932724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --validate --validate-modality forall;19.95428705215454;valid;{"result": "valid"}
350;10;5.25;2;5;--features-as-boolean --validate --validate-modality grid;14.969013929367065;valid;{"result": "valid"}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;238.27248764038086;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.22055554389954;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;72.24510550498962;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --validate --validate-modality forall;18.392565488815308;valid;{"result": "valid"}
350;10;5.25;2;6;--features-as-boolean --validate --validate-modality grid;14.400472402572632;valid;{"result": "valid"}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;253.7773416042328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.97184801101685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.77621555328369;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --validate --validate-modality forall;21.501163482666016;valid;{"result": "valid"}
350;10;5.25;2;7;--features-as-boolean --validate --validate-modality grid;14.902414560317993;valid;{"result": "valid"}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;231.92251896858215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.468727827072144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;69.6421709060669;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --validate --validate-modality forall;117.76747250556946;valid;{"result": "valid"}
350;10;5.25;2;8;--features-as-boolean --validate --validate-modality grid;14.753892421722412;valid;{"result": "valid"}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;264.2279579639435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.17921590805054;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;66.79340291023254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --validate --validate-modality forall;174.32872700691223;valid;{"result": "valid"}
350;10;5.25;2;9;--features-as-boolean --validate --validate-modality grid;14.940001726150513;valid;{"result": "valid"}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;267.88826990127563;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.910836935043335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;68.70701932907104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --validate --validate-modality forall;8.126946449279785;valid;{"result": "valid"}
350;10;5.25;3;0;--features-as-boolean --validate --validate-modality grid;5.301264762878418;valid;{"result": "valid"}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.855590343475342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.287753582000732;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.42031764984131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --validate --validate-modality forall;7.626919984817505;valid;{"result": "valid"}
350;10;5.25;3;1;--features-as-boolean --validate --validate-modality grid;5.049308776855469;valid;{"result": "valid"}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.967323064804077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.20618224143982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.680469512939453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --validate --validate-modality forall;6.867339134216309;valid;{"result": "valid"}
350;10;5.25;3;2;--features-as-boolean --validate --validate-modality grid;4.830918073654175;valid;{"result": "valid"}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.57627534866333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.516513347625732;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.235235452651978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --validate --validate-modality forall;7.09142804145813;valid;{"result": "valid"}
350;10;5.25;3;3;--features-as-boolean --validate --validate-modality grid;5.044792652130127;valid;{"result": "valid"}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.244175910949707;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.542693376541138;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.427091360092163;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --validate --validate-modality forall;8.096093893051147;valid;{"result": "valid"}
350;10;5.25;3;4;--features-as-boolean --validate --validate-modality grid;5.125712633132935;valid;{"result": "valid"}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8232486248016357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.522647857666016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.213033437728882;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --validate --validate-modality forall;7.255039930343628;valid;{"result": "valid"}
350;10;5.25;3;5;--features-as-boolean --validate --validate-modality grid;4.966254711151123;valid;{"result": "valid"}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.021616458892822;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.477587461471558;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.486997604370117;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --validate --validate-modality forall;7.373975515365601;valid;{"result": "valid"}
350;10;5.25;3;6;--features-as-boolean --validate --validate-modality grid;5.3475117683410645;valid;{"result": "valid"}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.32040810585022;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.15483045578003;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.63592505455017;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --validate --validate-modality forall;7.3033668994903564;valid;{"result": "valid"}
350;10;5.25;3;7;--features-as-boolean --validate --validate-modality grid;5.060680627822876;valid;{"result": "valid"}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.350188255310059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.61878228187561;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.120127201080322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --validate --validate-modality forall;7.864731311798096;valid;{"result": "valid"}
350;10;5.25;3;8;--features-as-boolean --validate --validate-modality grid;4.9332520961761475;valid;{"result": "valid"}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8845841884613037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.39370346069336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.139031410217285;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --validate --validate-modality forall;6.806410789489746;valid;{"result": "valid"}
350;10;5.25;3;9;--features-as-boolean --validate --validate-modality grid;5.019726991653442;valid;{"result": "valid"}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.9131197929382324;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.385130643844604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.126837015151978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;0;--features-as-boolean --validate --validate-modality forall;24.822442054748535;valid;{"result": "valid"}
350;10;5.25;4;0;--features-as-boolean --validate --validate-modality grid;13.760783672332764;valid;{"result": "valid"}
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;130.00856256484985;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.30154514312744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;1;--features-as-boolean --validate --validate-modality forall;164.64829778671265;valid;{"result": "valid"}
350;10;5.25;4;1;--features-as-boolean --validate --validate-modality grid;13.946945190429688;valid;{"result": "valid"}
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;174.17759728431702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.44316267967224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;4;2;--features-as-boolean --validate --validate-modality grid;14.321056127548218;valid;{"result": "valid"}
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.89830327033997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;88.80071067810059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;3;--features-as-boolean --validate --validate-modality forall;50.21074318885803;valid;{"result": "valid"}
350;10;5.25;4;3;--features-as-boolean --validate --validate-modality grid;14.272960424423218;valid;{"result": "valid"}
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.73119497299194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.58522152900696;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;4;--features-as-boolean --validate --validate-modality forall;14.368016481399536;valid;{"result": "valid"}
350;10;5.25;4;4;--features-as-boolean --validate --validate-modality grid;14.232482194900513;valid;{"result": "valid"}
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.52408456802368;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.23239731788635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;5;--features-as-boolean --validate --validate-modality forall;50.460100173950195;valid;{"result": "valid"}
350;10;5.25;4;5;--features-as-boolean --validate --validate-modality grid;13.939632415771484;valid;{"result": "valid"}
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;102.96254014968872;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.9310896396637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;6;--features-as-boolean --validate --validate-modality forall;158.34490656852722;valid;{"result": "valid"}
350;10;5.25;4;6;--features-as-boolean --validate --validate-modality grid;13.971191167831421;valid;{"result": "valid"}
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;111.17688989639282;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.30508232116699;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;7;--features-as-boolean --validate --validate-modality forall;39.59608197212219;valid;{"result": "valid"}
350;10;5.25;4;7;--features-as-boolean --validate --validate-modality grid;14.33567762374878;valid;{"result": "valid"}
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;88.29373025894165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;87.15822267532349;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;8;--features-as-boolean --validate --validate-modality forall;11.269855976104736;valid;{"result": "valid"}
350;10;5.25;4;8;--features-as-boolean --validate --validate-modality grid;13.910553932189941;valid;{"result": "valid"}
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;99.7143943309784;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;91.90790677070618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;9;--features-as-boolean --validate --validate-modality forall;46.28718900680542;valid;{"result": "valid"}
350;10;5.25;4;9;--features-as-boolean --validate --validate-modality grid;14.337045431137085;valid;{"result": "valid"}
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;117.0844452381134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;98.05741000175476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --validate --validate-modality forall;7.7874767780303955;valid;{"result": "valid"}
350;10;5.25;5;0;--features-as-boolean --validate --validate-modality grid;5.010130882263184;valid;{"result": "valid"}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.192256689071655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.841142654418945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.8913414478302;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --validate --validate-modality forall;7.998951435089111;valid;{"result": "valid"}
350;10;5.25;5;1;--features-as-boolean --validate --validate-modality grid;4.703222990036011;valid;{"result": "valid"}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.361071348190308;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.856858015060425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.436725616455078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --validate --validate-modality forall;7.570449113845825;valid;{"result": "valid"}
350;10;5.25;5;2;--features-as-boolean --validate --validate-modality grid;4.745981216430664;valid;{"result": "valid"}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.715036630630493;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.446871280670166;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.04525375366211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --validate --validate-modality forall;7.202267169952393;valid;{"result": "valid"}
350;10;5.25;5;3;--features-as-boolean --validate --validate-modality grid;4.7916998863220215;valid;{"result": "valid"}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.713852882385254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.438798427581787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.32358455657959;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --validate --validate-modality forall;8.251266717910767;valid;{"result": "valid"}
350;10;5.25;5;4;--features-as-boolean --validate --validate-modality grid;4.242997646331787;valid;{"result": "valid"}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.367109775543213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.660832643508911;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.55750846862793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --validate --validate-modality forall;8.089473724365234;valid;{"result": "valid"}
350;10;5.25;5;5;--features-as-boolean --validate --validate-modality grid;4.623530387878418;valid;{"result": "valid"}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.428789377212524;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.252499103546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.35667014122009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --validate --validate-modality forall;8.210141897201538;valid;{"result": "valid"}
350;10;5.25;5;6;--features-as-boolean --validate --validate-modality grid;4.768346309661865;valid;{"result": "valid"}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.021105766296387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.074900150299072;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.023022890090942;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --validate --validate-modality forall;7.702592849731445;valid;{"result": "valid"}
350;10;5.25;5;7;--features-as-boolean --validate --validate-modality grid;4.731252431869507;valid;{"result": "valid"}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.723624229431152;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.619960069656372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.40777564048767;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --validate --validate-modality forall;7.7787792682647705;valid;{"result": "valid"}
350;10;5.25;5;8;--features-as-boolean --validate --validate-modality grid;4.495299339294434;valid;{"result": "valid"}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.63371205329895;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.507567167282104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.262407302856445;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --validate --validate-modality forall;7.3328211307525635;valid;{"result": "valid"}
350;10;5.25;5;9;--features-as-boolean --validate --validate-modality grid;4.523428916931152;valid;{"result": "valid"}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.282047748565674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.10274887084961;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;31.935531854629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;0;--features-as-boolean --validate --validate-modality forall;42.0212836265564;valid;{"result": "valid"}
350;10;5.25;6;0;--features-as-boolean --validate --validate-modality grid;5.315811395645142;valid;{"result": "valid"}
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;98.31630444526672;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.6123993396759;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;1;--features-as-boolean --validate --validate-modality forall;11.83101487159729;valid;{"result": "valid"}
350;10;5.25;6;1;--features-as-boolean --validate --validate-modality grid;5.002539873123169;valid;{"result": "valid"}
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;110.3966052532196;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.05077505111694;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;2;--features-as-boolean --validate --validate-modality forall;113.3815815448761;valid;{"result": "valid"}
350;10;5.25;6;2;--features-as-boolean --validate --validate-modality grid;5.410889625549316;valid;{"result": "valid"}
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.90425109863281;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;141.9300515651703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;3;--features-as-boolean --validate --validate-modality forall;10.81703782081604;valid;{"result": "valid"}
350;10;5.25;6;3;--features-as-boolean --validate --validate-modality grid;5.30756950378418;valid;{"result": "valid"}
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;115.66335105895996;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.71965718269348;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;4;--features-as-boolean --validate --validate-modality forall;47.39620089530945;valid;{"result": "valid"}
350;10;5.25;6;4;--features-as-boolean --validate --validate-modality grid;5.540703773498535;valid;{"result": "valid"}
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;112.23948407173157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.94514989852905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;5;--features-as-boolean --validate --validate-modality forall;15.211198091506958;valid;{"result": "valid"}
350;10;5.25;6;5;--features-as-boolean --validate --validate-modality grid;5.156567573547363;valid;{"result": "valid"}
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.27426719665527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;145.4522955417633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;6;--features-as-boolean --validate --validate-modality forall;139.26138138771057;valid;{"result": "valid"}
350;10;5.25;6;6;--features-as-boolean --validate --validate-modality grid;5.503631591796875;valid;{"result": "valid"}
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;96.5454797744751;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;141.4620611667633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;7;--features-as-boolean --validate --validate-modality forall;12.566404342651367;valid;{"result": "valid"}
350;10;5.25;6;7;--features-as-boolean --validate --validate-modality grid;5.252208948135376;valid;{"result": "valid"}
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.03638768196106;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.56667947769165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;8;--features-as-boolean --validate --validate-modality forall;89.71838402748108;valid;{"result": "valid"}
350;10;5.25;6;8;--features-as-boolean --validate --validate-modality grid;5.578807830810547;valid;{"result": "valid"}
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.94706439971924;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.3101348876953;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;9;--features-as-boolean --validate --validate-modality forall;12.656548500061035;valid;{"result": "valid"}
350;10;5.25;6;9;--features-as-boolean --validate --validate-modality grid;5.292672395706177;valid;{"result": "valid"}
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;69.97411799430847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.4808087348938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --validate --validate-modality forall;7.387219667434692;valid;{"result": "valid"}
350;10;5.25;7;0;--features-as-boolean --validate --validate-modality grid;4.1598474979400635;valid;{"result": "valid"}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0519278049468994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.182106733322144;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.053016901016235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --validate --validate-modality forall;6.970520496368408;valid;{"result": "valid"}
350;10;5.25;7;1;--features-as-boolean --validate --validate-modality grid;4.312734603881836;valid;{"result": "valid"}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.032102108001709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.659207105636597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.961976528167725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --validate --validate-modality forall;7.172257423400879;valid;{"result": "valid"}
350;10;5.25;7;2;--features-as-boolean --validate --validate-modality grid;4.230839252471924;valid;{"result": "valid"}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0969104766845703;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.943841218948364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.666768789291382;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --validate --validate-modality forall;6.788629055023193;valid;{"result": "valid"}
350;10;5.25;7;3;--features-as-boolean --validate --validate-modality grid;4.404024124145508;valid;{"result": "valid"}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8538432121276855;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.582688093185425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.826249361038208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --validate --validate-modality forall;7.087419033050537;valid;{"result": "valid"}
350;10;5.25;7;4;--features-as-boolean --validate --validate-modality grid;4.288756608963013;valid;{"result": "valid"}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0873396396636963;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.375995635986328;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.781901359558105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --validate --validate-modality forall;7.4301159381866455;valid;{"result": "valid"}
350;10;5.25;7;5;--features-as-boolean --validate --validate-modality grid;4.503315687179565;valid;{"result": "valid"}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1940927505493164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.166762351989746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.531419038772583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --validate --validate-modality forall;7.468064308166504;valid;{"result": "valid"}
350;10;5.25;7;6;--features-as-boolean --validate --validate-modality grid;4.590258598327637;valid;{"result": "valid"}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.949187994003296;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.435693979263306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.174760341644287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --validate --validate-modality forall;6.9673171043396;valid;{"result": "valid"}
350;10;5.25;7;7;--features-as-boolean --validate --validate-modality grid;4.205830812454224;valid;{"result": "valid"}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.813868999481201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.073071002960205;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.1157283782959;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --validate --validate-modality forall;7.337047100067139;valid;{"result": "valid"}
350;10;5.25;7;8;--features-as-boolean --validate --validate-modality grid;4.509490489959717;valid;{"result": "valid"}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9525604248046875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.556898355484009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.34315848350525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --validate --validate-modality forall;7.326695442199707;valid;{"result": "valid"}
350;10;5.25;7;9;--features-as-boolean --validate --validate-modality grid;4.316328763961792;valid;{"result": "valid"}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.763397693634033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.644865989685059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.666561603546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --validate --validate-modality forall;65.33428621292114;valid;{"result": "valid"}
350;10;5.25;8;0;--features-as-boolean --validate --validate-modality grid;18.2926926612854;valid;{"result": "valid"}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;189.645010471344;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;61.80782747268677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.36297607421875;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --validate --validate-modality forall;9.235238790512085;valid;{"result": "valid"}
350;10;5.25;8;1;--features-as-boolean --validate --validate-modality grid;18.380939722061157;valid;{"result": "valid"}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;176.4381709098816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.78069853782654;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.14929175376892;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --validate --validate-modality forall;15.876533508300781;valid;{"result": "valid"}
350;10;5.25;8;2;--features-as-boolean --validate --validate-modality grid;18.287023782730103;valid;{"result": "valid"}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;179.2260766029358;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;62.71738862991333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.240761041641235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --validate --validate-modality forall;109.79789352416992;valid;{"result": "valid"}
350;10;5.25;8;3;--features-as-boolean --validate --validate-modality grid;18.685324907302856;valid;{"result": "valid"}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;211.9587206840515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.700263261795044;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.374347448349;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --validate --validate-modality forall;120.00648546218872;valid;{"result": "valid"}
350;10;5.25;8;4;--features-as-boolean --validate --validate-modality grid;17.849666595458984;valid;{"result": "valid"}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;165.27374172210693;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.984375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.874146699905396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --validate --validate-modality forall;64.76613354682922;valid;{"result": "valid"}
350;10;5.25;8;5;--features-as-boolean --validate --validate-modality grid;17.672441244125366;valid;{"result": "valid"}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;168.00958800315857;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.65316390991211;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.59873938560486;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --validate --validate-modality forall;94.5659430027008;valid;{"result": "valid"}
350;10;5.25;8;6;--features-as-boolean --validate --validate-modality grid;18.52862787246704;valid;{"result": "valid"}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;170.7994818687439;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.4780433177948;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.208442211151123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --validate --validate-modality forall;74.10377621650696;valid;{"result": "valid"}
350;10;5.25;8;7;--features-as-boolean --validate --validate-modality grid;18.674612998962402;valid;{"result": "valid"}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;150.6057744026184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.30278706550598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.959929943084717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --validate --validate-modality forall;45.36356830596924;valid;{"result": "valid"}
350;10;5.25;8;8;--features-as-boolean --validate --validate-modality grid;18.052469730377197;valid;{"result": "valid"}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;160.79976320266724;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.317530155181885;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.791253566741943;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --validate --validate-modality forall;168.76607394218445;valid;{"result": "valid"}
350;10;5.25;8;9;--features-as-boolean --validate --validate-modality grid;17.874409675598145;valid;{"result": "valid"}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;177.25679779052734;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.17758798599243;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.42186689376831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --validate --validate-modality forall;38.475257873535156;valid;{"result": "valid"}
350;10;5.25;9;0;--features-as-boolean --validate --validate-modality grid;20.291646242141724;valid;{"result": "valid"}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.533276557922363;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.207277297973633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.12540340423584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --validate --validate-modality forall;31.532503128051758;valid;{"result": "valid"}
350;10;5.25;9;1;--features-as-boolean --validate --validate-modality grid;20.078171968460083;valid;{"result": "valid"}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.703332424163818;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.556057929992676;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.28843712806702;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --validate --validate-modality forall;34.93708324432373;valid;{"result": "valid"}
350;10;5.25;9;2;--features-as-boolean --validate --validate-modality grid;20.21950340270996;valid;{"result": "valid"}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.067189693450928;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.921188354492188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.27712559700012;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --validate --validate-modality forall;45.42955136299133;valid;{"result": "valid"}
350;10;5.25;9;3;--features-as-boolean --validate --validate-modality grid;20.676082372665405;valid;{"result": "valid"}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.163890600204468;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.111616373062134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.49758577346802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --validate --validate-modality forall;46.47553491592407;valid;{"result": "valid"}
350;10;5.25;9;4;--features-as-boolean --validate --validate-modality grid;19.427252054214478;valid;{"result": "valid"}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.936805963516235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.366638898849487;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.28420686721802;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --validate --validate-modality forall;41.1087749004364;valid;{"result": "valid"}
350;10;5.25;9;5;--features-as-boolean --validate --validate-modality grid;19.509294271469116;valid;{"result": "valid"}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.624660730361938;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.028705835342407;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.89073896408081;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --validate --validate-modality forall;35.545658349990845;valid;{"result": "valid"}
350;10;5.25;9;6;--features-as-boolean --validate --validate-modality grid;20.765607118606567;valid;{"result": "valid"}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.683236598968506;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.54933452606201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.129597187042236;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --validate --validate-modality forall;36.51256346702576;valid;{"result": "valid"}
350;10;5.25;9;7;--features-as-boolean --validate --validate-modality grid;20.654638290405273;valid;{"result": "valid"}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.837183952331543;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.631494760513306;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.3365318775177;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --validate --validate-modality forall;42.71722340583801;valid;{"result": "valid"}
350;10;5.25;9;8;--features-as-boolean --validate --validate-modality grid;20.742284774780273;valid;{"result": "valid"}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.034830570220947;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.37291955947876;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;40.37462830543518;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --validate --validate-modality forall;38.36483430862427;valid;{"result": "valid"}
350;10;5.25;9;9;--features-as-boolean --validate --validate-modality grid;20.96030616760254;valid;{"result": "valid"}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.676399946212769;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.018343925476074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;41.370790004730225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;231.46111273765564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.09489488601685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.35615921020508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.912700176239;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300;3000;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;11;0;--features-as-boolean --validate --validate-modality forall;5.69858980178833;valid;{"result": "valid"}
350;10;5.25;11;0;--features-as-boolean --validate --validate-modality grid;4.330017328262329;valid;{"result": "valid"}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.2598814964294434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.400713443756104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.597275972366333;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --validate --validate-modality forall;6.498897314071655;valid;{"result": "valid"}
350;10;5.25;11;1;--features-as-boolean --validate --validate-modality grid;4.275091886520386;valid;{"result": "valid"}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3843181133270264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.211792707443237;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.890138864517212;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --validate --validate-modality forall;6.129417181015015;valid;{"result": "valid"}
350;10;5.25;11;2;--features-as-boolean --validate --validate-modality grid;4.48131251335144;valid;{"result": "valid"}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.1296334266662598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.253416538238525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.401690006256104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --validate --validate-modality forall;5.880194902420044;valid;{"result": "valid"}
350;10;5.25;11;3;--features-as-boolean --validate --validate-modality grid;4.1980578899383545;valid;{"result": "valid"}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3421053886413574;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.036666870117188;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.08110475540161;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --validate --validate-modality forall;5.36850643157959;valid;{"result": "valid"}
350;10;5.25;11;4;--features-as-boolean --validate --validate-modality grid;4.595139503479004;valid;{"result": "valid"}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4571542739868164;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.491617202758789;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.602664709091187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --validate --validate-modality forall;5.901455402374268;valid;{"result": "valid"}
350;10;5.25;11;5;--features-as-boolean --validate --validate-modality grid;4.587092161178589;valid;{"result": "valid"}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.671039581298828;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.988585948944092;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.16861844062805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --validate --validate-modality forall;5.524332761764526;valid;{"result": "valid"}
350;10;5.25;11;6;--features-as-boolean --validate --validate-modality grid;4.422309160232544;valid;{"result": "valid"}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.584482431411743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.518792390823364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.254420518875122;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --validate --validate-modality forall;5.411936283111572;valid;{"result": "valid"}
350;10;5.25;11;7;--features-as-boolean --validate --validate-modality grid;4.363591194152832;valid;{"result": "valid"}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5076024532318115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.119350910186768;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.79629611968994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --validate --validate-modality forall;6.747345447540283;valid;{"result": "valid"}
350;10;5.25;11;8;--features-as-boolean --validate --validate-modality grid;4.513511419296265;valid;{"result": "valid"}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4688501358032227;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.508344888687134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.012537002563477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --validate --validate-modality forall;6.41638708114624;valid;{"result": "valid"}
350;10;5.25;11;9;--features-as-boolean --validate --validate-modality grid;4.515807628631592;valid;{"result": "valid"}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.511033058166504;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.027079343795776;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.77497410774231;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;0;--features-as-boolean --validate --validate-modality forall;32.13478875160217;valid;{"result": "valid"}
350;10;5.25;12;0;--features-as-boolean --validate --validate-modality grid;8.805661678314209;valid;{"result": "valid"}
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;218.9665343761444;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.215327501297;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;1;--features-as-boolean --validate --validate-modality forall;17.299150228500366;valid;{"result": "valid"}
350;10;5.25;12;1;--features-as-boolean --validate --validate-modality grid;8.823760986328125;valid;{"result": "valid"}
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;161.90802001953125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;135.24563550949097;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;2;--features-as-boolean --validate --validate-modality forall;16.881064414978027;valid;{"result": "valid"}
350;10;5.25;12;2;--features-as-boolean --validate --validate-modality grid;8.817455768585205;valid;{"result": "valid"}
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;185.0622546672821;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.50370836257935;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;3;--features-as-boolean --validate --validate-modality forall;14.541805982589722;valid;{"result": "valid"}
350;10;5.25;12;3;--features-as-boolean --validate --validate-modality grid;9.538646459579468;valid;{"result": "valid"}
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;145.48335433006287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.2005398273468;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;4;--features-as-boolean --validate --validate-modality forall;13.82379698753357;valid;{"result": "valid"}
350;10;5.25;12;4;--features-as-boolean --validate --validate-modality grid;8.611439943313599;valid;{"result": "valid"}
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.54988741874695;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.51085758209229;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;5;--features-as-boolean --validate --validate-modality forall;19.00708794593811;valid;{"result": "valid"}
350;10;5.25;12;5;--features-as-boolean --validate --validate-modality grid;8.652584791183472;valid;{"result": "valid"}
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;157.738454580307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.2894480228424;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;6;--features-as-boolean --validate --validate-modality forall;25.119553565979004;valid;{"result": "valid"}
350;10;5.25;12;6;--features-as-boolean --validate --validate-modality grid;8.353617191314697;valid;{"result": "valid"}
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.48458051681519;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.56710267066956;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;7;--features-as-boolean --validate --validate-modality forall;16.04245138168335;valid;{"result": "valid"}
350;10;5.25;12;7;--features-as-boolean --validate --validate-modality grid;8.749927043914795;valid;{"result": "valid"}
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;159.4109170436859;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;136.2001450061798;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;8;--features-as-boolean --validate --validate-modality forall;9.028830289840698;valid;{"result": "valid"}
350;10;5.25;12;8;--features-as-boolean --validate --validate-modality grid;8.282391548156738;valid;{"result": "valid"}
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;149.4858582019806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;143.17592787742615;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;9;--features-as-boolean --validate --validate-modality forall;10.616158246994019;valid;{"result": "valid"}
350;10;5.25;12;9;--features-as-boolean --validate --validate-modality grid;8.696550369262695;valid;{"result": "valid"}
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;162.45151686668396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.45557117462158;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;13;0;--features-as-boolean --validate --validate-modality forall;6.931166410446167;valid;{"result": "valid"}
350;10;5.25;13;0;--features-as-boolean --validate --validate-modality grid;9.112097263336182;valid;{"result": "valid"}
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;130.71425676345825;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;1;--features-as-boolean --validate --validate-modality forall;7.4203479290008545;valid;{"result": "valid"}
350;10;5.25;13;1;--features-as-boolean --validate --validate-modality grid;7.865835428237915;valid;{"result": "valid"}
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.452388048172;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;2;--features-as-boolean --validate --validate-modality forall;8.018397331237793;valid;{"result": "valid"}
350;10;5.25;13;2;--features-as-boolean --validate --validate-modality grid;8.20897889137268;valid;{"result": "valid"}
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;173.3968768119812;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;3;--features-as-boolean --validate --validate-modality forall;7.504676580429077;valid;{"result": "valid"}
350;10;5.25;13;3;--features-as-boolean --validate --validate-modality grid;7.583078384399414;valid;{"result": "valid"}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;179.6350975036621;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;126.01080846786499;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;4;--features-as-boolean --validate --validate-modality forall;7.931470155715942;valid;{"result": "valid"}
350;10;5.25;13;4;--features-as-boolean --validate --validate-modality grid;7.902374267578125;valid;{"result": "valid"}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;204.98300671577454;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;219.64435267448425;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;5;--features-as-boolean --validate --validate-modality forall;7.682776689529419;valid;{"result": "valid"}
350;10;5.25;13;5;--features-as-boolean --validate --validate-modality grid;7.59309458732605;valid;{"result": "valid"}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;152.99052572250366;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;204.58421063423157;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;6;--features-as-boolean --validate --validate-modality forall;7.802846193313599;valid;{"result": "valid"}
350;10;5.25;13;6;--features-as-boolean --validate --validate-modality grid;7.8524980545043945;valid;{"result": "valid"}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;154.6583228111267;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;235.28436422348022;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.25;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;7;--features-as-boolean --validate --validate-modality forall;7.707985877990723;valid;{"result": "valid"}
350;10;5.25;13;7;--features-as-boolean --validate --validate-modality grid;7.8315589427948;valid;{"result": "valid"}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;123.79432010650635;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;213.02787160873413;dead;{"dead_features": {"f71": [0]}, "false_optionals": {}}
350;10;5.25;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;8;--features-as-boolean --validate --validate-modality forall;7.917752027511597;valid;{"result": "valid"}
350;10;5.25;13;8;--features-as-boolean --validate --validate-modality grid;7.278552055358887;valid;{"result": "valid"}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;268.1681299209595;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;184.27257537841797;dead;{"dead_features": {"f71": [0]}, "false_optionals": {}}
350;10;5.25;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;13;9;--features-as-boolean --validate --validate-modality forall;7.797483205795288;valid;{"result": "valid"}
350;10;5.25;13;9;--features-as-boolean --validate --validate-modality grid;7.217636346817017;valid;{"result": "valid"}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;221.00089836120605;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;275.96676421165466;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.25;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --validate --validate-modality forall;9.130919694900513;valid;{"result": "valid"}
350;10;5.25;14;0;--features-as-boolean --validate --validate-modality grid;255.98728394508362;valid;{"result": "valid"}
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --validate --validate-modality forall;13.54847526550293;valid;{"result": "valid"}
350;10;5.25;14;1;--features-as-boolean --validate --validate-modality grid;241.87518620491028;valid;{"result": "valid"}
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --validate --validate-modality grid;255.6779408454895;valid;{"result": "valid"}
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --validate --validate-modality grid;247.78874826431274;valid;{"result": "valid"}
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --validate --validate-modality grid;241.60883116722107;valid;{"result": "valid"}
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --validate --validate-modality grid;254.80862975120544;valid;{"result": "valid"}
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --validate --validate-modality forall;293.36788606643677;valid;{"result": "valid"}
350;10;5.25;14;6;--features-as-boolean --validate --validate-modality grid;248.1456904411316;valid;{"result": "valid"}
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --validate --validate-modality grid;246.51948356628418;valid;{"result": "valid"}
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --validate --validate-modality grid;245.56421160697937;valid;{"result": "valid"}
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --validate --validate-modality grid;251.281188249588;valid;{"result": "valid"}
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;15;0;--features-as-boolean --validate --validate-modality forall;7.887860298156738;valid;{"result": "valid"}
350;10;5.25;15;0;--features-as-boolean --validate --validate-modality grid;4.379562616348267;valid;{"result": "valid"}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.6429502964019775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.510006427764893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.85817313194275;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --validate --validate-modality forall;7.409408092498779;valid;{"result": "valid"}
350;10;5.25;15;1;--features-as-boolean --validate --validate-modality grid;5.009821653366089;valid;{"result": "valid"}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.623048782348633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.368488788604736;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.08523941040039;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --validate --validate-modality forall;8.102663278579712;valid;{"result": "valid"}
350;10;5.25;15;2;--features-as-boolean --validate --validate-modality grid;5.014205694198608;valid;{"result": "valid"}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.268025636672974;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.746187448501587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.186617612838745;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --validate --validate-modality forall;7.710873126983643;valid;{"result": "valid"}
350;10;5.25;15;3;--features-as-boolean --validate --validate-modality grid;4.693504333496094;valid;{"result": "valid"}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.556921005249023;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.035033226013184;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.610132455825806;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --validate --validate-modality forall;7.8097755908966064;valid;{"result": "valid"}
350;10;5.25;15;4;--features-as-boolean --validate --validate-modality grid;4.781192302703857;valid;{"result": "valid"}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.710492849349976;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.64718747138977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.764994859695435;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --validate --validate-modality forall;7.723509073257446;valid;{"result": "valid"}
350;10;5.25;15;5;--features-as-boolean --validate --validate-modality grid;4.671209096908569;valid;{"result": "valid"}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.327279806137085;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.963917255401611;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.28249645233154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --validate --validate-modality forall;7.7779717445373535;valid;{"result": "valid"}
350;10;5.25;15;6;--features-as-boolean --validate --validate-modality grid;4.36180305480957;valid;{"result": "valid"}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.051185846328735;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.121507406234741;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.499481439590454;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --validate --validate-modality forall;7.651353359222412;valid;{"result": "valid"}
350;10;5.25;15;7;--features-as-boolean --validate --validate-modality grid;4.464123725891113;valid;{"result": "valid"}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.442884683609009;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.091266632080078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.0856499671936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --validate --validate-modality forall;7.3229453563690186;valid;{"result": "valid"}
350;10;5.25;15;8;--features-as-boolean --validate --validate-modality grid;4.521089315414429;valid;{"result": "valid"}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.4543397426605225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.194665908813477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.1569504737854;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --validate --validate-modality forall;7.923554182052612;valid;{"result": "valid"}
350;10;5.25;15;9;--features-as-boolean --validate --validate-modality grid;4.8124144077301025;valid;{"result": "valid"}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.5496132373809814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.948481559753418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.240678548812866;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;0;--features-as-boolean --validate --validate-modality grid;12.590451002120972;valid;{"result": "valid"}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.3997251987457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;59.388094425201416;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.2932493686676;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;1;--features-as-boolean --validate --validate-modality forall;200.6891007423401;valid;{"result": "valid"}
350;10;5.25;16;1;--features-as-boolean --validate --validate-modality grid;13.163378715515137;valid;{"result": "valid"}
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.70390176773071;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.63931179046631;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;2;--features-as-boolean --validate --validate-modality forall;170.5291633605957;valid;{"result": "valid"}
350;10;5.25;16;2;--features-as-boolean --validate --validate-modality grid;12.477036237716675;valid;{"result": "valid"}
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.92799139022827;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.10288763046265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --validate --validate-modality forall;15.311997413635254;valid;{"result": "valid"}
350;10;5.25;16;3;--features-as-boolean --validate --validate-modality grid;12.264640808105469;valid;{"result": "valid"}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;274.247017621994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;111.51608347892761;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.96064853668213;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --validate --validate-modality forall;13.702096939086914;valid;{"result": "valid"}
350;10;5.25;16;4;--features-as-boolean --validate --validate-modality grid;12.250690221786499;valid;{"result": "valid"}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;285.0255160331726;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;81.28062319755554;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.35697412490845;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;5;--features-as-boolean --validate --validate-modality forall;23.230278730392456;valid;{"result": "valid"}
350;10;5.25;16;5;--features-as-boolean --validate --validate-modality grid;12.676701545715332;valid;{"result": "valid"}
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;96.81129622459412;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.13173818588257;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --validate --validate-modality forall;41.6443989276886;valid;{"result": "valid"}
350;10;5.25;16;6;--features-as-boolean --validate --validate-modality grid;12.430752277374268;valid;{"result": "valid"}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;295.8594460487366;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.43818926811218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.63154673576355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --validate --validate-modality forall;204.36637949943542;valid;{"result": "valid"}
350;10;5.25;16;7;--features-as-boolean --validate --validate-modality grid;12.349059104919434;valid;{"result": "valid"}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;270.6588339805603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;84.29867815971375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;129.22916865348816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;8;--features-as-boolean --validate --validate-modality grid;12.521281242370605;valid;{"result": "valid"}
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;97.03404521942139;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.21415328979492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.25;16;9;--features-as-boolean --validate --validate-modality grid;12.463818550109863;valid;{"result": "valid"}
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.48796153068542;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.58027124404907;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --validate --validate-modality forall;7.730348825454712;valid;{"result": "valid"}
350;10;5.25;17;0;--features-as-boolean --validate --validate-modality grid;4.203431844711304;valid;{"result": "valid"}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.77152419090271;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.87906289100647;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.9064199924469;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --validate --validate-modality forall;8.047048330307007;valid;{"result": "valid"}
350;10;5.25;17;1;--features-as-boolean --validate --validate-modality grid;4.259341478347778;valid;{"result": "valid"}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.826284646987915;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.108404636383057;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.064866304397583;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --validate --validate-modality forall;7.862663984298706;valid;{"result": "valid"}
350;10;5.25;17;2;--features-as-boolean --validate --validate-modality grid;4.594477653503418;valid;{"result": "valid"}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.713128089904785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.753934860229492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.70911931991577;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --validate --validate-modality forall;7.910514831542969;valid;{"result": "valid"}
350;10;5.25;17;3;--features-as-boolean --validate --validate-modality grid;4.563933849334717;valid;{"result": "valid"}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6206624507904053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.306323766708374;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.864326000213623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --validate --validate-modality forall;7.824740171432495;valid;{"result": "valid"}
350;10;5.25;17;4;--features-as-boolean --validate --validate-modality grid;4.850591421127319;valid;{"result": "valid"}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.768592119216919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.172499179840088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.156970739364624;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --validate --validate-modality forall;7.186378240585327;valid;{"result": "valid"}
350;10;5.25;17;5;--features-as-boolean --validate --validate-modality grid;4.230810165405273;valid;{"result": "valid"}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7074780464172363;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.237598657608032;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.829036474227905;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --validate --validate-modality forall;8.08029055595398;valid;{"result": "valid"}
350;10;5.25;17;6;--features-as-boolean --validate --validate-modality grid;4.211197853088379;valid;{"result": "valid"}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.771207332611084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.64563536643982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.46843385696411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --validate --validate-modality forall;7.460913181304932;valid;{"result": "valid"}
350;10;5.25;17;7;--features-as-boolean --validate --validate-modality grid;4.450349569320679;valid;{"result": "valid"}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7130541801452637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.53753137588501;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.395396947860718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --validate --validate-modality forall;7.706950426101685;valid;{"result": "valid"}
350;10;5.25;17;8;--features-as-boolean --validate --validate-modality grid;4.4735047817230225;valid;{"result": "valid"}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.732179641723633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.961187362670898;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.10856795310974;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --validate --validate-modality forall;7.950884819030762;valid;{"result": "valid"}
350;10;5.25;17;9;--features-as-boolean --validate --validate-modality grid;4.579617023468018;valid;{"result": "valid"}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7928285598754883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.287564754486084;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.08388590812683;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;0;--features-as-boolean --validate --validate-modality forall;47.644434690475464;valid;{"result": "valid"}
350;10;5.25;18;0;--features-as-boolean --validate --validate-modality grid;5.388184547424316;valid;{"result": "valid"}
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;69.67095947265625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.62043786048889;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --validate --validate-modality forall;18.172374486923218;valid;{"result": "valid"}
350;10;5.25;18;1;--features-as-boolean --validate --validate-modality grid;5.823473691940308;valid;{"result": "valid"}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;243.94414043426514;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.12168216705322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.51137852668762;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;2;--features-as-boolean --validate --validate-modality forall;12.17747712135315;valid;{"result": "valid"}
350;10;5.25;18;2;--features-as-boolean --validate --validate-modality grid;5.6513848304748535;valid;{"result": "valid"}
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;118.80360150337219;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;90.11519479751587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --validate --validate-modality forall;27.043511152267456;valid;{"result": "valid"}
350;10;5.25;18;3;--features-as-boolean --validate --validate-modality grid;5.71155571937561;valid;{"result": "valid"}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.73781275749207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.78139996528625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;85.05363059043884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;4;--features-as-boolean --validate --validate-modality forall;22.252185344696045;valid;{"result": "valid"}
350;10;5.25;18;4;--features-as-boolean --validate --validate-modality grid;5.507076025009155;valid;{"result": "valid"}
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;83.80465316772461;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.24571323394775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --validate --validate-modality forall;20.425960540771484;valid;{"result": "valid"}
350;10;5.25;18;5;--features-as-boolean --validate --validate-modality grid;5.442667245864868;valid;{"result": "valid"}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;270.0356779098511;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;101.71115779876709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.08268857002258;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;6;--features-as-boolean --validate --validate-modality forall;38.389647006988525;valid;{"result": "valid"}
350;10;5.25;18;6;--features-as-boolean --validate --validate-modality grid;5.310028076171875;valid;{"result": "valid"}
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.21639728546143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;86.0485942363739;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;7;--features-as-boolean --validate --validate-modality forall;12.869617938995361;valid;{"result": "valid"}
350;10;5.25;18;7;--features-as-boolean --validate --validate-modality grid;5.315932512283325;valid;{"result": "valid"}
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;74.32843494415283;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.04890561103821;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;8;--features-as-boolean --validate --validate-modality forall;81.19659519195557;valid;{"result": "valid"}
350;10;5.25;18;8;--features-as-boolean --validate --validate-modality grid;5.4557785987854;valid;{"result": "valid"}
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.70400595664978;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;89.465252161026;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;9;--features-as-boolean --validate --validate-modality forall;8.583427906036377;valid;{"result": "valid"}
350;10;5.25;18;9;--features-as-boolean --validate --validate-modality grid;5.7989959716796875;valid;{"result": "valid"}
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.14593195915222;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;84.89139986038208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --validate --validate-modality forall;15.2350172996521;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;0;--features-as-boolean --validate --validate-modality grid;10.060444593429565;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;92.32526397705078;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.307581424713135;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;1;--features-as-boolean --validate --validate-modality forall;10.361641883850098;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;1;--features-as-boolean --validate --validate-modality grid;10.059642553329468;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.95142269134521;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;65.69113540649414;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;2;--features-as-boolean --validate --validate-modality forall;28.77149248123169;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;2;--features-as-boolean --validate --validate-modality grid;9.552817344665527;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.04908609390259;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.931907653808594;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;3;--features-as-boolean --validate --validate-modality forall;12.527387380599976;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;3;--features-as-boolean --validate --validate-modality grid;10.012261867523193;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;92.77922797203064;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.41121196746826;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;4;--features-as-boolean --validate --validate-modality forall;25.157246351242065;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;4;--features-as-boolean --validate --validate-modality grid;9.81540584564209;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;83.91892457008362;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;98.79482889175415;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;5;--features-as-boolean --validate --validate-modality forall;9.841544151306152;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;5;--features-as-boolean --validate --validate-modality grid;9.87215518951416;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;69.38386607170105;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.16361665725708;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;6;--features-as-boolean --validate --validate-modality forall;15.399558544158936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;6;--features-as-boolean --validate --validate-modality grid;9.644762754440308;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.00084948539734;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;86.2761561870575;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;7;--features-as-boolean --validate --validate-modality forall;10.853115320205688;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;7;--features-as-boolean --validate --validate-modality grid;9.901951789855957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.15184760093689;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;65.172616481781;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;8;--features-as-boolean --validate --validate-modality forall;19.497549295425415;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;8;--features-as-boolean --validate --validate-modality grid;10.092936515808105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;59.489280223846436;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;82.77498006820679;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.25;19;9;--features-as-boolean --validate --validate-modality forall;10.618473529815674;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;9;--features-as-boolean --validate --validate-modality grid;9.843614101409912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;118.83136701583862;dead;{"dead_features": {"f77": [0]}, "false_optionals": {}}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;48.41094946861267;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.25;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;23.136253833770752;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;2.086116075515747;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.70686030387878;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.07345700263977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;1;--features-as-boolean --validate --validate-modality forall;10.299306631088257;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;1;--features-as-boolean --validate --validate-modality grid;2.1099915504455566;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;293.9027397632599;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.97871828079224;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;2;--features-as-boolean --validate --validate-modality forall;13.667297124862671;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;2;--features-as-boolean --validate --validate-modality grid;2.1649742126464844;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;270.9342885017395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;130.53795456886292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;3;--features-as-boolean --validate --validate-modality forall;49.92129445075989;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;3;--features-as-boolean --validate --validate-modality grid;2.0836257934570312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;245.30391097068787;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.999582529068;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;4;--features-as-boolean --validate --validate-modality forall;16.12210702896118;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;4;--features-as-boolean --validate --validate-modality grid;2.1377851963043213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.47667932510376;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;5;--features-as-boolean --validate --validate-modality forall;12.89696478843689;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;5;--features-as-boolean --validate --validate-modality grid;2.1320433616638184;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.6078324317932;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;131.76772117614746;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;6;--features-as-boolean --validate --validate-modality forall;24.514366626739502;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;6;--features-as-boolean --validate --validate-modality grid;2.034862518310547;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;283.19438004493713;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.83610248565674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;7;--features-as-boolean --validate --validate-modality forall;21.203563451766968;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;7;--features-as-boolean --validate --validate-modality grid;2.128746509552002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.2334487438202;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;130.35509252548218;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;8;--features-as-boolean --validate --validate-modality forall;4.4953453540802;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;8;--features-as-boolean --validate --validate-modality grid;2.037508249282837;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.97932004928589;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;9;--features-as-boolean --validate --validate-modality forall;21.027982473373413;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;9;--features-as-boolean --validate --validate-modality grid;2.1240742206573486;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;264.47957944869995;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.54084634780884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;7.353764057159424;valid;{"result": "valid"}
350;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;4.600651025772095;valid;{"result": "valid"}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8610596656799316;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.848770380020142;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.85593819618225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --validate --validate-modality forall;7.5501930713653564;valid;{"result": "valid"}
350;10;5.5;1;1;--features-as-boolean --validate --validate-modality grid;4.18426775932312;valid;{"result": "valid"}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.735602855682373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.31848430633545;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.38031768798828;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --validate --validate-modality forall;7.799545526504517;valid;{"result": "valid"}
350;10;5.5;1;2;--features-as-boolean --validate --validate-modality grid;4.515000104904175;valid;{"result": "valid"}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.57794451713562;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.123789072036743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.5561625957489;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --validate --validate-modality forall;7.603292226791382;valid;{"result": "valid"}
350;10;5.5;1;3;--features-as-boolean --validate --validate-modality grid;4.333165168762207;valid;{"result": "valid"}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5648465156555176;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.001062631607056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.873587608337402;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --validate --validate-modality forall;8.462739944458008;valid;{"result": "valid"}
350;10;5.5;1;4;--features-as-boolean --validate --validate-modality grid;4.410267353057861;valid;{"result": "valid"}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.469722032546997;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.056647777557373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.978889226913452;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --validate --validate-modality forall;7.634200811386108;valid;{"result": "valid"}
350;10;5.5;1;5;--features-as-boolean --validate --validate-modality grid;4.669157266616821;valid;{"result": "valid"}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7833473682403564;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.562206745147705;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.932443618774414;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --validate --validate-modality forall;7.89237117767334;valid;{"result": "valid"}
350;10;5.5;1;6;--features-as-boolean --validate --validate-modality grid;4.277622699737549;valid;{"result": "valid"}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.657470941543579;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.419971227645874;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.153103590011597;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --validate --validate-modality forall;7.7047119140625;valid;{"result": "valid"}
350;10;5.5;1;7;--features-as-boolean --validate --validate-modality grid;4.637713432312012;valid;{"result": "valid"}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.256073474884033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.385804653167725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.73459219932556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --validate --validate-modality forall;7.010204792022705;valid;{"result": "valid"}
350;10;5.5;1;8;--features-as-boolean --validate --validate-modality grid;4.2944419384002686;valid;{"result": "valid"}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.00238561630249;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.605940580368042;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.094114780426025;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --validate --validate-modality forall;7.030111074447632;valid;{"result": "valid"}
350;10;5.5;1;9;--features-as-boolean --validate --validate-modality grid;4.638514995574951;valid;{"result": "valid"}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.067128658294678;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.201607465744019;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.662242650985718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;0;--features-as-boolean --validate --validate-modality forall;8.923283815383911;valid;{"result": "valid"}
350;10;5.5;2;0;--features-as-boolean --validate --validate-modality grid;8.335449457168579;valid;{"result": "valid"}
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;274.48282384872437;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;164.34777212142944;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;1;--features-as-boolean --validate --validate-modality forall;32.534305572509766;valid;{"result": "valid"}
350;10;5.5;2;1;--features-as-boolean --validate --validate-modality grid;7.976193189620972;valid;{"result": "valid"}
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;158.6296796798706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;2;--features-as-boolean --validate --validate-modality forall;21.50239586830139;valid;{"result": "valid"}
350;10;5.5;2;2;--features-as-boolean --validate --validate-modality grid;8.241940259933472;valid;{"result": "valid"}
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;208.79216504096985;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.94000458717346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;3;--features-as-boolean --validate --validate-modality forall;47.17544770240784;valid;{"result": "valid"}
350;10;5.5;2;3;--features-as-boolean --validate --validate-modality grid;8.131067991256714;valid;{"result": "valid"}
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;250.88994193077087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;172.2531440258026;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;4;--features-as-boolean --validate --validate-modality forall;33.41623616218567;valid;{"result": "valid"}
350;10;5.5;2;4;--features-as-boolean --validate --validate-modality grid;8.096616506576538;valid;{"result": "valid"}
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.1333854198456;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.9922387599945;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;2;5;--features-as-boolean --validate --validate-modality grid;8.027568578720093;valid;{"result": "valid"}
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.1741542816162;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;6;--features-as-boolean --validate --validate-modality forall;22.363699197769165;valid;{"result": "valid"}
350;10;5.5;2;6;--features-as-boolean --validate --validate-modality grid;8.694504737854004;valid;{"result": "valid"}
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;293.2850892543793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.89507389068604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;7;--features-as-boolean --validate --validate-modality forall;57.403756856918335;valid;{"result": "valid"}
350;10;5.5;2;7;--features-as-boolean --validate --validate-modality grid;8.445361852645874;valid;{"result": "valid"}
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;212.44349765777588;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.60169076919556;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;8;--features-as-boolean --validate --validate-modality forall;12.441256284713745;valid;{"result": "valid"}
350;10;5.5;2;8;--features-as-boolean --validate --validate-modality grid;8.500133514404297;valid;{"result": "valid"}
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;276.7739200592041;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;187.3058145046234;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;2;9;--features-as-boolean --validate --validate-modality forall;19.341248512268066;valid;{"result": "valid"}
350;10;5.5;2;9;--features-as-boolean --validate --validate-modality grid;8.512939453125;valid;{"result": "valid"}
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.24255871772766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --validate --validate-modality forall;8.619102478027344;valid;{"result": "valid"}
350;10;5.5;3;0;--features-as-boolean --validate --validate-modality grid;12.156800270080566;valid;{"result": "valid"}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.15625882148743;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.48137521743774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;198.28759026527405;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --validate --validate-modality forall;8.606956243515015;valid;{"result": "valid"}
350;10;5.5;3;1;--features-as-boolean --validate --validate-modality grid;12.80836009979248;valid;{"result": "valid"}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;58.65171265602112;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.91113519668579;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;217.90261673927307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --validate --validate-modality forall;8.208904027938843;valid;{"result": "valid"}
350;10;5.5;3;2;--features-as-boolean --validate --validate-modality grid;11.269394874572754;valid;{"result": "valid"}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.60676050186157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.0796377658844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.94748425483704;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --validate --validate-modality forall;8.354549407958984;valid;{"result": "valid"}
350;10;5.5;3;3;--features-as-boolean --validate --validate-modality grid;12.550278663635254;valid;{"result": "valid"}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.528634786605835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.018712282180786;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;211.81403493881226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --validate --validate-modality forall;8.002255916595459;valid;{"result": "valid"}
350;10;5.5;3;4;--features-as-boolean --validate --validate-modality grid;11.903547048568726;valid;{"result": "valid"}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.655846118927;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.45235061645508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;206.77614974975586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --validate --validate-modality forall;7.982935905456543;valid;{"result": "valid"}
350;10;5.5;3;5;--features-as-boolean --validate --validate-modality grid;11.80549669265747;valid;{"result": "valid"}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.00728416442871;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.258026599884033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;214.1994023323059;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --validate --validate-modality forall;7.9066619873046875;valid;{"result": "valid"}
350;10;5.5;3;6;--features-as-boolean --validate --validate-modality grid;12.76656723022461;valid;{"result": "valid"}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.28703451156616;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;63.453975439071655;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;211.934711933136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --validate --validate-modality forall;7.586297512054443;valid;{"result": "valid"}
350;10;5.5;3;7;--features-as-boolean --validate --validate-modality grid;10.718999147415161;valid;{"result": "valid"}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.34536027908325;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.509560108184814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;209.92953729629517;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --validate --validate-modality forall;8.350011110305786;valid;{"result": "valid"}
350;10;5.5;3;8;--features-as-boolean --validate --validate-modality grid;11.402118444442749;valid;{"result": "valid"}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.75757932662964;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.10257411003113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.95249152183533;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --validate --validate-modality forall;7.7477521896362305;valid;{"result": "valid"}
350;10;5.5;3;9;--features-as-boolean --validate --validate-modality grid;12.907362937927246;valid;{"result": "valid"}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.64242744445801;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.0633327960968;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;213.62784838676453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;4;0;--features-as-boolean --validate --validate-modality forall;244.21551704406738;valid;{"result": "valid"}
350;10;5.5;4;0;--features-as-boolean --validate --validate-modality grid;23.548193216323853;valid;{"result": "valid"}
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --validate --validate-modality forall;92.16928291320801;valid;{"result": "valid"}
350;10;5.5;4;1;--features-as-boolean --validate --validate-modality grid;23.565904140472412;valid;{"result": "valid"}
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --validate --validate-modality forall;17.933457136154175;valid;{"result": "valid"}
350;10;5.5;4;2;--features-as-boolean --validate --validate-modality grid;23.285123109817505;valid;{"result": "valid"}
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --validate --validate-modality forall;168.81162476539612;valid;{"result": "valid"}
350;10;5.5;4;3;--features-as-boolean --validate --validate-modality grid;23.181108951568604;valid;{"result": "valid"}
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --validate --validate-modality forall;74.58867335319519;valid;{"result": "valid"}
350;10;5.5;4;4;--features-as-boolean --validate --validate-modality grid;24.680155754089355;valid;{"result": "valid"}
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --validate --validate-modality forall;17.924835681915283;valid;{"result": "valid"}
350;10;5.5;4;5;--features-as-boolean --validate --validate-modality grid;23.24827790260315;valid;{"result": "valid"}
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --validate --validate-modality forall;144.18219375610352;valid;{"result": "valid"}
350;10;5.5;4;6;--features-as-boolean --validate --validate-modality grid;22.81067681312561;valid;{"result": "valid"}
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --validate --validate-modality forall;121.77194881439209;valid;{"result": "valid"}
350;10;5.5;4;7;--features-as-boolean --validate --validate-modality grid;23.31870460510254;valid;{"result": "valid"}
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --validate --validate-modality forall;54.426857471466064;valid;{"result": "valid"}
350;10;5.5;4;8;--features-as-boolean --validate --validate-modality grid;23.201631546020508;valid;{"result": "valid"}
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --validate --validate-modality forall;87.30314779281616;valid;{"result": "valid"}
350;10;5.5;4;9;--features-as-boolean --validate --validate-modality grid;22.647392749786377;valid;{"result": "valid"}
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;0;--features-as-boolean --validate --validate-modality forall;7.739583253860474;valid;{"result": "valid"}
350;10;5.5;5;0;--features-as-boolean --validate --validate-modality grid;5.003257751464844;valid;{"result": "valid"}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;237.8376088142395;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;269.88571882247925;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;1;--features-as-boolean --validate --validate-modality forall;8.071385383605957;valid;{"result": "valid"}
350;10;5.5;5;1;--features-as-boolean --validate --validate-modality grid;4.505406856536865;valid;{"result": "valid"}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;254.30363845825195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;123.8153977394104;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;2;--features-as-boolean --validate --validate-modality forall;7.741106271743774;valid;{"result": "valid"}
350;10;5.5;5;2;--features-as-boolean --validate --validate-modality grid;4.689905881881714;valid;{"result": "valid"}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;229.80259466171265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;94.25656247138977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;3;--features-as-boolean --validate --validate-modality forall;9.133814334869385;valid;{"result": "valid"}
350;10;5.5;5;3;--features-as-boolean --validate --validate-modality grid;4.740898847579956;valid;{"result": "valid"}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;178.04504108428955;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;215.74387216567993;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;4;--features-as-boolean --validate --validate-modality forall;8.08908200263977;valid;{"result": "valid"}
350;10;5.5;5;4;--features-as-boolean --validate --validate-modality grid;4.757882833480835;valid;{"result": "valid"}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;165.72129249572754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;124.33292388916016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;5;--features-as-boolean --validate --validate-modality forall;8.05616307258606;valid;{"result": "valid"}
350;10;5.5;5;5;--features-as-boolean --validate --validate-modality grid;4.827351093292236;valid;{"result": "valid"}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;174.8865830898285;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;77.3573751449585;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;6;--features-as-boolean --validate --validate-modality forall;8.239156007766724;valid;{"result": "valid"}
350;10;5.5;5;6;--features-as-boolean --validate --validate-modality grid;4.65423846244812;valid;{"result": "valid"}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;242.72962856292725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;116.14241194725037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;7;--features-as-boolean --validate --validate-modality forall;8.259320497512817;valid;{"result": "valid"}
350;10;5.5;5;7;--features-as-boolean --validate --validate-modality grid;4.724659204483032;valid;{"result": "valid"}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;275.26227378845215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;119.29444551467896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;8;--features-as-boolean --validate --validate-modality forall;7.8192033767700195;valid;{"result": "valid"}
350;10;5.5;5;8;--features-as-boolean --validate --validate-modality grid;4.457679271697998;valid;{"result": "valid"}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;296.11851263046265;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;198.5014419555664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;5;9;--features-as-boolean --validate --validate-modality forall;8.461092948913574;valid;{"result": "valid"}
350;10;5.5;5;9;--features-as-boolean --validate --validate-modality grid;4.483658075332642;valid;{"result": "valid"}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;233.1428771018982;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;187.57974433898926;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;0;--features-as-boolean --validate --validate-modality forall;39.05733513832092;valid;{"result": "valid"}
350;10;5.5;6;0;--features-as-boolean --validate --validate-modality grid;5.504068613052368;valid;{"result": "valid"}
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;291.03307604789734;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;1;--features-as-boolean --validate --validate-modality forall;153.49330878257751;valid;{"result": "valid"}
350;10;5.5;6;1;--features-as-boolean --validate --validate-modality grid;6.047098398208618;valid;{"result": "valid"}
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;212.2681577205658;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;2;--features-as-boolean --validate --validate-modality forall;113.75902843475342;valid;{"result": "valid"}
350;10;5.5;6;2;--features-as-boolean --validate --validate-modality grid;5.416436195373535;valid;{"result": "valid"}
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;189.12265491485596;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;3;--features-as-boolean --validate --validate-modality forall;35.336360454559326;valid;{"result": "valid"}
350;10;5.5;6;3;--features-as-boolean --validate --validate-modality grid;5.188797950744629;valid;{"result": "valid"}
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;182.31169891357422;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --validate --validate-modality forall;23.170347690582275;valid;{"result": "valid"}
350;10;5.5;6;4;--features-as-boolean --validate --validate-modality grid;5.211866140365601;valid;{"result": "valid"}
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;5;--features-as-boolean --validate --validate-modality forall;111.1698067188263;valid;{"result": "valid"}
350;10;5.5;6;5;--features-as-boolean --validate --validate-modality grid;5.10116982460022;valid;{"result": "valid"}
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.75157690048218;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;6;--features-as-boolean --validate --validate-modality forall;43.27473473548889;valid;{"result": "valid"}
350;10;5.5;6;6;--features-as-boolean --validate --validate-modality grid;5.259585618972778;valid;{"result": "valid"}
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;118.07392835617065;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --validate --validate-modality forall;101.57285523414612;valid;{"result": "valid"}
350;10;5.5;6;7;--features-as-boolean --validate --validate-modality grid;5.221538305282593;valid;{"result": "valid"}
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;8;--features-as-boolean --validate --validate-modality forall;26.686605215072632;valid;{"result": "valid"}
350;10;5.5;6;8;--features-as-boolean --validate --validate-modality grid;5.163565397262573;valid;{"result": "valid"}
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;9;--features-as-boolean --validate --validate-modality forall;11.753184080123901;valid;{"result": "valid"}
350;10;5.5;6;9;--features-as-boolean --validate --validate-modality grid;5.346230745315552;valid;{"result": "valid"}
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;241.16182470321655;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;5.5;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;7;0;--features-as-boolean --validate --validate-modality forall;7.636581897735596;valid;{"result": "valid"}
350;10;5.5;7;0;--features-as-boolean --validate --validate-modality grid;4.577372074127197;valid;{"result": "valid"}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.383330821990967;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.119006156921387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.7846143245697;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --validate --validate-modality forall;7.7631213665008545;valid;{"result": "valid"}
350;10;5.5;7;1;--features-as-boolean --validate --validate-modality grid;4.243651390075684;valid;{"result": "valid"}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.63521933555603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.305381536483765;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.155521392822266;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --validate --validate-modality forall;7.8055970668792725;valid;{"result": "valid"}
350;10;5.5;7;2;--features-as-boolean --validate --validate-modality grid;4.360913515090942;valid;{"result": "valid"}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.394325256347656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.301395177841187;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.28469157218933;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --validate --validate-modality forall;7.061675786972046;valid;{"result": "valid"}
350;10;5.5;7;3;--features-as-boolean --validate --validate-modality grid;4.24716591835022;valid;{"result": "valid"}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.354137182235718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.458364486694336;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.52445363998413;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --validate --validate-modality forall;7.988837242126465;valid;{"result": "valid"}
350;10;5.5;7;4;--features-as-boolean --validate --validate-modality grid;4.280368089675903;valid;{"result": "valid"}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.918662548065186;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.99928069114685;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;34.03366041183472;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --validate --validate-modality forall;7.037012100219727;valid;{"result": "valid"}
350;10;5.5;7;5;--features-as-boolean --validate --validate-modality grid;4.292087078094482;valid;{"result": "valid"}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.171406507492065;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.349896907806396;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.113914251327515;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --validate --validate-modality forall;7.887532949447632;valid;{"result": "valid"}
350;10;5.5;7;6;--features-as-boolean --validate --validate-modality grid;4.423275947570801;valid;{"result": "valid"}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.816214084625244;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.8005588054657;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.33035111427307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --validate --validate-modality forall;7.659468650817871;valid;{"result": "valid"}
350;10;5.5;7;7;--features-as-boolean --validate --validate-modality grid;4.289175987243652;valid;{"result": "valid"}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.235933542251587;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.50810980796814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.849016427993774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --validate --validate-modality forall;7.218989133834839;valid;{"result": "valid"}
350;10;5.5;7;8;--features-as-boolean --validate --validate-modality grid;4.609995365142822;valid;{"result": "valid"}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.450504064559937;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.518299341201782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.78897714614868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --validate --validate-modality forall;7.686904668807983;valid;{"result": "valid"}
350;10;5.5;7;9;--features-as-boolean --validate --validate-modality grid;4.276684045791626;valid;{"result": "valid"}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.645439386367798;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.410276174545288;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;33.550450563430786;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;0;--features-as-boolean --validate --validate-modality grid;56.32492017745972;valid;{"result": "valid"}
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;224.73506236076355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;1;--features-as-boolean --validate --validate-modality forall;70.73651576042175;valid;{"result": "valid"}
350;10;5.5;8;1;--features-as-boolean --validate --validate-modality grid;56.78091073036194;valid;{"result": "valid"}
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;222.33665776252747;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --validate --validate-modality grid;59.07823872566223;valid;{"result": "valid"}
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;142.3296036720276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;3;--features-as-boolean --validate --validate-modality forall;177.92759609222412;valid;{"result": "valid"}
350;10;5.5;8;3;--features-as-boolean --validate --validate-modality grid;56.3600332736969;valid;{"result": "valid"}
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.11788892745972;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;4;--features-as-boolean --validate --validate-modality forall;21.388508558273315;valid;{"result": "valid"}
350;10;5.5;8;4;--features-as-boolean --validate --validate-modality grid;56.01642322540283;valid;{"result": "valid"}
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.04077219963074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;5;--features-as-boolean --validate --validate-modality forall;51.21604037284851;valid;{"result": "valid"}
350;10;5.5;8;5;--features-as-boolean --validate --validate-modality grid;55.758657932281494;valid;{"result": "valid"}
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;258.3286118507385;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;6;--features-as-boolean --validate --validate-modality forall;11.23677134513855;valid;{"result": "valid"}
350;10;5.5;8;6;--features-as-boolean --validate --validate-modality grid;56.873212575912476;valid;{"result": "valid"}
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.1629822254181;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;8;7;--features-as-boolean --validate --validate-modality forall;258.4843780994415;valid;{"result": "valid"}
350;10;5.5;8;7;--features-as-boolean --validate --validate-modality grid;56.987606048583984;valid;{"result": "valid"}
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;200.44546031951904;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --validate --validate-modality grid;56.36655282974243;valid;{"result": "valid"}
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;223.8678731918335;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;9;--features-as-boolean --validate --validate-modality forall;103.45780491828918;valid;{"result": "valid"}
350;10;5.5;8;9;--features-as-boolean --validate --validate-modality grid;58.867791175842285;valid;{"result": "valid"}
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;189.1864767074585;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.5;9;0;--features-as-boolean --validate --validate-modality forall;16.40266180038452;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;0;--features-as-boolean --validate --validate-modality grid;3.6325230598449707;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.971664905548096;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.61574935913086;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;1;--features-as-boolean --validate --validate-modality forall;8.30820608139038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;1;--features-as-boolean --validate --validate-modality grid;3.6239264011383057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;186.88643622398376;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.802571058273315;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;2;--features-as-boolean --validate --validate-modality forall;11.669419527053833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;2;--features-as-boolean --validate --validate-modality grid;3.6894516944885254;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.74500560760498;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;55.91344714164734;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;3;--features-as-boolean --validate --validate-modality forall;14.732378005981445;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;3;--features-as-boolean --validate --validate-modality grid;3.653393507003784;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;73.20039391517639;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.26921653747559;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;4;--features-as-boolean --validate --validate-modality forall;11.311243057250977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;4;--features-as-boolean --validate --validate-modality grid;3.708110809326172;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.85675644874573;dead;{"dead_features": {"f318": [0]}, "false_optionals": {}}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.04379606246948;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;5;--features-as-boolean --validate --validate-modality forall;11.945404052734375;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;5;--features-as-boolean --validate --validate-modality grid;3.7599527835845947;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.9347620010376;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;75.72758030891418;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;6;--features-as-boolean --validate --validate-modality forall;8.933583974838257;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;6;--features-as-boolean --validate --validate-modality grid;3.6484525203704834;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.01150679588318;dead;{"dead_features": {"f84": [0]}, "false_optionals": {}}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;120.72462368011475;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;7;--features-as-boolean --validate --validate-modality forall;8.080393075942993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;7;--features-as-boolean --validate --validate-modality grid;3.773834466934204;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.31021809577942;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;149.86458897590637;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;8;--features-as-boolean --validate --validate-modality forall;6.659517765045166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;8;--features-as-boolean --validate --validate-modality grid;3.6236345767974854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.768946409225464;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;60.05478119850159;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;5.5;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;9;9;--features-as-boolean --validate --validate-modality forall;12.168659448623657;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;9;--features-as-boolean --validate --validate-modality grid;3.651176691055298;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.32637000083923;dead;{"dead_features": {"f306": [0]}, "false_optionals": {}}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;79.03231596946716;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;5.5;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --validate --validate-modality forall;90.87235856056213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;0;--features-as-boolean --validate --validate-modality grid;8.3206045627594;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --validate --validate-modality forall;51.451744556427;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;1;--features-as-boolean --validate --validate-modality grid;8.47385835647583;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --validate --validate-modality forall;160.9706208705902;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;2;--features-as-boolean --validate --validate-modality grid;8.691813230514526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --validate --validate-modality forall;132.34480834007263;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;3;--features-as-boolean --validate --validate-modality grid;8.330020189285278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --validate --validate-modality forall;42.24530529975891;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;4;--features-as-boolean --validate --validate-modality grid;8.521528244018555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --validate --validate-modality forall;84.17303824424744;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;5;--features-as-boolean --validate --validate-modality grid;8.583325624465942;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --validate --validate-modality forall;43.104817152023315;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;6;--features-as-boolean --validate --validate-modality grid;8.2409508228302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --validate --validate-modality grid;8.214333772659302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --validate --validate-modality forall;109.325204372406;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;8;--features-as-boolean --validate --validate-modality grid;8.333531856536865;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --validate --validate-modality grid;8.544952869415283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;11;0;--features-as-boolean --validate --validate-modality forall;26.594746589660645;valid;{"result": "valid"}
350;10;5.5;11;0;--features-as-boolean --validate --validate-modality grid;6.4419026374816895;valid;{"result": "valid"}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.46741461753845;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.172030210495;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.17584252357483;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --validate --validate-modality forall;25.509859085083008;valid;{"result": "valid"}
350;10;5.5;11;1;--features-as-boolean --validate --validate-modality grid;6.132094144821167;valid;{"result": "valid"}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.87038707733154;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;77.67731308937073;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;231.13514828681946;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --validate --validate-modality forall;25.252585649490356;valid;{"result": "valid"}
350;10;5.5;11;2;--features-as-boolean --validate --validate-modality grid;5.940934658050537;valid;{"result": "valid"}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;76.99723434448242;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;73.53489422798157;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;220.61492681503296;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --validate --validate-modality forall;50.79284071922302;valid;{"result": "valid"}
350;10;5.5;11;3;--features-as-boolean --validate --validate-modality grid;6.270157337188721;valid;{"result": "valid"}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.41382169723511;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.82646346092224;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.12222504615784;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --validate --validate-modality forall;30.98377013206482;valid;{"result": "valid"}
350;10;5.5;11;4;--features-as-boolean --validate --validate-modality grid;6.271231651306152;valid;{"result": "valid"}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;75.71649241447449;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.32724356651306;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;229.22917890548706;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --validate --validate-modality forall;23.463745832443237;valid;{"result": "valid"}
350;10;5.5;11;5;--features-as-boolean --validate --validate-modality grid;6.00350022315979;valid;{"result": "valid"}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.07105612754822;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;75.74799013137817;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;235.65965723991394;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --validate --validate-modality forall;23.4686439037323;valid;{"result": "valid"}
350;10;5.5;11;6;--features-as-boolean --validate --validate-modality grid;6.083049058914185;valid;{"result": "valid"}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;64.84462857246399;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.82329320907593;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.2733654975891;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --validate --validate-modality forall;38.534398317337036;valid;{"result": "valid"}
350;10;5.5;11;7;--features-as-boolean --validate --validate-modality grid;5.944911241531372;valid;{"result": "valid"}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.45667910575867;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.64160108566284;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;223.00465488433838;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --validate --validate-modality forall;37.18171143531799;valid;{"result": "valid"}
350;10;5.5;11;8;--features-as-boolean --validate --validate-modality grid;6.199249029159546;valid;{"result": "valid"}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;71.03013300895691;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.05959844589233;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;225.85455322265625;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --validate --validate-modality forall;34.07071661949158;valid;{"result": "valid"}
350;10;5.5;11;9;--features-as-boolean --validate --validate-modality grid;6.2476806640625;valid;{"result": "valid"}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.66732668876648;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;64.93182158470154;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;238.8885383605957;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.5;12;0;--features-as-boolean --validate --validate-modality forall;41.9953510761261;valid;{"result": "valid"}
350;10;5.5;12;0;--features-as-boolean --validate --validate-modality grid;15.296926259994507;valid;{"result": "valid"}
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --validate --validate-modality grid;16.11903405189514;valid;{"result": "valid"}
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --validate --validate-modality forall;29.633517742156982;valid;{"result": "valid"}
350;10;5.5;12;2;--features-as-boolean --validate --validate-modality grid;15.948465585708618;valid;{"result": "valid"}
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --validate --validate-modality grid;15.566520690917969;valid;{"result": "valid"}
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --validate --validate-modality forall;32.42475175857544;valid;{"result": "valid"}
350;10;5.5;12;4;--features-as-boolean --validate --validate-modality grid;15.305068016052246;valid;{"result": "valid"}
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --validate --validate-modality grid;15.730538845062256;valid;{"result": "valid"}
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --validate --validate-modality forall;193.85838055610657;valid;{"result": "valid"}
350;10;5.5;12;6;--features-as-boolean --validate --validate-modality grid;15.296972751617432;valid;{"result": "valid"}
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --validate --validate-modality forall;19.49858856201172;valid;{"result": "valid"}
350;10;5.5;12;7;--features-as-boolean --validate --validate-modality grid;15.767670631408691;valid;{"result": "valid"}
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --validate --validate-modality forall;160.31334972381592;valid;{"result": "valid"}
350;10;5.5;12;8;--features-as-boolean --validate --validate-modality grid;15.351815700531006;valid;{"result": "valid"}
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --validate --validate-modality forall;137.18823838233948;valid;{"result": "valid"}
350;10;5.5;12;9;--features-as-boolean --validate --validate-modality grid;15.110393762588501;valid;{"result": "valid"}
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;0;--features-as-boolean --validate --validate-modality forall;10.407765626907349;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;0;--features-as-boolean --validate --validate-modality grid;16.83017873764038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.59016156196594;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;93.72874355316162;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;1;--features-as-boolean --validate --validate-modality forall;15.451809883117676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;1;--features-as-boolean --validate --validate-modality grid;13.90974473953247;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;66.16020464897156;dead;{"dead_features": {"f303": [0]}, "false_optionals": {}}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.1420521736145;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;2;--features-as-boolean --validate --validate-modality forall;10.2994225025177;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;2;--features-as-boolean --validate --validate-modality grid;17.574162483215332;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;120.77515769004822;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;101.69519543647766;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;3;--features-as-boolean --validate --validate-modality forall;11.246551036834717;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;3;--features-as-boolean --validate --validate-modality grid;14.157971382141113;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;126.40734577178955;dead;{"dead_features": {"f43": [0]}, "false_optionals": {}}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.81114387512207;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;4;--features-as-boolean --validate --validate-modality forall;11.346132755279541;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;4;--features-as-boolean --validate --validate-modality grid;16.14260721206665;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;149.51700615882874;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.0889995098114;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;5;--features-as-boolean --validate --validate-modality forall;14.298821449279785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;5;--features-as-boolean --validate --validate-modality grid;14.499338150024414;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;124.74327659606934;dead;{"dead_features": {"f185": [0]}, "false_optionals": {}}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.31483244895935;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;6;--features-as-boolean --validate --validate-modality forall;14.240126609802246;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;6;--features-as-boolean --validate --validate-modality grid;16.87787103652954;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.11392498016357;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;85.27433109283447;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;7;--features-as-boolean --validate --validate-modality forall;15.824035406112671;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;7;--features-as-boolean --validate --validate-modality grid;16.372076511383057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;91.99685525894165;dead;{"dead_features": {"f176": [0]}, "false_optionals": {}}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;81.55539035797119;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;8;--features-as-boolean --validate --validate-modality forall;17.76749539375305;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;8;--features-as-boolean --validate --validate-modality grid;14.006170272827148;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;101.59917068481445;dead;{"dead_features": {"f109": [0]}, "false_optionals": {}}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;91.29515624046326;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;13;9;--features-as-boolean --validate --validate-modality forall;12.454548597335815;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;9;--features-as-boolean --validate --validate-modality grid;15.62667965888977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;55.28317856788635;dead;{"dead_features": {"f123": [0]}, "false_optionals": {}}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.6213686466217;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;0;--features-as-boolean --validate --validate-modality grid;50.61190462112427;valid;{"result": "valid"}
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --validate --validate-modality grid;48.70783567428589;valid;{"result": "valid"}
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --validate --validate-modality forall;236.20023131370544;valid;{"result": "valid"}
350;10;5.5;14;2;--features-as-boolean --validate --validate-modality grid;46.719892740249634;valid;{"result": "valid"}
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --validate --validate-modality grid;48.1184241771698;valid;{"result": "valid"}
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;4;--features-as-boolean --validate --validate-modality grid;47.756367444992065;valid;{"result": "valid"}
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --validate --validate-modality forall;178.95464539527893;valid;{"result": "valid"}
350;10;5.5;14;5;--features-as-boolean --validate --validate-modality grid;48.05924582481384;valid;{"result": "valid"}
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.5;14;6;--features-as-boolean --validate --validate-modality grid;48.71503973007202;valid;{"result": "valid"}
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --validate --validate-modality forall;21.241131067276;valid;{"result": "valid"}
350;10;5.5;14;7;--features-as-boolean --validate --validate-modality grid;47.636176109313965;valid;{"result": "valid"}
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --validate --validate-modality forall;181.21707963943481;valid;{"result": "valid"}
350;10;5.5;14;8;--features-as-boolean --validate --validate-modality grid;48.57891058921814;valid;{"result": "valid"}
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --validate --validate-modality forall;22.34434223175049;valid;{"result": "valid"}
350;10;5.5;14;9;--features-as-boolean --validate --validate-modality grid;47.76212787628174;valid;{"result": "valid"}
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;0;--features-as-boolean --validate --validate-modality forall;58.06649303436279;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;0;--features-as-boolean --validate --validate-modality grid;22.73823571205139;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;120.41917681694031;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.9648838043213;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;1;--features-as-boolean --validate --validate-modality forall;32.179513454437256;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;1;--features-as-boolean --validate --validate-modality grid;25.37864398956299;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;157.28207206726074;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.72070121765137;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;2;--features-as-boolean --validate --validate-modality forall;40.38012146949768;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;2;--features-as-boolean --validate --validate-modality grid;26.99589705467224;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;199.21404194831848;dead;{"dead_features": {"f82": [0]}, "false_optionals": {}}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;247.28165221214294;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;3;--features-as-boolean --validate --validate-modality forall;24.381340503692627;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;3;--features-as-boolean --validate --validate-modality grid;23.635176181793213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.57848048210144;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;214.5598886013031;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;4;--features-as-boolean --validate --validate-modality forall;43.14730954170227;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;4;--features-as-boolean --validate --validate-modality grid;26.04185461997986;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;184.26591157913208;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;282.5963189601898;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;5;--features-as-boolean --validate --validate-modality forall;26.21412682533264;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;5;--features-as-boolean --validate --validate-modality grid;22.83878803253174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;128.59786581993103;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.42106747627258;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;6;--features-as-boolean --validate --validate-modality forall;75.20231699943542;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;6;--features-as-boolean --validate --validate-modality grid;23.320730686187744;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;87.06477379798889;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.0466012954712;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;7;--features-as-boolean --validate --validate-modality forall;39.79450821876526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;7;--features-as-boolean --validate --validate-modality grid;22.12196397781372;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;121.6491048336029;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.8560791015625;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;8;--features-as-boolean --validate --validate-modality forall;24.86107897758484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;8;--features-as-boolean --validate --validate-modality grid;26.66072654724121;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;286.32820224761963;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;238.0459532737732;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;15;9;--features-as-boolean --validate --validate-modality forall;49.87636733055115;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;9;--features-as-boolean --validate --validate-modality grid;22.513750314712524;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.31693911552429;dead;{"dead_features": {"f82": [0]}, "false_optionals": {}}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;277.04524183273315;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.5;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --validate --validate-modality forall;25.690231561660767;valid;{"result": "valid"}
350;10;5.5;16;0;--features-as-boolean --validate --validate-modality grid;86.87636351585388;valid;{"result": "valid"}
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --validate --validate-modality forall;18.60424828529358;valid;{"result": "valid"}
350;10;5.5;16;1;--features-as-boolean --validate --validate-modality grid;86.18314695358276;valid;{"result": "valid"}
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --validate --validate-modality forall;61.03926753997803;valid;{"result": "valid"}
350;10;5.5;16;2;--features-as-boolean --validate --validate-modality grid;85.44187259674072;valid;{"result": "valid"}
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --validate --validate-modality forall;16.227387189865112;valid;{"result": "valid"}
350;10;5.5;16;3;--features-as-boolean --validate --validate-modality grid;87.64011645317078;valid;{"result": "valid"}
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --validate --validate-modality forall;24.53305983543396;valid;{"result": "valid"}
350;10;5.5;16;4;--features-as-boolean --validate --validate-modality grid;86.6408360004425;valid;{"result": "valid"}
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --validate --validate-modality forall;26.554183959960938;valid;{"result": "valid"}
350;10;5.5;16;5;--features-as-boolean --validate --validate-modality grid;85.25190949440002;valid;{"result": "valid"}
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --validate --validate-modality forall;59.925209283828735;valid;{"result": "valid"}
350;10;5.5;16;6;--features-as-boolean --validate --validate-modality grid;84.3673357963562;valid;{"result": "valid"}
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --validate --validate-modality forall;73.17183899879456;valid;{"result": "valid"}
350;10;5.5;16;7;--features-as-boolean --validate --validate-modality grid;83.79330492019653;valid;{"result": "valid"}
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --validate --validate-modality forall;43.13922882080078;valid;{"result": "valid"}
350;10;5.5;16;8;--features-as-boolean --validate --validate-modality grid;84.23736810684204;valid;{"result": "valid"}
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --validate --validate-modality forall;19.012948989868164;valid;{"result": "valid"}
350;10;5.5;16;9;--features-as-boolean --validate --validate-modality grid;84.6724784374237;valid;{"result": "valid"}
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;17;0;--features-as-boolean --validate --validate-modality forall;7.455460548400879;valid;{"result": "valid"}
350;10;5.5;17;0;--features-as-boolean --validate --validate-modality grid;4.6207380294799805;valid;{"result": "valid"}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.420494318008423;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.995419025421143;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;36.037482023239136;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --validate --validate-modality forall;8.229480743408203;valid;{"result": "valid"}
350;10;5.5;17;1;--features-as-boolean --validate --validate-modality grid;4.652498722076416;valid;{"result": "valid"}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.462639570236206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.556555271148682;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.883204221725464;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --validate --validate-modality forall;7.461386203765869;valid;{"result": "valid"}
350;10;5.5;17;2;--features-as-boolean --validate --validate-modality grid;4.545360326766968;valid;{"result": "valid"}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.707803249359131;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.81359076499939;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.791980504989624;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --validate --validate-modality forall;8.448302745819092;valid;{"result": "valid"}
350;10;5.5;17;3;--features-as-boolean --validate --validate-modality grid;4.248286485671997;valid;{"result": "valid"}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.215210914611816;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.964811086654663;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.84451937675476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --validate --validate-modality forall;8.266711473464966;valid;{"result": "valid"}
350;10;5.5;17;4;--features-as-boolean --validate --validate-modality grid;4.294541597366333;valid;{"result": "valid"}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.18562126159668;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.957071781158447;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.54646897315979;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --validate --validate-modality forall;7.207337141036987;valid;{"result": "valid"}
350;10;5.5;17;5;--features-as-boolean --validate --validate-modality grid;4.330671548843384;valid;{"result": "valid"}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.684868335723877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.638053894042969;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.766610622406006;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --validate --validate-modality forall;8.1454598903656;valid;{"result": "valid"}
350;10;5.5;17;6;--features-as-boolean --validate --validate-modality grid;4.722247838973999;valid;{"result": "valid"}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.426609516143799;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.884126424789429;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;38.81018590927124;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --validate --validate-modality forall;7.769493341445923;valid;{"result": "valid"}
350;10;5.5;17;7;--features-as-boolean --validate --validate-modality grid;4.554987907409668;valid;{"result": "valid"}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6538496017456055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.557682991027832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.976046085357666;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --validate --validate-modality forall;8.402317523956299;valid;{"result": "valid"}
350;10;5.5;17;8;--features-as-boolean --validate --validate-modality grid;4.718026876449585;valid;{"result": "valid"}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.082359313964844;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.835966110229492;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;35.69856929779053;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --validate --validate-modality forall;7.413711786270142;valid;{"result": "valid"}
350;10;5.5;17;9;--features-as-boolean --validate --validate-modality grid;4.53261661529541;valid;{"result": "valid"}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.416855812072754;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.944157838821411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.44413876533508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.5;18;0;--features-as-boolean --validate --validate-modality forall;103.50227737426758;valid;{"result": "valid"}
350;10;5.5;18;0;--features-as-boolean --validate --validate-modality grid;19.493371725082397;valid;{"result": "valid"}
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --validate --validate-modality forall;130.44950413703918;valid;{"result": "valid"}
350;10;5.5;18;1;--features-as-boolean --validate --validate-modality grid;19.28719210624695;valid;{"result": "valid"}
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --validate --validate-modality forall;53.92840886116028;valid;{"result": "valid"}
350;10;5.5;18;2;--features-as-boolean --validate --validate-modality grid;18.795278072357178;valid;{"result": "valid"}
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --validate --validate-modality forall;11.553937435150146;valid;{"result": "valid"}
350;10;5.5;18;3;--features-as-boolean --validate --validate-modality grid;19.502842903137207;valid;{"result": "valid"}
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --validate --validate-modality forall;11.253174304962158;valid;{"result": "valid"}
350;10;5.5;18;4;--features-as-boolean --validate --validate-modality grid;19.193437099456787;valid;{"result": "valid"}
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --validate --validate-modality forall;61.2753005027771;valid;{"result": "valid"}
350;10;5.5;18;5;--features-as-boolean --validate --validate-modality grid;19.45341920852661;valid;{"result": "valid"}
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --validate --validate-modality forall;56.67190909385681;valid;{"result": "valid"}
350;10;5.5;18;6;--features-as-boolean --validate --validate-modality grid;19.15369200706482;valid;{"result": "valid"}
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --validate --validate-modality forall;113.21536159515381;valid;{"result": "valid"}
350;10;5.5;18;7;--features-as-boolean --validate --validate-modality grid;18.56755757331848;valid;{"result": "valid"}
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --validate --validate-modality forall;10.645470380783081;valid;{"result": "valid"}
350;10;5.5;18;8;--features-as-boolean --validate --validate-modality grid;19.649681091308594;valid;{"result": "valid"}
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --validate --validate-modality forall;45.233110666275024;valid;{"result": "valid"}
350;10;5.5;18;9;--features-as-boolean --validate --validate-modality grid;19.563536405563354;valid;{"result": "valid"}
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;0;--features-as-boolean --validate --validate-modality forall;13.819741249084473;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;0;--features-as-boolean --validate --validate-modality grid;3.2639899253845215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.40211629867554;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.450342416763306;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.5;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;1;--features-as-boolean --validate --validate-modality forall;12.01077675819397;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;1;--features-as-boolean --validate --validate-modality grid;3.2271268367767334;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;49.70934796333313;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.879395723342896;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
350;10;5.5;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;2;--features-as-boolean --validate --validate-modality forall;10.972354650497437;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;2;--features-as-boolean --validate --validate-modality grid;3.2209503650665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.25448656082153;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.153033018112183;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;3;--features-as-boolean --validate --validate-modality forall;13.46892762184143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;3;--features-as-boolean --validate --validate-modality grid;3.292809009552002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.778589487075806;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.41061282157898;dead;{"dead_features": {"f233": [0]}, "false_optionals": {}}
350;10;5.5;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;4;--features-as-boolean --validate --validate-modality forall;11.791946649551392;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;4;--features-as-boolean --validate --validate-modality grid;3.316514492034912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.62937045097351;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.17546105384827;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;5;--features-as-boolean --validate --validate-modality forall;12.502463102340698;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;5;--features-as-boolean --validate --validate-modality grid;3.15790057182312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;68.45120859146118;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.76857018470764;dead;{"dead_features": {"f265": [0]}, "false_optionals": {}}
350;10;5.5;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;6;--features-as-boolean --validate --validate-modality forall;11.263720512390137;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;6;--features-as-boolean --validate --validate-modality grid;3.210545539855957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.07687187194824;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.96533393859863;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;7;--features-as-boolean --validate --validate-modality forall;14.298288583755493;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;7;--features-as-boolean --validate --validate-modality grid;3.1941840648651123;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.70173168182373;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.748921155929565;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.5;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;8;--features-as-boolean --validate --validate-modality forall;13.581427335739136;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;8;--features-as-boolean --validate --validate-modality grid;3.344860076904297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.098175287246704;dead;{"dead_features": {"f328": [0]}, "false_optionals": {}}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.84426522254944;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;5.5;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.5;19;9;--features-as-boolean --validate --validate-modality forall;12.999001502990723;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;9;--features-as-boolean --validate --validate-modality grid;3.174713611602783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.44076919555664;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.442270278930664;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.5;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;


==> data/old/mauro3_0212.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;15;4;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;
250;15;4;0;0;--features-as-boolean --validate --validate-modality grid;102.19568037986755;valid;{"result": "valid"}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9147913455963135;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.752772331237793;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.939161539077759;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;
250;15;4;1;0;--features-as-boolean --validate --validate-modality grid;101.00326609611511;valid;{"result": "valid"}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9686026573181152;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.840545177459717;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.972780466079712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;
250;15;5;0;0;--features-as-boolean --validate --validate-modality grid;98.98928213119507;valid;{"result": "valid"}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7625341415405273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.4706499576568604;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.527757167816162;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --validate --validate-modality forall;1.7596352100372314;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --validate --validate-modality grid;2.979674816131592;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0068016052246094;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.977738380432129;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.816735029220581;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;
250;15;5.5;0;0;--features-as-boolean --validate --validate-modality grid;104.18381357192993;valid;{"result": "valid"}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.150070428848267;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.42965292930603;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.898035049438477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.7940983772277832;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality grid;1.810593605041504;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.143598794937134;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.715184450149536;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.777689218521118;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;
250;15;6;0;0;--features-as-boolean --validate --validate-modality grid;106.13439917564392;valid;{"result": "valid"}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.89251708984375;false;{"dead_features": {}, "false_optionals": {"f138": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.591069221496582;false;{"dead_features": {}, "false_optionals": {"f152": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.331133365631104;false;{"dead_features": {}, "false_optionals": {"f206": [0]}}
250;15;6;1;0;--features-as-boolean --validate --validate-modality forall;1.7642292976379395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --validate --validate-modality grid;1.8732671737670898;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3614325523376465;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.6344215869903564;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.269009828567505;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;7;0;0;--features-as-boolean --validate --validate-modality forall;1.8700270652770996;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --validate --validate-modality grid;2.6907522678375244;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.167391300201416;false;{"dead_features": {}, "false_optionals": {"f141": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.154898166656494;false;{"dead_features": {}, "false_optionals": {"f93": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.528042554855347;false;{"dead_features": {}, "false_optionals": {"f67": [0]}}
250;15;7;1;0;--features-as-boolean --validate --validate-modality forall;1.82682204246521;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --validate --validate-modality grid;1.8410427570343018;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.203822612762451;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.463793992996216;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.016316890716553;dead;{"dead_features": {"f221": [0]}, "false_optionals": {}}
features;contexts;ratio;i;j;cmd;time;result;text
250;15;4;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;15;4;0;0;--features-as-boolean --validate --validate-modality grid;100.96062135696411;valid;{"result": "valid"}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9993267059326172;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.8973305225372314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.962695121765137;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;15;4;1;0;--features-as-boolean --validate --validate-modality grid;109.57922387123108;valid;{"result": "valid"}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1824753284454346;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.7564520835876465;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.037786722183228;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;15;5;0;0;--features-as-boolean --validate --validate-modality grid;141.88473558425903;valid;{"result": "valid"}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.472987413406372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.238632678985596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.437151193618774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --validate --validate-modality forall;2.003913402557373;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --validate --validate-modality grid;3.241502523422241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.233283758163452;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.855917930603027;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.224151611328125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;15;5.5;0;0;--features-as-boolean --validate --validate-modality grid;110.95073771476746;valid;{"result": "valid"}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.566910028457642;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.287119388580322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.076020002365112;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.9627258777618408;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality grid;2.0851893424987793;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.4235870838165283;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.306323051452637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.971924543380737;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;15;6;0;0;--features-as-boolean --validate --validate-modality grid;133.1566948890686;valid;{"result": "valid"}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.231967449188232;false;{"dead_features": {}, "false_optionals": {"f19": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.930419445037842;false;{"dead_features": {}, "false_optionals": {"f131": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.123064041137695;false;{"dead_features": {}, "false_optionals": {"f157": [0]}}
250;15;6;1;0;--features-as-boolean --validate --validate-modality forall;3.391270399093628;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --validate --validate-modality grid;3.4252569675445557;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.619951963424683;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.599400043487549;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.843895196914673;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;7;0;0;--features-as-boolean --validate --validate-modality forall;2.1463265419006348;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --validate --validate-modality grid;3.0016164779663086;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6779022216796875;false;{"dead_features": {}, "false_optionals": {"f93": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.3843560218811035;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.162161827087402;false;{"dead_features": {}, "false_optionals": {"f118": [0]}}
250;15;7;1;0;--features-as-boolean --validate --validate-modality forall;2.1075031757354736;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --validate --validate-modality grid;2.084080934524536;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.618328809738159;dead;{"dead_features": {"f210": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.713949680328369;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.210113525390625;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
250;20;4;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;4;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.432224750518799;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.326524496078491;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.355377435684204;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;4;1;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.033024787902832;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.095218896865845;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.283827543258667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.237380504608154;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.2914042472839355;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.268712520599365;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;5;1;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.945006370544434;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.35096502304077;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;36.759342670440674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;5.5;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.967764377593994;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.968331336975098;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.10045862197876;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --validate --validate-modality forall;6.203504800796509;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;5.5;1;0;--features-as-boolean --validate --validate-modality grid;172.76189351081848;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.150667905807495;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.68123745918274;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;44.81787133216858;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300;;250;20;6;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300;;250;20;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.839674949646;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;54.92861819267273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;37.800183057785034;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --validate --validate-modality forall;5.7859930992126465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "1"}, {"id": "c18", "value": "1"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;6;1;0;--features-as-boolean --validate --validate-modality grid;6.837331056594849;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.20944333076477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.317825078964233;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;56.22298312187195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;20;7;0;0;--features-as-boolean --validate --validate-modality forall;6.271708965301514;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "1"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "0"}]}
250;20;7;0;0;--features-as-boolean --validate --validate-modality grid;7.67221999168396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "0"}]}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.151010751724243;false;{"dead_features": {}, "false_optionals": {"f67": [0]}}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.47191882133484;false;{"dead_features": {}, "false_optionals": {"f40": [0]}}
250;20;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;28.06437110900879;false;{"dead_features": {}, "false_optionals": {"f248": [0]}}
250;20;7;1;0;--features-as-boolean --validate --validate-modality forall;5.795873641967773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "1"}, {"id": "c18", "value": "1"}, {"id": "c19", "value": "1"}, {"id": "c20", "value": "1"}]}
250;20;7;1;0;--features-as-boolean --validate --validate-modality grid;7.883522033691406;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}, {"id": "c16", "value": "0"}, {"id": "c17", "value": "0"}, {"id": "c18", "value": "0"}, {"id": "c19", "value": "0"}, {"id": "c20", "value": "1"}]}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.206942558288574;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.927886962890625;dead;{"dead_features": {"f22": [0]}, "false_optionals": {}}
250;20;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;63.122426986694336;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}


==> data/old/mauro3_0213_01_f250_c15.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;15;4;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;4;0;0;--features-as-boolean --validate --validate-modality grid;98.58326077461243;valid;{"result": "valid"}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.915952444076538;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.822753429412842;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.932531595230103;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;4;1;0;--features-as-boolean --validate --validate-modality grid;98.32715153694153;valid;{"result": "valid"}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.8754329681396484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.150928258895874;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.373929023742676;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;4.5;0;0;--features-as-boolean --validate --validate-modality grid;102.71710705757141;valid;{"result": "valid"}
250;15;4.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9778468608856201;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6308698654174805;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.444573640823364;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;4.5;1;0;--features-as-boolean --validate --validate-modality grid;99.29282307624817;valid;{"result": "valid"}
250;15;4.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9732284545898438;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.435299873352051;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;4.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.005578517913818;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;5;0;0;--features-as-boolean --validate --validate-modality grid;99.52668046951294;valid;{"result": "valid"}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4926156997680664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2244880199432373;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.725883483886719;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --validate --validate-modality forall;1.7981014251708984;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --validate --validate-modality grid;2.852799892425537;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9619112014770508;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.465484380722046;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.650070905685425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;5.5;0;0;--features-as-boolean --validate --validate-modality grid;97.27150106430054;valid;{"result": "valid"}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.769383907318115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.94311785697937;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.592566728591919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.7197558879852295;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --validate --validate-modality grid;1.7639124393463135;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.07733416557312;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.500323534011841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.460911750793457;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;15;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;15;6;0;0;--features-as-boolean --validate --validate-modality grid;102.1840455532074;valid;{"result": "valid"}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.346404314041138;false;{"dead_features": {}, "false_optionals": {"f131": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.116438388824463;false;{"dead_features": {}, "false_optionals": {"f119": [0]}}
250;15;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.330047845840454;false;{"dead_features": {}, "false_optionals": {"f220": [0]}}
250;15;6;1;0;--features-as-boolean --validate --validate-modality forall;1.9355711936950684;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --validate --validate-modality grid;1.744765281677246;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.4372901916503906;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.123581409454346;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.879153966903687;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;15;7;0;0;--features-as-boolean --validate --validate-modality forall;1.813122034072876;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --validate --validate-modality grid;2.6765999794006348;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "0"}]}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.207695960998535;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0933921337127686;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
250;15;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.589037418365479;false;{"dead_features": {}, "false_optionals": {"f40": [0]}}
250;15;7;1;0;--features-as-boolean --validate --validate-modality forall;1.7730662822723389;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --validate --validate-modality grid;1.8097543716430664;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}, {"id": "c15", "value": "1"}]}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1710991859436035;dead;{"dead_features": {"f167": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.3827455043792725;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
250;15;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.740672588348389;dead;{"dead_features": {"f145": [0]}, "false_optionals": {}}


==> data/old/mauro3_0213_10_f250_c10.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;10;4;0;0;--features-as-boolean --validate --validate-modality forall;2.9614689350128174;valid;{"result": "valid"}
250;10;4;0;0;--features-as-boolean --validate --validate-modality grid;3.740417242050171;valid;{"result": "valid"}
250;10;4;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9413986206054688;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.7662296295166016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.412024021148682;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;--features-as-boolean --validate --validate-modality forall;4.587698698043823;valid;{"result": "valid"}
250;10;4;1;0;--features-as-boolean --validate --validate-modality grid;3.729696035385132;valid;{"result": "valid"}
250;10;4;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9313671588897705;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.173907518386841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.254906415939331;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;--features-as-boolean --validate --validate-modality forall;4.383758068084717;valid;{"result": "valid"}
250;10;4;2;0;--features-as-boolean --validate --validate-modality grid;3.7079596519470215;valid;{"result": "valid"}
250;10;4;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.971034288406372;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6380317211151123;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.712695360183716;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;--features-as-boolean --validate --validate-modality forall;2.2464070320129395;valid;{"result": "valid"}
250;10;4;3;0;--features-as-boolean --validate --validate-modality grid;3.771393060684204;valid;{"result": "valid"}
250;10;4;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.8689262866973877;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.76239538192749;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.702816247940063;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;--features-as-boolean --validate --validate-modality forall;4.265742301940918;valid;{"result": "valid"}
250;10;4;4;0;--features-as-boolean --validate --validate-modality grid;3.766444206237793;valid;{"result": "valid"}
250;10;4;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9397602081298828;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6257572174072266;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.879010915756226;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;--features-as-boolean --validate --validate-modality forall;2.563873052597046;valid;{"result": "valid"}
250;10;4;5;0;--features-as-boolean --validate --validate-modality grid;3.7218387126922607;valid;{"result": "valid"}
250;10;4;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9327914714813232;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.114179372787476;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.776522636413574;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;6;0;--features-as-boolean --validate --validate-modality forall;4.428880214691162;valid;{"result": "valid"}
250;10;4;6;0;--features-as-boolean --validate --validate-modality grid;3.7727882862091064;valid;{"result": "valid"}
250;10;4;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9152545928955078;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5367026329040527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.444278717041016;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;7;0;--features-as-boolean --validate --validate-modality forall;2.2472102642059326;valid;{"result": "valid"}
250;10;4;7;0;--features-as-boolean --validate --validate-modality grid;3.828446388244629;valid;{"result": "valid"}
250;10;4;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.8968725204467773;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.391670227050781;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.964609622955322;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;8;0;--features-as-boolean --validate --validate-modality forall;4.345991611480713;valid;{"result": "valid"}
250;10;4;8;0;--features-as-boolean --validate --validate-modality grid;3.7868120670318604;valid;{"result": "valid"}
250;10;4;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.89371919631958;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6145575046539307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.350185632705688;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;9;0;--features-as-boolean --validate --validate-modality forall;4.326001167297363;valid;{"result": "valid"}
250;10;4;9;0;--features-as-boolean --validate --validate-modality grid;3.7962489128112793;valid;{"result": "valid"}
250;10;4;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.934617519378662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.984072923660278;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;4;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.417414426803589;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;--features-as-boolean --validate --validate-modality forall;9.134437799453735;valid;{"result": "valid"}
250;10;5;0;0;--features-as-boolean --validate --validate-modality grid;4.2891685962677;valid;{"result": "valid"}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7313296794891357;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.4985458850860596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.27790093421936;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --validate --validate-modality forall;4.796579837799072;valid;{"result": "valid"}
250;10;5;1;0;--features-as-boolean --validate --validate-modality grid;3.8888041973114014;valid;{"result": "valid"}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;1.9881510734558105;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.91246223449707;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.597264051437378;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --validate --validate-modality forall;6.53088641166687;valid;{"result": "valid"}
250;10;5;2;0;--features-as-boolean --validate --validate-modality grid;4.48307991027832;valid;{"result": "valid"}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.137774705886841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.9679436683654785;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.739060640335083;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --validate --validate-modality forall;4.896301507949829;valid;{"result": "valid"}
250;10;5;3;0;--features-as-boolean --validate --validate-modality grid;3.879723072052002;valid;{"result": "valid"}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.047518014907837;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.9999306201934814;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.405879259109497;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --validate --validate-modality forall;4.811537504196167;valid;{"result": "valid"}
250;10;5;4;0;--features-as-boolean --validate --validate-modality grid;4.381472587585449;valid;{"result": "valid"}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.607470035552979;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.003874063491821;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.873623847961426;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --validate --validate-modality forall;4.047405958175659;valid;{"result": "valid"}
250;10;5;5;0;--features-as-boolean --validate --validate-modality grid;3.8593742847442627;valid;{"result": "valid"}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0240142345428467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.185305595397949;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.924168348312378;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --validate --validate-modality forall;5.147057294845581;valid;{"result": "valid"}
250;10;5;6;0;--features-as-boolean --validate --validate-modality grid;4.614259481430054;valid;{"result": "valid"}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.78676176071167;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.901181697845459;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.693782329559326;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --validate --validate-modality forall;4.813092231750488;valid;{"result": "valid"}
250;10;5;7;0;--features-as-boolean --validate --validate-modality grid;3.845120668411255;valid;{"result": "valid"}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.037123203277588;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.247559547424316;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.204419374465942;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --validate --validate-modality forall;5.7440712451934814;valid;{"result": "valid"}
250;10;5;8;0;--features-as-boolean --validate --validate-modality grid;3.852034330368042;valid;{"result": "valid"}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.263387680053711;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.103377342224121;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.5850770473480225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --validate --validate-modality forall;5.440124750137329;valid;{"result": "valid"}
250;10;5;9;0;--features-as-boolean --validate --validate-modality grid;3.927175760269165;valid;{"result": "valid"}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0859360694885254;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.580702066421509;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.260501384735107;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --validate --validate-modality forall;2.5823888778686523;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;--features-as-boolean --validate --validate-modality grid;4.015585660934448;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;107.11369466781616;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.520132303237915;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.658283472061157;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --validate --validate-modality forall;5.0372302532196045;valid;{"result": "valid"}
250;10;5.5;1;0;--features-as-boolean --validate --validate-modality grid;3.8980438709259033;valid;{"result": "valid"}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.596498727798462;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.802061319351196;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.919904708862305;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;2;0;--features-as-boolean --validate --validate-modality forall;5.243468523025513;valid;{"result": "valid"}
250;10;5.5;2;0;--features-as-boolean --validate --validate-modality grid;3.9874987602233887;valid;{"result": "valid"}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.85167908668518;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.63625168800354;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.526756048202515;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
250;10;5.5;3;0;--features-as-boolean --validate --validate-modality forall;5.043764114379883;valid;{"result": "valid"}
250;10;5.5;3;0;--features-as-boolean --validate --validate-modality grid;3.9642043113708496;valid;{"result": "valid"}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2500200271606445;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.9334545135498047;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.57067370414734;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --validate --validate-modality forall;3.240067720413208;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;--features-as-boolean --validate --validate-modality grid;1.873521089553833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.87305951118469;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.02321195602417;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.766978025436401;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --validate --validate-modality forall;4.442028760910034;valid;{"result": "valid"}
250;10;5.5;5;0;--features-as-boolean --validate --validate-modality grid;4.030549049377441;valid;{"result": "valid"}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.520343065261841;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.636600494384766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.208884239196777;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --validate --validate-modality forall;2.0112524032592773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;0;--features-as-boolean --validate --validate-modality grid;1.9545602798461914;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;72.0404040813446;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.821413040161133;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.610658645629883;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --validate --validate-modality forall;5.080502271652222;valid;{"result": "valid"}
250;10;5.5;7;0;--features-as-boolean --validate --validate-modality grid;3.8744521141052246;valid;{"result": "valid"}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.871809244155884;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.6454689502716064;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.710813045501709;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --validate --validate-modality forall;6.5927979946136475;valid;{"result": "valid"}
250;10;5.5;8;0;--features-as-boolean --validate --validate-modality grid;4.2860729694366455;valid;{"result": "valid"}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.074547290802002;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.112496376037598;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.465680599212646;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --validate --validate-modality forall;1.9305431842803955;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;0;--features-as-boolean --validate --validate-modality grid;1.8601207733154297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.069941282272339;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.55559515953064;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;5.5;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.137624740600586;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;10;6;0;0;--features-as-boolean --validate --validate-modality forall;1.8145554065704346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;--features-as-boolean --validate --validate-modality grid;4.015527248382568;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.843855857849121;false;{"dead_features": {}, "false_optionals": {"f187": [0]}}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.297269582748413;false;{"dead_features": {}, "false_optionals": {"f63": [0]}}
250;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.634344816207886;false;{"dead_features": {}, "false_optionals": {"f150": [0]}}
250;10;6;1;0;--features-as-boolean --validate --validate-modality forall;5.531860113143921;valid;{"result": "valid"}
250;10;6;1;0;--features-as-boolean --validate --validate-modality grid;3.9909939765930176;valid;{"result": "valid"}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6870429515838623;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0572147369384766;dead;{"dead_features": {"f149": [0]}, "false_optionals": {}}
250;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;23.91918706893921;dead;{"dead_features": {"f149": [0]}, "false_optionals": {}}
250;10;6;2;0;--features-as-boolean --validate --validate-modality forall;5.4486589431762695;valid;{"result": "valid"}
250;10;6;2;0;--features-as-boolean --validate --validate-modality grid;4.337705612182617;valid;{"result": "valid"}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.450804233551025;false;{"dead_features": {}, "false_optionals": {"f109": [0]}}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.386898279190063;false;{"dead_features": {}, "false_optionals": {"f218": [0]}}
250;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.323591947555542;false;{"dead_features": {}, "false_optionals": {"f41": [0]}}
250;10;6;3;0;--features-as-boolean --validate --validate-modality forall;5.524875164031982;valid;{"result": "valid"}
250;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.059793710708618;valid;{"result": "valid"}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.464303731918335;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.852048635482788;dead;{"dead_features": {"f109": [0]}, "false_optionals": {}}
250;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.244330644607544;dead;{"dead_features": {"f34": [0]}, "false_optionals": {}}
250;10;6;4;0;--features-as-boolean --validate --validate-modality forall;2.386667490005493;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;--features-as-boolean --validate --validate-modality grid;1.9763782024383545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.26514744758606;false;{"dead_features": {}, "false_optionals": {"f188": [0]}}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.482267618179321;false;{"dead_features": {}, "false_optionals": {"f179": [0]}}
250;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.711696863174438;false;{"dead_features": {}, "false_optionals": {"f35": [0]}}
250;10;6;5;0;--features-as-boolean --validate --validate-modality forall;4.627211332321167;valid;{"result": "valid"}
250;10;6;5;0;--features-as-boolean --validate --validate-modality grid;3.9405713081359863;valid;{"result": "valid"}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9433858394622803;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6287670135498047;dead;{"dead_features": {"f43": [0]}, "false_optionals": {}}
250;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.20513129234314;dead;{"dead_features": {"f94": [0]}, "false_optionals": {}}
250;10;6;6;0;--features-as-boolean --validate --validate-modality forall;2.1754889488220215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;6;0;--features-as-boolean --validate --validate-modality grid;3.1164746284484863;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.339986324310303;false;{"dead_features": {}, "false_optionals": {"f208": [0]}}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.755852222442627;false;{"dead_features": {}, "false_optionals": {"f124": [0]}}
250;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.51249098777771;false;{"dead_features": {}, "false_optionals": {"f239": [0]}}
250;10;6;7;0;--features-as-boolean --validate --validate-modality forall;5.606197834014893;valid;{"result": "valid"}
250;10;6;7;0;--features-as-boolean --validate --validate-modality grid;4.2987494468688965;valid;{"result": "valid"}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.5728065967559814;dead;{"dead_features": {"f136": [0]}, "false_optionals": {}}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.3467025756835938;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
250;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.32568073272705;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
250;10;6;8;0;--features-as-boolean --validate --validate-modality forall;2.1163852214813232;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;6;8;0;--features-as-boolean --validate --validate-modality grid;2.0646398067474365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.411727905273438;false;{"dead_features": {}, "false_optionals": {"f143": [0]}}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.572455883026123;false;{"dead_features": {}, "false_optionals": {"f146": [0]}}
250;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.270836353302002;false;{"dead_features": {}, "false_optionals": {"f123": [0]}}
250;10;6;9;0;--features-as-boolean --validate --validate-modality forall;1.7755858898162842;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;0;--features-as-boolean --validate --validate-modality grid;1.7830727100372314;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.6727399826049805;dead;{"dead_features": {"f196": [0]}, "false_optionals": {}}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0254805088043213;dead;{"dead_features": {"f197": [0]}, "false_optionals": {}}
250;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.91225790977478;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
250;10;7;0;0;--features-as-boolean --validate --validate-modality forall;1.814471960067749;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;7;0;0;--features-as-boolean --validate --validate-modality grid;2.43143630027771;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.997825860977173;false;{"dead_features": {}, "false_optionals": {"f61": [0]}}
250;10;7;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.002164125442505;false;{"dead_features": {}, "false_optionals": {"f39": [0]}}
250;10;7;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.68883228302002;false;{"dead_features": {}, "false_optionals": {"f59": [0]}}
250;10;7;1;0;--features-as-boolean --validate --validate-modality forall;1.7949228286743164;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;1;0;--features-as-boolean --validate --validate-modality grid;1.8036718368530273;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1343564987182617;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
250;10;7;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.3889567852020264;dead;{"dead_features": {"f15": [0]}, "false_optionals": {}}
250;10;7;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.26129674911499;dead;{"dead_features": {"f55": [0]}, "false_optionals": {}}
250;10;7;2;0;--features-as-boolean --validate --validate-modality forall;6.011809825897217;valid;{"result": "valid"}
250;10;7;2;0;--features-as-boolean --validate --validate-modality grid;4.339388132095337;valid;{"result": "valid"}
250;10;7;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.506354808807373;false;{"dead_features": {}, "false_optionals": {"f162": [0]}}
250;10;7;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.369805574417114;false;{"dead_features": {}, "false_optionals": {"f72": [0]}}
250;10;7;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.417853355407715;false;{"dead_features": {}, "false_optionals": {"f120": [0]}}
250;10;7;3;0;--features-as-boolean --validate --validate-modality forall;6.330833435058594;valid;{"result": "valid"}
250;10;7;3;0;--features-as-boolean --validate --validate-modality grid;4.011439323425293;valid;{"result": "valid"}
250;10;7;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.08815336227417;dead;{"dead_features": {"f150": [0]}, "false_optionals": {}}
250;10;7;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.355114459991455;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.059623003005981;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
250;10;7;4;0;--features-as-boolean --validate --validate-modality forall;1.9139249324798584;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;4;0;--features-as-boolean --validate --validate-modality grid;2.042555332183838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.345870018005371;false;{"dead_features": {}, "false_optionals": {"f125": [0]}}
250;10;7;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.050211191177368;false;{"dead_features": {}, "false_optionals": {"f54": [0]}}
250;10;7;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.748214960098267;false;{"dead_features": {}, "false_optionals": {"f62": [0]}}
250;10;7;5;0;--features-as-boolean --validate --validate-modality forall;1.795771837234497;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;5;0;--features-as-boolean --validate --validate-modality grid;1.964705467224121;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.272779703140259;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4809420108795166;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.733489751815796;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
250;10;7;6;0;--features-as-boolean --validate --validate-modality forall;1.7754864692687988;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
250;10;7;6;0;--features-as-boolean --validate --validate-modality grid;1.851595401763916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2749481201171875;false;{"dead_features": {}, "false_optionals": {"f173": [0]}}
250;10;7;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.360748529434204;false;{"dead_features": {}, "false_optionals": {"f60": [0]}}
250;10;7;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.534851312637329;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
250;10;7;7;0;--features-as-boolean --validate --validate-modality forall;1.827864170074463;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;7;0;--features-as-boolean --validate --validate-modality grid;1.7792959213256836;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0871975421905518;dead;{"dead_features": {"f89": [0]}, "false_optionals": {}}
250;10;7;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.3317649364471436;dead;{"dead_features": {"f12": [0]}, "false_optionals": {}}
250;10;7;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.624918222427368;dead;{"dead_features": {"f62": [0]}, "false_optionals": {}}
250;10;7;8;0;--features-as-boolean --validate --validate-modality forall;1.8379206657409668;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;8;0;--features-as-boolean --validate --validate-modality grid;2.0769011974334717;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
250;10;7;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.903027057647705;false;{"dead_features": {}, "false_optionals": {"f20": [0]}}
250;10;7;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.614356994628906;false;{"dead_features": {}, "false_optionals": {"f234": [0]}}
250;10;7;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.767735481262207;false;{"dead_features": {}, "false_optionals": {"f156": [0]}}
250;10;7;9;0;--features-as-boolean --validate --validate-modality forall;1.79362154006958;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;9;0;--features-as-boolean --validate --validate-modality grid;1.8215999603271484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
250;10;7;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1549863815307617;dead;{"dead_features": {"f39": [0]}, "false_optionals": {}}
250;10;7;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.360828161239624;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
250;10;7;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.152987241744995;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}


==> data/old/mauro3_0213_17.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
250;6;5;0;0;--features-as-boolean --validate --validate-modality forall;3.2510337829589844;valid;{"result": "valid"}
250;6;5;0;0;--features-as-boolean --validate --validate-modality grid;1.9062066078186035;valid;{"result": "valid"}
250;6;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.892082929611206;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.8488879203796387;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.411787033081055;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;1;0;--features-as-boolean --validate --validate-modality forall;1.9167442321777344;valid;{"result": "valid"}
250;6;5;1;0;--features-as-boolean --validate --validate-modality grid;1.810497522354126;valid;{"result": "valid"}
250;6;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2050116062164307;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.997251272201538;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.347075939178467;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;2;0;--features-as-boolean --validate --validate-modality forall;5.499534606933594;valid;{"result": "valid"}
250;6;5;2;0;--features-as-boolean --validate --validate-modality grid;2.3857247829437256;valid;{"result": "valid"}
250;6;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.1279826164245605;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.7607057094573975;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.247500658035278;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;3;0;--features-as-boolean --validate --validate-modality forall;1.8974907398223877;valid;{"result": "valid"}
250;6;5;3;0;--features-as-boolean --validate --validate-modality grid;1.7923915386199951;valid;{"result": "valid"}
250;6;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9329028129577637;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.1747400760650635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.547717332839966;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;4;0;--features-as-boolean --validate --validate-modality forall;11.156837940216064;valid;{"result": "valid"}
250;6;5;4;0;--features-as-boolean --validate --validate-modality grid;3.0494019985198975;valid;{"result": "valid"}
250;6;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.90248417854309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.743966817855835;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.684731721878052;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;5;0;--features-as-boolean --validate --validate-modality forall;1.903899908065796;valid;{"result": "valid"}
250;6;5;5;0;--features-as-boolean --validate --validate-modality grid;1.762467384338379;valid;{"result": "valid"}
250;6;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.179708242416382;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.518935918807983;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.707967758178711;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;0;0;--features-as-boolean --validate --validate-modality forall;5.266092777252197;valid;{"result": "valid"}
250;6;5.25;0;0;--features-as-boolean --validate --validate-modality grid;2.2674367427825928;valid;{"result": "valid"}
250;6;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.44625639915466;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.502355098724365;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.724968671798706;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;1;0;--features-as-boolean --validate --validate-modality forall;1.9547832012176514;valid;{"result": "valid"}
250;6;5.25;1;0;--features-as-boolean --validate --validate-modality grid;1.7746021747589111;valid;{"result": "valid"}
250;6;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.486142158508301;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.2663209438323975;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.185585260391235;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;2;0;--features-as-boolean --validate --validate-modality forall;2.6770451068878174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}]}
250;6;5.25;2;0;--features-as-boolean --validate --validate-modality grid;1.828864336013794;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.46901559829712;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.4613800048828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.900091648101807;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;3;0;--features-as-boolean --validate --validate-modality forall;1.7838919162750244;valid;{"result": "valid"}
250;6;5.25;3;0;--features-as-boolean --validate --validate-modality grid;1.7961227893829346;valid;{"result": "valid"}
250;6;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.15999698638916;dead;{"dead_features": {"f241": [0]}, "false_optionals": {}}
250;6;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.783930778503418;dead;{"dead_features": {"f10": [0]}, "false_optionals": {}}
250;6;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;25.914469242095947;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
250;6;5.25;4;0;--features-as-boolean --validate --validate-modality forall;2.307288408279419;valid;{"result": "valid"}
250;6;5.25;4;0;--features-as-boolean --validate --validate-modality grid;2.4323976039886475;valid;{"result": "valid"}
250;6;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.584542989730835;false;{"dead_features": {}, "false_optionals": {"f163": [0]}}
250;6;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.107862710952759;false;{"dead_features": {}, "false_optionals": {"f163": [0]}}
250;6;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.97430682182312;false;{"dead_features": {}, "false_optionals": {"f163": [0]}}
250;6;5.25;5;0;--features-as-boolean --validate --validate-modality forall;1.874094009399414;valid;{"result": "valid"}
250;6;5.25;5;0;--features-as-boolean --validate --validate-modality grid;1.8934895992279053;valid;{"result": "valid"}
250;6;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.558062791824341;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.468973398208618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.090016841888428;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;0;0;--features-as-boolean --validate --validate-modality forall;6.865257263183594;valid;{"result": "valid"}
250;6;5.5;0;0;--features-as-boolean --validate --validate-modality grid;2.23183012008667;valid;{"result": "valid"}
250;6;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.646209478378296;false;{"dead_features": {}, "false_optionals": {"f77": [0]}}
250;6;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.575264930725098;false;{"dead_features": {}, "false_optionals": {"f77": [0]}}
250;6;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.609574556350708;false;{"dead_features": {}, "false_optionals": {"f115": [0]}}
250;6;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.9102809429168701;valid;{"result": "valid"}
250;6;5.5;1;0;--features-as-boolean --validate --validate-modality grid;1.8217079639434814;valid;{"result": "valid"}
250;6;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.8247177600860596;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.697116851806641;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.41038203239441;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;2;0;--features-as-boolean --validate --validate-modality forall;2.5616397857666016;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.5;2;0;--features-as-boolean --validate --validate-modality grid;1.9032890796661377;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.217875242233276;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.703454971313477;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.756432294845581;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;6;5.5;3;0;--features-as-boolean --validate --validate-modality forall;1.9229369163513184;valid;{"result": "valid"}
250;6;5.5;3;0;--features-as-boolean --validate --validate-modality grid;1.86415433883667;valid;{"result": "valid"}
250;6;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.174776792526245;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
250;6;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.8826427459716797;dead;{"dead_features": {"f115": [0]}, "false_optionals": {}}
250;6;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.564327001571655;dead;{"dead_features": {"f155": [0]}, "false_optionals": {}}
250;6;5.5;4;0;--features-as-boolean --validate --validate-modality forall;2.3631811141967773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.5;4;0;--features-as-boolean --validate --validate-modality grid;2.2381865978240967;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.253037929534912;false;{"dead_features": {}, "false_optionals": {"f58": [0]}}
250;6;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.281494379043579;false;{"dead_features": {}, "false_optionals": {"f183": [0]}}
250;6;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.616783142089844;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
250;6;5.5;5;0;--features-as-boolean --validate --validate-modality forall;2.4067776203155518;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;5.5;5;0;--features-as-boolean --validate --validate-modality grid;1.9739418029785156;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.783197641372681;dead;{"dead_features": {"f118": [0]}, "false_optionals": {}}
250;6;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.5134146213531494;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
250;6;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.656715631484985;dead;{"dead_features": {"f88": [0]}, "false_optionals": {}}
250;6;5.75;0;0;--features-as-boolean --validate --validate-modality forall;2.3003644943237305;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.75;0;0;--features-as-boolean --validate --validate-modality grid;2.026746988296509;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.811882972717285;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
250;6;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.5970988273620605;false;{"dead_features": {}, "false_optionals": {"f18": [0]}}
250;6;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.745624542236328;false;{"dead_features": {}, "false_optionals": {"f236": [0]}}
250;6;5.75;1;0;--features-as-boolean --validate --validate-modality forall;1.952512502670288;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}]}
250;6;5.75;1;0;--features-as-boolean --validate --validate-modality grid;1.7778756618499756;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}]}
250;6;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.040713310241699;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
250;6;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2955803871154785;dead;{"dead_features": {"f8": [0]}, "false_optionals": {}}
250;6;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.4947509765625;dead;{"dead_features": {"f33": [0]}, "false_optionals": {}}
250;6;5.75;2;0;--features-as-boolean --validate --validate-modality forall;2.540205717086792;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.75;2;0;--features-as-boolean --validate --validate-modality grid;2.0321197509765625;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.315361976623535;false;{"dead_features": {}, "false_optionals": {"f225": [0]}}
250;6;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.109611749649048;false;{"dead_features": {}, "false_optionals": {"f217": [0]}}
250;6;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.123644590377808;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
250;6;5.75;3;0;--features-as-boolean --validate --validate-modality forall;2.0043342113494873;valid;{"result": "valid"}
250;6;5.75;3;0;--features-as-boolean --validate --validate-modality grid;1.8088419437408447;valid;{"result": "valid"}
250;6;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1457695960998535;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
250;6;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.507188320159912;dead;{"dead_features": {"f7": [0]}, "false_optionals": {}}
250;6;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.433738470077515;dead;{"dead_features": {"f63": [0]}, "false_optionals": {}}
250;6;5.75;4;0;--features-as-boolean --validate --validate-modality forall;1.9614059925079346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}]}
250;6;5.75;4;0;--features-as-boolean --validate --validate-modality grid;2.258629322052002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9267711639404297;false;{"dead_features": {}, "false_optionals": {"f249": [0]}}
250;6;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.56740927696228;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
250;6;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.996574878692627;false;{"dead_features": {}, "false_optionals": {"f175": [0]}}
250;6;5.75;5;0;--features-as-boolean --validate --validate-modality forall;2.0211973190307617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;5.75;5;0;--features-as-boolean --validate --validate-modality grid;1.9358575344085693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.725745439529419;dead;{"dead_features": {"f136": [0]}, "false_optionals": {}}
250;6;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.837293863296509;dead;{"dead_features": {"f7": [0]}, "false_optionals": {}}
250;6;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.343639612197876;dead;{"dead_features": {"f169": [0]}, "false_optionals": {}}
250;6;6;0;0;--features-as-boolean --validate --validate-modality forall;2.1301088333129883;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;6;0;0;--features-as-boolean --validate --validate-modality grid;2.0164308547973633;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.706092834472656;false;{"dead_features": {}, "false_optionals": {"f62": [0]}}
250;6;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.140266418457031;false;{"dead_features": {}, "false_optionals": {"f82": [0]}}
250;6;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.04698371887207;false;{"dead_features": {}, "false_optionals": {"f97": [0]}}
250;6;6;1;0;--features-as-boolean --validate --validate-modality forall;1.7601993083953857;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}]}
250;6;6;1;0;--features-as-boolean --validate --validate-modality grid;1.7715232372283936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}]}
250;6;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5369763374328613;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
250;6;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.6187644004821777;dead;{"dead_features": {"f8": [0]}, "false_optionals": {}}
250;6;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;19.411797761917114;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
250;6;6;2;0;--features-as-boolean --validate --validate-modality forall;2.4988486766815186;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;6;2;0;--features-as-boolean --validate --validate-modality grid;2.1482439041137695;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.420685768127441;false;{"dead_features": {}, "false_optionals": {"f173": [0]}}
250;6;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.416146993637085;false;{"dead_features": {}, "false_optionals": {"f181": [0]}}
250;6;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.1144859790802;false;{"dead_features": {}, "false_optionals": {"f154": [0]}}
250;6;6;3;0;--features-as-boolean --validate --validate-modality forall;2.0247533321380615;valid;{"result": "valid"}
250;6;6;3;0;--features-as-boolean --validate --validate-modality grid;1.9060897827148438;valid;{"result": "valid"}
250;6;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.396012783050537;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
250;6;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5673701763153076;dead;{"dead_features": {"f7": [0]}, "false_optionals": {}}
250;6;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.851845741271973;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
250;6;6;4;0;--features-as-boolean --validate --validate-modality forall;1.8642232418060303;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}]}
250;6;6;4;0;--features-as-boolean --validate --validate-modality grid;2.077866792678833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}]}
250;6;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.540135383605957;false;{"dead_features": {}, "false_optionals": {"f88": [0]}}
250;6;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.529879093170166;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
250;6;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.800742864608765;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
250;6;6;5;0;--features-as-boolean --validate --validate-modality forall;1.9067785739898682;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;6;5;0;--features-as-boolean --validate --validate-modality grid;1.8318686485290527;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}]}
250;6;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1467294692993164;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
250;6;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.4650087356567383;dead;{"dead_features": {"f7": [0]}, "false_optionals": {}}
250;6;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.931387424468994;dead;{"dead_features": {"f149": [0]}, "false_optionals": {}}
250;8;5;0;0;--features-as-boolean --validate --validate-modality forall;2.439333915710449;valid;{"result": "valid"}
250;8;5;0;0;--features-as-boolean --validate --validate-modality grid;4.30276083946228;valid;{"result": "valid"}
250;8;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.714953184127808;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.967967748641968;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.203583240509033;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;1;0;--features-as-boolean --validate --validate-modality forall;2.651881694793701;valid;{"result": "valid"}
250;8;5;1;0;--features-as-boolean --validate --validate-modality grid;2.181948661804199;valid;{"result": "valid"}
250;8;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.118593692779541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.726601600646973;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.472989559173584;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;2;0;--features-as-boolean --validate --validate-modality forall;3.274265766143799;valid;{"result": "valid"}
250;8;5;2;0;--features-as-boolean --validate --validate-modality grid;2.490325450897217;valid;{"result": "valid"}
250;8;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.714274883270264;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.343592166900635;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.357763051986694;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;3;0;--features-as-boolean --validate --validate-modality forall;2.7083470821380615;valid;{"result": "valid"}
250;8;5;3;0;--features-as-boolean --validate --validate-modality grid;2.2583930492401123;valid;{"result": "valid"}
250;8;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2961666584014893;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.6709959506988525;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.048437356948853;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;4;0;--features-as-boolean --validate --validate-modality forall;10.171342849731445;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5;4;0;--features-as-boolean --validate --validate-modality grid;2.3315389156341553;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.769720077514648;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.399755239486694;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.216592788696289;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;5;0;--features-as-boolean --validate --validate-modality forall;2.4466922283172607;valid;{"result": "valid"}
250;8;5;5;0;--features-as-boolean --validate --validate-modality grid;2.1290502548217773;valid;{"result": "valid"}
250;8;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.187657356262207;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.085038423538208;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.606557607650757;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;0;0;--features-as-boolean --validate --validate-modality forall;2.914677381515503;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.25;0;0;--features-as-boolean --validate --validate-modality grid;4.353490829467773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.77227568626404;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.4765145778656;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.892393827438354;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;1;0;--features-as-boolean --validate --validate-modality forall;2.394761800765991;valid;{"result": "valid"}
250;8;5.25;1;0;--features-as-boolean --validate --validate-modality grid;2.1599156856536865;valid;{"result": "valid"}
250;8;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.132415533065796;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.573781490325928;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.024101734161377;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;2;0;--features-as-boolean --validate --validate-modality forall;2.8566675186157227;valid;{"result": "valid"}
250;8;5.25;2;0;--features-as-boolean --validate --validate-modality grid;3.099968671798706;valid;{"result": "valid"}
250;8;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.75869631767273;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.349570512771606;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.522994041442871;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;3;0;--features-as-boolean --validate --validate-modality forall;2.5798420906066895;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.25;3;0;--features-as-boolean --validate --validate-modality grid;2.0878286361694336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.7012414932250977;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.851731300354004;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.910883903503418;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;4;0;--features-as-boolean --validate --validate-modality forall;2.8328957557678223;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.25;4;0;--features-as-boolean --validate --validate-modality grid;2.5371592044830322;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.7967312335968;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.313353061676025;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.929402112960815;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;5;0;--features-as-boolean --validate --validate-modality forall;2.501694917678833;valid;{"result": "valid"}
250;8;5.25;5;0;--features-as-boolean --validate --validate-modality grid;2.152137517929077;valid;{"result": "valid"}
250;8;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.627751111984253;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.354565858840942;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.140031814575195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;0;0;--features-as-boolean --validate --validate-modality forall;1.8914520740509033;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;5.5;0;0;--features-as-boolean --validate --validate-modality grid;3.2957029342651367;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.33468985557556;false;{"dead_features": {}, "false_optionals": {"f211": [0]}}
250;8;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.027233839035034;false;{"dead_features": {}, "false_optionals": {"f211": [0]}}
250;8;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.834965467453003;false;{"dead_features": {}, "false_optionals": {"f100": [0]}}
250;8;5.5;1;0;--features-as-boolean --validate --validate-modality forall;2.464130401611328;valid;{"result": "valid"}
250;8;5.5;1;0;--features-as-boolean --validate --validate-modality grid;2.1476528644561768;valid;{"result": "valid"}
250;8;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6739907264709473;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.474430799484253;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.033692359924316;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;2;0;--features-as-boolean --validate --validate-modality forall;7.268153190612793;valid;{"result": "valid"}
250;8;5.5;2;0;--features-as-boolean --validate --validate-modality grid;2.481360912322998;valid;{"result": "valid"}
250;8;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.24257826805115;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.955254554748535;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.061058044433594;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;8;5.5;3;0;--features-as-boolean --validate --validate-modality forall;2.245643377304077;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}]}
250;8;5.5;3;0;--features-as-boolean --validate --validate-modality grid;1.971879005432129;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.228989362716675;dead;{"dead_features": {"f74": [0]}, "false_optionals": {}}
250;8;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5396711826324463;dead;{"dead_features": {"f74": [0]}, "false_optionals": {}}
250;8;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;26.056051015853882;dead;{"dead_features": {"f36": [0]}, "false_optionals": {}}
250;8;5.5;4;0;--features-as-boolean --validate --validate-modality forall;1.9162378311157227;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.5;4;0;--features-as-boolean --validate --validate-modality grid;1.9315760135650635;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.73404812812805;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
250;8;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.728125095367432;false;{"dead_features": {}, "false_optionals": {"f129": [0]}}
250;8;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.42378258705139;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
250;8;5.5;5;0;--features-as-boolean --validate --validate-modality forall;2.0858020782470703;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}]}
250;8;5.5;5;0;--features-as-boolean --validate --validate-modality grid;1.7933576107025146;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.696446418762207;dead;{"dead_features": {"f118": [0]}, "false_optionals": {}}
250;8;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.481922388076782;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
250;8;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.20557475090027;dead;{"dead_features": {"f185": [0]}, "false_optionals": {}}
250;8;5.75;0;0;--features-as-boolean --validate --validate-modality forall;1.7991514205932617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;5.75;0;0;--features-as-boolean --validate --validate-modality grid;2.55703067779541;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.28466486930847;false;{"dead_features": {}, "false_optionals": {"f26": [0]}}
250;8;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.922701835632324;false;{"dead_features": {}, "false_optionals": {"f87": [0]}}
250;8;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.339257955551147;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
250;8;5.75;1;0;--features-as-boolean --validate --validate-modality forall;2.5417187213897705;valid;{"result": "valid"}
250;8;5.75;1;0;--features-as-boolean --validate --validate-modality grid;2.25211501121521;valid;{"result": "valid"}
250;8;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3672330379486084;dead;{"dead_features": {"f206": [0]}, "false_optionals": {}}
250;8;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.530030012130737;dead;{"dead_features": {"f206": [0]}, "false_optionals": {}}
250;8;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.237038373947144;dead;{"dead_features": {"f206": [0]}, "false_optionals": {}}
250;8;5.75;2;0;--features-as-boolean --validate --validate-modality forall;1.8200678825378418;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;5.75;2;0;--features-as-boolean --validate --validate-modality grid;1.9970567226409912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.0304274559021;false;{"dead_features": {}, "false_optionals": {"f233": [0]}}
250;8;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.616952657699585;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
250;8;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.609246730804443;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
250;8;5.75;3;0;--features-as-boolean --validate --validate-modality forall;2.205410957336426;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}]}
250;8;5.75;3;0;--features-as-boolean --validate --validate-modality grid;1.9517700672149658;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0665225982666016;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
250;8;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.7623023986816406;dead;{"dead_features": {"f63": [0]}, "false_optionals": {}}
250;8;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.948370933532715;dead;{"dead_features": {"f235": [0]}, "false_optionals": {}}
250;8;5.75;4;0;--features-as-boolean --validate --validate-modality forall;1.8298842906951904;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.75;4;0;--features-as-boolean --validate --validate-modality grid;2.275967597961426;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.355030298233032;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
250;8;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.270112991333008;false;{"dead_features": {}, "false_optionals": {"f101": [0]}}
250;8;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.915257930755615;false;{"dead_features": {}, "false_optionals": {"f63": [0]}}
250;8;5.75;5;0;--features-as-boolean --validate --validate-modality forall;1.8014824390411377;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.75;5;0;--features-as-boolean --validate --validate-modality grid;1.8029537200927734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7177555561065674;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
250;8;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.1802778244018555;dead;{"dead_features": {"f258": [0]}, "false_optionals": {}}
250;8;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.254486560821533;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
250;8;6;0;0;--features-as-boolean --validate --validate-modality forall;1.7903904914855957;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;6;0;0;--features-as-boolean --validate --validate-modality grid;3.209308385848999;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.291481018066406;false;{"dead_features": {}, "false_optionals": {"f184": [0]}}
250;8;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.563574075698853;false;{"dead_features": {}, "false_optionals": {"f94": [0]}}
250;8;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.625441789627075;false;{"dead_features": {}, "false_optionals": {"f50": [0]}}
250;8;6;1;0;--features-as-boolean --validate --validate-modality forall;2.5597524642944336;valid;{"result": "valid"}
250;8;6;1;0;--features-as-boolean --validate --validate-modality grid;2.4066860675811768;valid;{"result": "valid"}
250;8;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.7436487674713135;dead;{"dead_features": {"f98": [0]}, "false_optionals": {}}
250;8;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.8091368675231934;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
250;8;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.11772847175598;dead;{"dead_features": {"f94": [0]}, "false_optionals": {}}
250;8;6;2;0;--features-as-boolean --validate --validate-modality forall;1.8302290439605713;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}]}
250;8;6;2;0;--features-as-boolean --validate --validate-modality grid;1.7818574905395508;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.460816383361816;false;{"dead_features": {}, "false_optionals": {"f59": [0]}}
250;8;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.727206230163574;false;{"dead_features": {}, "false_optionals": {"f64": [0]}}
250;8;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.164912223815918;false;{"dead_features": {}, "false_optionals": {"f233": [0]}}
250;8;6;3;0;--features-as-boolean --validate --validate-modality forall;1.9288992881774902;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;6;3;0;--features-as-boolean --validate --validate-modality grid;1.9148595333099365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.282308340072632;dead;{"dead_features": {"f252": [0]}, "false_optionals": {}}
250;8;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.493960380554199;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
250;8;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.334653854370117;dead;{"dead_features": {"f172": [0]}, "false_optionals": {}}
250;8;6;4;0;--features-as-boolean --validate --validate-modality forall;1.8173985481262207;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;6;4;0;--features-as-boolean --validate --validate-modality grid;1.8127655982971191;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}]}
250;8;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.595895767211914;false;{"dead_features": {}, "false_optionals": {"f36": [0]}}
250;8;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.638108253479004;false;{"dead_features": {}, "false_optionals": {"f105": [0]}}
250;8;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.061894416809082;false;{"dead_features": {}, "false_optionals": {"f107": [0]}}
250;8;6;5;0;--features-as-boolean --validate --validate-modality forall;2.047224283218384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}]}
250;8;6;5;0;--features-as-boolean --validate --validate-modality grid;1.8941569328308105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}]}
250;8;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8849778175354004;dead;{"dead_features": {"f213": [0]}, "false_optionals": {}}
250;8;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.710927963256836;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
250;8;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.311965465545654;dead;{"dead_features": {"f27": [0]}, "false_optionals": {}}
250;12;5;0;0;--features-as-boolean --validate --validate-modality forall;31.158228635787964;valid;{"result": "valid"}
250;12;5;0;0;--features-as-boolean --validate --validate-modality grid;13.143431901931763;valid;{"result": "valid"}
250;12;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.2999420166015625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.473759651184082;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.989505767822266;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;--features-as-boolean --validate --validate-modality forall;22.94360375404358;valid;{"result": "valid"}
250;12;5;1;0;--features-as-boolean --validate --validate-modality grid;12.379281759262085;valid;{"result": "valid"}
250;12;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.085627794265747;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.384384870529175;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.808382511138916;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;--features-as-boolean --validate --validate-modality forall;20.39021587371826;valid;{"result": "valid"}
250;12;5;2;0;--features-as-boolean --validate --validate-modality grid;12.046960592269897;valid;{"result": "valid"}
250;12;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5358524322509766;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2662153244018555;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.577667951583862;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;--features-as-boolean --validate --validate-modality forall;2.2805724143981934;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5;3;0;--features-as-boolean --validate --validate-modality grid;4.499989986419678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.269652843475342;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.125815391540527;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.12436294555664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;--features-as-boolean --validate --validate-modality forall;21.360662698745728;valid;{"result": "valid"}
250;12;5;4;0;--features-as-boolean --validate --validate-modality grid;11.863731145858765;valid;{"result": "valid"}
250;12;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.5202348232269287;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.512375593185425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.818086862564087;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;--features-as-boolean --validate --validate-modality forall;19.773966789245605;valid;{"result": "valid"}
250;12;5;5;0;--features-as-boolean --validate --validate-modality grid;12.030292272567749;valid;{"result": "valid"}
250;12;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.10825777053833;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.184000492095947;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.647283792495728;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;0;0;--features-as-boolean --validate --validate-modality forall;20.235315561294556;valid;{"result": "valid"}
250;12;5.25;0;0;--features-as-boolean --validate --validate-modality grid;14.660059690475464;valid;{"result": "valid"}
250;12;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.230360984802246;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.196003675460815;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.755395412445068;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;1;0;--features-as-boolean --validate --validate-modality forall;1.9820969104766846;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.25;1;0;--features-as-boolean --validate --validate-modality grid;2.6152989864349365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0000991821289062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.523351192474365;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.678733587265015;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;2;0;--features-as-boolean --validate --validate-modality forall;109.50318741798401;valid;{"result": "valid"}
250;12;5.25;2;0;--features-as-boolean --validate --validate-modality grid;15.60608720779419;valid;{"result": "valid"}
250;12;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;5.28853178024292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.542276620864868;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.725287199020386;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;3;0;--features-as-boolean --validate --validate-modality forall;1.7629764080047607;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.25;3;0;--features-as-boolean --validate --validate-modality grid;1.8077902793884277;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.654943943023682;dead;{"dead_features": {"f90": [0]}, "false_optionals": {}}
250;12;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.076987504959106;dead;{"dead_features": {"f90": [0]}, "false_optionals": {}}
250;12;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.94830894470215;dead;{"dead_features": {"f90": [0]}, "false_optionals": {}}
250;12;5.25;4;0;--features-as-boolean --validate --validate-modality forall;20.275024890899658;valid;{"result": "valid"}
250;12;5.25;4;0;--features-as-boolean --validate --validate-modality grid;12.136560678482056;valid;{"result": "valid"}
250;12;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.398105144500732;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.007141590118408;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.809640169143677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;5;0;--features-as-boolean --validate --validate-modality forall;52.73774003982544;valid;{"result": "valid"}
250;12;5.25;5;0;--features-as-boolean --validate --validate-modality grid;13.077629327774048;valid;{"result": "valid"}
250;12;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.234084367752075;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.520395278930664;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.091577053070068;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;--features-as-boolean --validate --validate-modality forall;2.4867472648620605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.5;0;0;--features-as-boolean --validate --validate-modality grid;1.8675355911254883;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;56.26816773414612;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.259602308273315;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.721563816070557;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;--features-as-boolean --validate --validate-modality forall;1.8337111473083496;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;1;0;--features-as-boolean --validate --validate-modality grid;2.6199285984039307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.1394565105438232;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.3597307205200195;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.963622331619263;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;--features-as-boolean --validate --validate-modality forall;1.877640724182129;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.5;2;0;--features-as-boolean --validate --validate-modality grid;1.7437326908111572;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.516932964324951;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.037248134613037;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.237814664840698;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;3;0;--features-as-boolean --validate --validate-modality forall;1.7319793701171875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;3;0;--features-as-boolean --validate --validate-modality grid;1.951728343963623;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.0187127590179443;dead;{"dead_features": {"f81": [0]}, "false_optionals": {}}
250;12;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.9062016010284424;dead;{"dead_features": {"f57": [0]}, "false_optionals": {}}
250;12;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;22.264434099197388;dead;{"dead_features": {"f74": [0]}, "false_optionals": {}}
250;12;5.5;4;0;--features-as-boolean --validate --validate-modality forall;20.781764268875122;valid;{"result": "valid"}
250;12;5.5;4;0;--features-as-boolean --validate --validate-modality grid;12.777247905731201;valid;{"result": "valid"}
250;12;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.04482340812683;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.71702790260315;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.02748417854309;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;--features-as-boolean --validate --validate-modality forall;2.9005849361419678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;5;0;--features-as-boolean --validate --validate-modality grid;2.767085313796997;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5995326042175293;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.957885026931763;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.570126295089722;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.75;0;0;--features-as-boolean --validate --validate-modality forall;1.872791051864624;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.75;0;0;--features-as-boolean --validate --validate-modality grid;1.7617478370666504;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.612972021102905;false;{"dead_features": {}, "false_optionals": {"f94": [0]}}
250;12;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.34634518623352;false;{"dead_features": {}, "false_optionals": {"f242": [0]}}
250;12;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.563869953155518;false;{"dead_features": {}, "false_optionals": {"f94": [0]}}
250;12;5.75;1;0;--features-as-boolean --validate --validate-modality forall;1.713637351989746;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.75;1;0;--features-as-boolean --validate --validate-modality grid;2.4114818572998047;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.32075834274292;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.744671821594238;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.414979457855225;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;5.75;2;0;--features-as-boolean --validate --validate-modality forall;1.943913221359253;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.75;2;0;--features-as-boolean --validate --validate-modality grid;1.8295419216156006;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.751303672790527;false;{"dead_features": {}, "false_optionals": {"f49": [0]}}
250;12;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.787491083145142;false;{"dead_features": {}, "false_optionals": {"f49": [0]}}
250;12;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.982093334197998;false;{"dead_features": {}, "false_optionals": {"f49": [0]}}
250;12;5.75;3;0;--features-as-boolean --validate --validate-modality forall;1.7152464389801025;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.75;3;0;--features-as-boolean --validate --validate-modality grid;1.7986814975738525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.674865245819092;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;12;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2733912467956543;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
250;12;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;18.767137050628662;dead;{"dead_features": {"f196": [0]}, "false_optionals": {}}
250;12;5.75;4;0;--features-as-boolean --validate --validate-modality forall;20.59895420074463;valid;{"result": "valid"}
250;12;5.75;4;0;--features-as-boolean --validate --validate-modality grid;12.031477212905884;valid;{"result": "valid"}
250;12;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.548932790756226;false;{"dead_features": {}, "false_optionals": {"f201": [0]}}
250;12;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.87235689163208;false;{"dead_features": {}, "false_optionals": {"f42": [0]}}
250;12;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;9.222829341888428;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
250;12;5.75;5;0;--features-as-boolean --validate --validate-modality forall;1.8467936515808105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;5.75;5;0;--features-as-boolean --validate --validate-modality grid;1.9152910709381104;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;6.0788750648498535;dead;{"dead_features": {"f221": [0]}, "false_optionals": {}}
250;12;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.250681400299072;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
250;12;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;32.77304720878601;dead;{"dead_features": {"f221": [0]}, "false_optionals": {}}
250;12;6;0;0;--features-as-boolean --validate --validate-modality forall;1.911097764968872;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;0;0;--features-as-boolean --validate --validate-modality grid;1.9040791988372803;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.430041313171387;false;{"dead_features": {}, "false_optionals": {"f235": [0]}}
250;12;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.71222710609436;false;{"dead_features": {}, "false_optionals": {"f201": [0]}}
250;12;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.401256799697876;false;{"dead_features": {}, "false_optionals": {"f162": [0]}}
250;12;6;1;0;--features-as-boolean --validate --validate-modality forall;1.7727620601654053;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;1;0;--features-as-boolean --validate --validate-modality grid;2.3740639686584473;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.6263344287872314;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.6683783531188965;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.742851972579956;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;12;6;2;0;--features-as-boolean --validate --validate-modality forall;1.954197645187378;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}]}
250;12;6;2;0;--features-as-boolean --validate --validate-modality grid;2.0508368015289307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}]}
250;12;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.378838300704956;false;{"dead_features": {}, "false_optionals": {"f184": [0]}}
250;12;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.769058465957642;false;{"dead_features": {}, "false_optionals": {"f157": [0]}}
250;12;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.224013566970825;false;{"dead_features": {}, "false_optionals": {"f184": [0]}}
250;12;6;3;0;--features-as-boolean --validate --validate-modality forall;1.774324655532837;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;6;3;0;--features-as-boolean --validate --validate-modality grid;1.7838280200958252;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.3182926177978516;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
250;12;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.5010108947753906;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
250;12;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.922605991363525;dead;{"dead_features": {"f137": [0]}, "false_optionals": {}}
250;12;6;4;0;--features-as-boolean --validate --validate-modality forall;21.54810070991516;valid;{"result": "valid"}
250;12;6;4;0;--features-as-boolean --validate --validate-modality grid;12.308969497680664;valid;{"result": "valid"}
250;12;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;9.824437618255615;false;{"dead_features": {}, "false_optionals": {"f118": [0]}}
250;12;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.906856298446655;false;{"dead_features": {}, "false_optionals": {"f173": [0]}}
250;12;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.044658660888672;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
250;12;6;5;0;--features-as-boolean --validate --validate-modality forall;1.7583935260772705;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}]}
250;12;6;5;0;--features-as-boolean --validate --validate-modality grid;1.9315822124481201;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}]}
250;12;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.365069150924683;dead;{"dead_features": {"f22": [0]}, "false_optionals": {}}
250;12;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;2.8148562908172607;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;12;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;27.055028200149536;dead;{"dead_features": {"f45": [0]}, "false_optionals": {}}
250;14;5;0;0;--features-as-boolean --validate --validate-modality forall;2.7555463314056396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5;0;0;--features-as-boolean --validate --validate-modality grid;2.541175365447998;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.787038803100586;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.4954769611358643;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.075174570083618;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;1;0;--features-as-boolean --validate --validate-modality forall;185.13839650154114;valid;{"result": "valid"}
250;14;5;1;0;--features-as-boolean --validate --validate-modality grid;47.900696992874146;valid;{"result": "valid"}
250;14;5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.013517379760742;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.215785980224609;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.571570873260498;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;2;0;--features-as-boolean --validate --validate-modality forall;200.9328372478485;valid;{"result": "valid"}
250;14;5;2;0;--features-as-boolean --validate --validate-modality grid;48.29059410095215;valid;{"result": "valid"}
250;14;5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.734196901321411;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.0912091732025146;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.9192047119140625;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;3;0;--features-as-boolean --validate --validate-modality forall;2.0859286785125732;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}]}
250;14;5;3;0;--features-as-boolean --validate --validate-modality grid;14.421407461166382;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}]}
250;14;5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.088909864425659;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.930536270141602;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.814679145812988;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;4;0;--features-as-boolean --validate --validate-modality forall;246.0346338748932;valid;{"result": "valid"}
250;14;5;4;0;--features-as-boolean --validate --validate-modality grid;49.50664710998535;valid;{"result": "valid"}
250;14;5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.908522129058838;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.2827882766723633;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;6.82986307144165;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;5;0;--features-as-boolean --validate --validate-modality forall;186.14121460914612;valid;{"result": "valid"}
250;14;5;5;0;--features-as-boolean --validate --validate-modality grid;47.13677406311035;valid;{"result": "valid"}
250;14;5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.089864730834961;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.55268120765686;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.058903217315674;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;0;0;--features-as-boolean --validate --validate-modality forall;1.8574151992797852;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.25;0;0;--features-as-boolean --validate --validate-modality grid;1.9220342636108398;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.25;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.270801544189453;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.9646170139312744;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;7.91045069694519;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;1;0;--features-as-boolean --validate --validate-modality forall;196.15827822685242;valid;{"result": "valid"}
250;14;5.25;1;0;--features-as-boolean --validate --validate-modality grid;46.99018335342407;valid;{"result": "valid"}
250;14;5.25;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.0600366592407227;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.548373222351074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.863207578659058;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;2;0;--features-as-boolean --validate --validate-modality forall;212.999760389328;valid;{"result": "valid"}
250;14;5.25;2;0;--features-as-boolean --validate --validate-modality grid;47.04627227783203;valid;{"result": "valid"}
250;14;5.25;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.170502662658691;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.649939775466919;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.6298246383667;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;3;0;--features-as-boolean --validate --validate-modality forall;1.7632784843444824;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;5.25;3;0;--features-as-boolean --validate --validate-modality grid;5.18395471572876;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;5.25;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.151283025741577;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.611505031585693;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.700071334838867;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
250;14;5.25;4;0;--features-as-boolean --validate --validate-modality grid;76.96235728263855;valid;{"result": "valid"}
250;14;5.25;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.925361156463623;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;4.1567442417144775;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;8.293269395828247;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;5;0;--features-as-boolean --validate --validate-modality forall;206.90406799316406;valid;{"result": "valid"}
250;14;5.25;5;0;--features-as-boolean --validate --validate-modality grid;48.557549476623535;valid;{"result": "valid"}
250;14;5.25;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.2252614498138428;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.632684230804443;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.25;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.45827031135559;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;0;0;--features-as-boolean --validate --validate-modality forall;1.808706283569336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.5;0;0;--features-as-boolean --validate --validate-modality grid;1.8037645816802979;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.5;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.6239492893219;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.183251142501831;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.36232876777649;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;1;0;--features-as-boolean --validate --validate-modality forall;203.55781722068787;valid;{"result": "valid"}
250;14;5.5;1;0;--features-as-boolean --validate --validate-modality grid;48.630183935165405;valid;{"result": "valid"}
250;14;5.5;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.350064277648926;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.369588613510132;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.766252756118774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;2;0;--features-as-boolean --validate --validate-modality forall;210.47597908973694;valid;{"result": "valid"}
250;14;5.5;2;0;--features-as-boolean --validate --validate-modality grid;48.77092957496643;valid;{"result": "valid"}
250;14;5.5;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.519320487976074;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.206351041793823;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;12.170440673828125;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;3;0;--features-as-boolean --validate --validate-modality forall;1.8070042133331299;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;5.5;3;0;--features-as-boolean --validate --validate-modality grid;5.507498502731323;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;5.5;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.8745617866516113;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.851647615432739;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.248027563095093;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;4;0;--features-as-boolean --validate --validate-modality forall;2.187072277069092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.5;4;0;--features-as-boolean --validate --validate-modality grid;1.7339999675750732;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.5;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.898817539215088;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.086716651916504;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;13.618503332138062;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;5;0;--features-as-boolean --validate --validate-modality forall;207.45453596115112;valid;{"result": "valid"}
250;14;5.5;5;0;--features-as-boolean --validate --validate-modality grid;46.998581647872925;valid;{"result": "valid"}
250;14;5.5;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.288580894470215;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.644017934799194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.5;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.218567609786987;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;0;0;--features-as-boolean --validate --validate-modality forall;1.8901784420013428;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.75;0;0;--features-as-boolean --validate --validate-modality grid;1.8759915828704834;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.298429012298584;false;{"dead_features": {}, "false_optionals": {"f120": [0]}}
250;14;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.345069646835327;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
250;14;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;10.789873838424683;false;{"dead_features": {}, "false_optionals": {"f254": [0]}}
250;14;5.75;1;0;--features-as-boolean --validate --validate-modality forall;209.06441259384155;valid;{"result": "valid"}
250;14;5.75;1;0;--features-as-boolean --validate --validate-modality grid;47.374043226242065;valid;{"result": "valid"}
250;14;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.696063756942749;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.719939470291138;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;15.07119607925415;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;2;0;--features-as-boolean --validate --validate-modality forall;27.267921924591064;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.75;2;0;--features-as-boolean --validate --validate-modality grid;7.881180763244629;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.30107831954956;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.9986355304718;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;16.836586952209473;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;3;0;--features-as-boolean --validate --validate-modality forall;1.7353346347808838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;5.75;3;0;--features-as-boolean --validate --validate-modality grid;2.1268138885498047;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}]}
250;14;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.293455123901367;dead;{"dead_features": {"f31": [0]}, "false_optionals": {}}
250;14;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.881928443908691;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
250;14;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;30.509540557861328;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
250;14;5.75;4;0;--features-as-boolean --validate --validate-modality forall;2.1512274742126465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;5.75;4;0;--features-as-boolean --validate --validate-modality grid;1.8266403675079346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.848329305648804;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.729049921035767;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.19710659980774;no_anomaly;{"dead_features": {}, "false_optionals": {}}
250;14;5.75;5;0;--features-as-boolean --validate --validate-modality forall;195.23878693580627;valid;{"result": "valid"}
250;14;5.75;5;0;--features-as-boolean --validate --validate-modality grid;47.56846356391907;valid;{"result": "valid"}
250;14;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.9176230430603027;dead;{"dead_features": {"f179": [0]}, "false_optionals": {}}
250;14;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.507818222045898;dead;{"dead_features": {"f179": [0]}, "false_optionals": {}}
250;14;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;20.911897897720337;dead;{"dead_features": {"f179": [0]}, "false_optionals": {}}
250;14;6;0;0;--features-as-boolean --validate --validate-modality forall;1.7373976707458496;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;6;0;0;--features-as-boolean --validate --validate-modality grid;2.6193559169769287;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;7.234130382537842;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
250;14;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.681931495666504;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
250;14;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.982095003128052;false;{"dead_features": {}, "false_optionals": {"f64": [0]}}
250;14;6;1;0;--features-as-boolean --validate --validate-modality forall;214.6095540523529;valid;{"result": "valid"}
250;14;6;1;0;--features-as-boolean --validate --validate-modality grid;47.845306396484375;valid;{"result": "valid"}
250;14;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;3.3707611560821533;dead;{"dead_features": {"f50": [0]}, "false_optionals": {}}
250;14;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.000190734863281;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
250;14;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;29.210540294647217;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
250;14;6;2;0;--features-as-boolean --validate --validate-modality forall;6.680978059768677;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "0"}]}
250;14;6;2;0;--features-as-boolean --validate --validate-modality grid;6.109791994094849;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "1"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.01341271400452;false;{"dead_features": {}, "false_optionals": {"f134": [0]}}
250;14;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.753893375396729;false;{"dead_features": {}, "false_optionals": {"f134": [0]}}
250;14;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;14.258713245391846;false;{"dead_features": {}, "false_optionals": {"f134": [0]}}
250;14;6;3;0;--features-as-boolean --validate --validate-modality forall;1.758805513381958;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "1"}, {"id": "c14", "value": "1"}]}
250;14;6;3;0;--features-as-boolean --validate --validate-modality grid;2.69343900680542;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "1"}]}
250;14;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;4.397212505340576;dead;{"dead_features": {"f199": [0]}, "false_optionals": {}}
250;14;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;3.393641471862793;dead;{"dead_features": {"f18": [0]}, "false_optionals": {}}
250;14;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;24.31208109855652;dead;{"dead_features": {"f59": [0]}, "false_optionals": {}}
250;14;6;4;0;--features-as-boolean --validate --validate-modality forall;2.0072824954986572;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "1"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;6;4;0;--features-as-boolean --validate --validate-modality grid;1.7666313648223877;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}, {"id": "c11", "value": "0"}, {"id": "c12", "value": "0"}, {"id": "c13", "value": "0"}, {"id": "c14", "value": "0"}]}
250;14;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.201232433319092;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
250;14;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.792956829071045;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
250;14;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;11.995233535766602;false;{"dead_features": {}, "false_optionals": {"f219": [0]}}
250;14;6;5;0;--features-as-boolean --validate --validate-modality forall;212.77955317497253;valid;{"result": "valid"}
250;14;6;5;0;--features-as-boolean --validate --validate-modality grid;48.94140315055847;valid;{"result": "valid"}
250;14;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;2.5568594932556152;dead;{"dead_features": {"f69": [0]}, "false_optionals": {}}
250;14;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.2047812938690186;dead;{"dead_features": {"f37": [0]}, "false_optionals": {}}
250;14;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;21.81275987625122;dead;{"dead_features": {"f69": [0]}, "false_optionals": {}}


==> data/old/mauro3_0224_partial.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;97.22217059135437;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;97.96705293655396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;94.07199263572693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality grid;97.11773204803467;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality grid;99.17785501480103;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality grid;97.30714964866638;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality grid;96.67437767982483;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality grid;98.70497798919678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality grid;96.9627034664154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality grid;99.22208881378174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;12.056506872177124;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;4.793828725814819;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;12.280786991119385;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;4.639964818954468;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;12.015282392501831;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;4.853273153305054;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality forall;12.722913026809692;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality grid;4.995296478271484;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality forall;12.080359935760498;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality grid;4.8000781536102295;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality forall;12.335913896560669;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality grid;4.91513729095459;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality forall;12.814831495285034;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality grid;4.8505377769470215;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality forall;12.936379671096802;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality grid;4.955623388290405;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality forall;12.306359767913818;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality grid;4.705909490585327;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality forall;12.573750972747803;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality grid;4.734233379364014;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;11.539405107498169;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.683339834213257;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;12.104278564453125;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.6304638385772705;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;11.825372457504272;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;4.777513742446899;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality forall;11.07413911819458;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality grid;4.920273065567017;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality forall;11.764813423156738;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality grid;4.63854455947876;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality forall;11.741347074508667;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality grid;4.842326641082764;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality forall;11.305156230926514;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality grid;4.59614109992981;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality forall;11.687905073165894;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality grid;4.943096876144409;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality forall;12.117853164672852;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality grid;4.5811498165130615;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality forall;12.45148253440857;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality grid;4.5426084995269775;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;266.0152246952057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;281.60107421875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;268.7727937698364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality grid;268.50340247154236;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality grid;284.4919455051422;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality grid;273.5812861919403;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality grid;260.5393650531769;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality grid;257.57777857780457;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality grid;261.8858540058136;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality grid;267.7892074584961;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;13.071517944335938;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;5.206382989883423;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;13.077379941940308;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;5.002562522888184;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;13.906462907791138;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;5.150808095932007;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality forall;13.056965827941895;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality grid;5.457274675369263;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality forall;12.649136781692505;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality grid;5.225604057312012;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality forall;13.310758352279663;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality grid;4.879169702529907;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality forall;12.70663595199585;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality grid;4.93977952003479;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality forall;12.857369899749756;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality grid;5.106733083724976;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality forall;12.597324848175049;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality grid;4.859586954116821;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality forall;12.838096618652344;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality grid;4.977814197540283;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality forall;44.896811723709106;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality grid;6.408111333847046;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality forall;41.48520255088806;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality grid;6.519446134567261;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality forall;50.82951521873474;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality grid;6.267309665679932;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality forall;43.237871170043945;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality grid;6.371420621871948;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality forall;42.022043228149414;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality grid;6.503710746765137;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality forall;56.88604187965393;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality grid;6.459583520889282;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality forall;43.99191951751709;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality grid;6.460522413253784;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality forall;57.64792799949646;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality grid;6.147748708724976;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality forall;45.872636556625366;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality grid;6.1425461769104;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality forall;52.68249821662903;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality grid;6.758885145187378;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality forall;187.1350474357605;valid;{"result": "valid"}
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality forall;12.170097589492798;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality grid;4.824181079864502;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality forall;12.147128582000732;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality grid;4.797028064727783;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality forall;12.023847579956055;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality grid;5.250243663787842;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality forall;12.009408950805664;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality grid;4.892389297485352;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality forall;12.054567575454712;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality grid;4.917971611022949;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality forall;12.272279500961304;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality grid;4.979616641998291;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality forall;12.23379898071289;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality grid;4.959100723266602;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality forall;12.74864912033081;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality grid;5.15655779838562;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality forall;11.797526597976685;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality grid;5.029661178588867;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality forall;12.395820140838623;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality grid;4.721278667449951;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality forall;12.44192361831665;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality grid;17.11619734764099;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality forall;12.485814094543457;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality grid;17.368475914001465;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality forall;12.861841917037964;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality grid;17.37897562980652;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality forall;12.36301064491272;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality grid;15.684464931488037;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality forall;13.02241063117981;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality grid;16.681813955307007;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality forall;12.376103162765503;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality grid;15.394835233688354;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality forall;12.644026041030884;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality grid;16.910327196121216;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality forall;12.980382680892944;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality grid;17.10509967803955;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality forall;13.02483868598938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality grid;17.113510131835938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality forall;11.908594131469727;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality grid;15.624653100967407;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality forall;12.050934314727783;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality grid;5.113020181655884;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality forall;12.167740106582642;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality grid;4.745186805725098;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality forall;11.587131261825562;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality grid;5.094687223434448;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality forall;11.598312139511108;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality grid;4.725266933441162;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality forall;12.179574012756348;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality grid;4.713433504104614;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality forall;11.475554943084717;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality grid;4.989227294921875;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality forall;11.830546855926514;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality grid;4.867025852203369;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality forall;11.843711376190186;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality grid;4.794226884841919;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality forall;11.990251064300537;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality grid;4.855811834335327;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality forall;12.136044025421143;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality grid;5.006826400756836;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality grid;128.25545740127563;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality grid;131.54941701889038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality grid;136.5358955860138;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality grid;133.89117336273193;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality grid;129.09254550933838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality grid;139.47957682609558;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality grid;140.37506985664368;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality grid;131.5258593559265;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality grid;135.12046265602112;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality grid;134.97190880775452;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality forall;12.085363864898682;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality grid;5.009541034698486;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality forall;12.465609073638916;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality grid;5.233472585678101;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality forall;12.516933917999268;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality grid;5.100261926651001;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality forall;12.315129518508911;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality grid;5.134579181671143;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality forall;13.131998777389526;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality grid;4.850728988647461;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality forall;13.068952560424805;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality grid;5.161913156509399;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality forall;12.284173488616943;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality grid;5.204721927642822;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality forall;12.60700798034668;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality grid;4.9214558601379395;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality forall;13.471463680267334;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality grid;5.3054327964782715;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality forall;13.117129802703857;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality grid;5.0648417472839355;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality grid;256.6916539669037;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality grid;267.24966168403625;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality grid;270.5732116699219;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality grid;271.2226104736328;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality grid;266.030232667923;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality grid;257.6624867916107;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality grid;270.11679792404175;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality grid;262.00103974342346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality grid;259.09984946250916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality grid;277.11227345466614;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality grid;71.2811508178711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality grid;69.01241326332092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality grid;72.4354476928711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality grid;71.94773936271667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality grid;71.04120516777039;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality grid;72.74806261062622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality grid;74.29045462608337;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality grid;72.78370714187622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality grid;69.97186779975891;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality grid;76.57760167121887;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --validate --validate-modality forall;217.59950590133667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --validate --validate-modality grid;223.99052953720093;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --validate --validate-modality forall;244.88720154762268;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --validate --validate-modality grid;219.95247745513916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --validate --validate-modality forall;211.48238372802734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --validate --validate-modality grid;228.56267666816711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --validate --validate-modality forall;222.7907440662384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --validate --validate-modality grid;219.78814816474915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --validate --validate-modality forall;216.44249939918518;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --validate --validate-modality grid;217.01362371444702;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --validate --validate-modality forall;215.85713267326355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --validate --validate-modality grid;226.36157727241516;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --validate --validate-modality forall;210.41933035850525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --validate --validate-modality grid;223.90173768997192;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --validate --validate-modality forall;226.61367774009705;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --validate --validate-modality grid;214.58275079727173;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --validate --validate-modality forall;198.00796699523926;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --validate --validate-modality grid;231.2767436504364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --validate --validate-modality forall;231.00589871406555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --validate --validate-modality grid;228.9429280757904;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --validate --validate-modality forall;13.29351806640625;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.836255073547363;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --validate --validate-modality forall;13.216746807098389;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --validate --validate-modality grid;5.202428579330444;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --validate --validate-modality forall;13.193899154663086;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.840268611907959;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --validate --validate-modality forall;13.933933019638062;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --validate --validate-modality grid;5.185290813446045;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --validate --validate-modality forall;13.72878384590149;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --validate --validate-modality grid;5.430967092514038;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --validate --validate-modality forall;13.184138298034668;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --validate --validate-modality grid;5.073285102844238;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --validate --validate-modality forall;13.740590810775757;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --validate --validate-modality grid;5.125015020370483;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --validate --validate-modality forall;13.572981834411621;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --validate --validate-modality grid;5.196326732635498;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --validate --validate-modality forall;13.200932025909424;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --validate --validate-modality grid;5.048851013183594;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --validate --validate-modality forall;13.240357398986816;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --validate --validate-modality grid;5.350162506103516;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --validate --validate-modality forall;12.67851734161377;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --validate --validate-modality grid;4.8156328201293945;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --validate --validate-modality forall;12.762617111206055;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --validate --validate-modality grid;5.174724102020264;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --validate --validate-modality forall;13.421870708465576;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --validate --validate-modality grid;5.231479167938232;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --validate --validate-modality forall;12.678297519683838;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --validate --validate-modality grid;4.837909460067749;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --validate --validate-modality forall;13.252647638320923;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --validate --validate-modality grid;4.830608606338501;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --validate --validate-modality forall;12.869147777557373;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --validate --validate-modality grid;4.852635383605957;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --validate --validate-modality forall;12.487337589263916;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --validate --validate-modality grid;4.675672769546509;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --validate --validate-modality forall;12.263562202453613;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --validate --validate-modality grid;4.841115951538086;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --validate --validate-modality forall;12.51548457145691;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --validate --validate-modality grid;4.749425411224365;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --validate --validate-modality forall;13.182550430297852;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --validate --validate-modality grid;5.215014219284058;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --validate --validate-modality forall;104.24085068702698;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --validate --validate-modality forall;86.95436835289001;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --validate --validate-modality forall;100.59891986846924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --validate --validate-modality forall;97.31374645233154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --validate --validate-modality forall;92.78441905975342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --validate --validate-modality forall;92.7094578742981;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --validate --validate-modality forall;103.58008646965027;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --validate --validate-modality forall;93.72022676467896;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --validate --validate-modality forall;91.90489864349365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --validate --validate-modality forall;93.6242139339447;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality grid;125.20302534103394;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality grid;118.59542989730835;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality grid;124.26407074928284;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality grid;121.32447481155396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality grid;118.6861183643341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality grid;114.81325817108154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality grid;119.99319791793823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality grid;117.16109132766724;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality grid;116.2809386253357;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality grid;126.48714447021484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality grid;70.84296464920044;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality grid;69.01193857192993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality grid;70.28548812866211;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality grid;71.92211580276489;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality grid;73.24071073532104;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality grid;69.60137224197388;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality grid;72.62668323516846;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality grid;69.76802062988281;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality grid;69.85754084587097;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality grid;73.17756223678589;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality grid;93.3570728302002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;6;9;1;--features-as-boolean --validate --validate-modality grid;89.67807674407959;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality grid;88.0189368724823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality grid;92.15847992897034;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality grid;91.72479224205017;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality grid;88.79000973701477;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality grid;91.31559872627258;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality grid;89.24025297164917;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality grid;92.77942180633545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality grid;89.78084969520569;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --validate --validate-modality forall;241.31862878799438;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --validate --validate-modality grid;81.85132479667664;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --validate --validate-modality forall;265.50550508499146;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --validate --validate-modality grid;82.44793653488159;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --validate --validate-modality forall;183.20368003845215;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --validate --validate-modality grid;84.63079905509949;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --validate --validate-modality forall;189.29208779335022;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --validate --validate-modality grid;83.94506001472473;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --validate --validate-modality forall;228.24845719337463;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --validate --validate-modality grid;83.00911164283752;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --validate --validate-modality forall;257.49918603897095;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --validate --validate-modality grid;84.27777695655823;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --validate --validate-modality forall;214.71641182899475;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --validate --validate-modality grid;84.41505932807922;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --validate --validate-modality forall;246.95925879478455;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --validate --validate-modality grid;81.07084798812866;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --validate --validate-modality forall;231.3252739906311;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --validate --validate-modality grid;81.98652148246765;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --validate --validate-modality forall;245.84597826004028;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --validate --validate-modality grid;83.2608232498169;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality grid;97.00956964492798;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality grid;91.9725911617279;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality grid;86.18911528587341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality grid;93.55103707313538;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality grid;90.87383222579956;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality grid;94.3140139579773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality grid;97.96690845489502;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality grid;96.27747464179993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality grid;88.86550736427307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality grid;91.13807106018066;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --validate --validate-modality forall;14.045762777328491;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --validate --validate-modality grid;5.418860673904419;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --validate --validate-modality forall;14.368260860443115;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --validate --validate-modality grid;5.384094476699829;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --validate --validate-modality forall;16.57804584503174;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --validate --validate-modality grid;5.056374549865723;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --validate --validate-modality forall;15.820433378219604;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --validate --validate-modality grid;5.110569953918457;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --validate --validate-modality forall;14.034828424453735;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --validate --validate-modality grid;5.290332317352295;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --validate --validate-modality forall;13.528290510177612;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --validate --validate-modality grid;5.121286392211914;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --validate --validate-modality forall;13.88119125366211;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --validate --validate-modality grid;5.101707935333252;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --validate --validate-modality forall;13.70632290840149;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --validate --validate-modality grid;5.00077223777771;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --validate --validate-modality forall;14.772135257720947;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --validate --validate-modality grid;5.460443019866943;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --validate --validate-modality forall;13.445616483688354;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --validate --validate-modality grid;5.461343288421631;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --validate --validate-modality forall;12.716721296310425;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --validate --validate-modality grid;15.706212997436523;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --validate --validate-modality forall;13.154244422912598;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --validate --validate-modality grid;15.142778635025024;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --validate --validate-modality forall;12.505730390548706;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --validate --validate-modality grid;17.17297673225403;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --validate --validate-modality forall;12.662262201309204;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --validate --validate-modality grid;16.39645218849182;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --validate --validate-modality forall;13.051360368728638;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --validate --validate-modality grid;15.521484851837158;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --validate --validate-modality forall;12.396686792373657;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --validate --validate-modality grid;15.03978943824768;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --validate --validate-modality forall;11.992672443389893;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --validate --validate-modality grid;14.747392654418945;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --validate --validate-modality forall;12.53140115737915;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --validate --validate-modality grid;14.529380559921265;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --validate --validate-modality forall;12.372897624969482;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --validate --validate-modality grid;15.137489318847656;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --validate --validate-modality forall;12.33841586112976;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --validate --validate-modality grid;14.726136445999146;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --validate --validate-modality forall;13.583364725112915;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --validate --validate-modality grid;5.180218935012817;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;


==> data/old/mauro3_0225.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;97.22217059135437;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;97.96705293655396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;94.07199263572693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --validate --validate-modality grid;97.11773204803467;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --validate --validate-modality grid;99.17785501480103;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --validate --validate-modality grid;97.30714964866638;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --validate --validate-modality grid;96.67437767982483;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --validate --validate-modality grid;98.70497798919678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --validate --validate-modality grid;96.9627034664154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --validate --validate-modality grid;99.22208881378174;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;12.056506872177124;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;4.793828725814819;valid;{"result": "valid"}
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;12.280786991119385;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;4.639964818954468;valid;{"result": "valid"}
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;12.015282392501831;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;4.853273153305054;valid;{"result": "valid"}
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality forall;12.722913026809692;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --validate --validate-modality grid;4.995296478271484;valid;{"result": "valid"}
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality forall;12.080359935760498;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --validate --validate-modality grid;4.8000781536102295;valid;{"result": "valid"}
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality forall;12.335913896560669;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --validate --validate-modality grid;4.91513729095459;valid;{"result": "valid"}
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality forall;12.814831495285034;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --validate --validate-modality grid;4.8505377769470215;valid;{"result": "valid"}
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality forall;12.936379671096802;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --validate --validate-modality grid;4.955623388290405;valid;{"result": "valid"}
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality forall;12.306359767913818;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --validate --validate-modality grid;4.705909490585327;valid;{"result": "valid"}
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality forall;12.573750972747803;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --validate --validate-modality grid;4.734233379364014;valid;{"result": "valid"}
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;11.539405107498169;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.683339834213257;valid;{"result": "valid"}
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;12.104278564453125;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.6304638385772705;valid;{"result": "valid"}
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;11.825372457504272;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;4.777513742446899;valid;{"result": "valid"}
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality forall;11.07413911819458;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --validate --validate-modality grid;4.920273065567017;valid;{"result": "valid"}
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality forall;11.764813423156738;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --validate --validate-modality grid;4.63854455947876;valid;{"result": "valid"}
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality forall;11.741347074508667;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --validate --validate-modality grid;4.842326641082764;valid;{"result": "valid"}
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality forall;11.305156230926514;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --validate --validate-modality grid;4.59614109992981;valid;{"result": "valid"}
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality forall;11.687905073165894;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --validate --validate-modality grid;4.943096876144409;valid;{"result": "valid"}
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality forall;12.117853164672852;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --validate --validate-modality grid;4.5811498165130615;valid;{"result": "valid"}
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality forall;12.45148253440857;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --validate --validate-modality grid;4.5426084995269775;valid;{"result": "valid"}
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;266.0152246952057;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;281.60107421875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;268.7727937698364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --validate --validate-modality grid;268.50340247154236;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --validate --validate-modality grid;284.4919455051422;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --validate --validate-modality grid;273.5812861919403;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --validate --validate-modality grid;260.5393650531769;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --validate --validate-modality grid;257.57777857780457;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --validate --validate-modality grid;261.8858540058136;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --validate --validate-modality grid;267.7892074584961;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;13.071517944335938;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;5.206382989883423;valid;{"result": "valid"}
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;13.077379941940308;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;5.002562522888184;valid;{"result": "valid"}
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;13.906462907791138;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;5.150808095932007;valid;{"result": "valid"}
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality forall;13.056965827941895;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --validate --validate-modality grid;5.457274675369263;valid;{"result": "valid"}
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality forall;12.649136781692505;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --validate --validate-modality grid;5.225604057312012;valid;{"result": "valid"}
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality forall;13.310758352279663;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --validate --validate-modality grid;4.879169702529907;valid;{"result": "valid"}
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality forall;12.70663595199585;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --validate --validate-modality grid;4.93977952003479;valid;{"result": "valid"}
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality forall;12.857369899749756;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --validate --validate-modality grid;5.106733083724976;valid;{"result": "valid"}
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality forall;12.597324848175049;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --validate --validate-modality grid;4.859586954116821;valid;{"result": "valid"}
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality forall;12.838096618652344;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --validate --validate-modality grid;4.977814197540283;valid;{"result": "valid"}
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality forall;44.896811723709106;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --validate --validate-modality grid;6.408111333847046;valid;{"result": "valid"}
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality forall;41.48520255088806;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --validate --validate-modality grid;6.519446134567261;valid;{"result": "valid"}
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality forall;50.82951521873474;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --validate --validate-modality grid;6.267309665679932;valid;{"result": "valid"}
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality forall;43.237871170043945;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --validate --validate-modality grid;6.371420621871948;valid;{"result": "valid"}
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality forall;42.022043228149414;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --validate --validate-modality grid;6.503710746765137;valid;{"result": "valid"}
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality forall;56.88604187965393;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --validate --validate-modality grid;6.459583520889282;valid;{"result": "valid"}
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality forall;43.99191951751709;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --validate --validate-modality grid;6.460522413253784;valid;{"result": "valid"}
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality forall;57.64792799949646;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --validate --validate-modality grid;6.147748708724976;valid;{"result": "valid"}
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality forall;45.872636556625366;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --validate --validate-modality grid;6.1425461769104;valid;{"result": "valid"}
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality forall;52.68249821662903;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --validate --validate-modality grid;6.758885145187378;valid;{"result": "valid"}
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality forall;187.1350474357605;valid;{"result": "valid"}
500;10;5.75;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality forall;12.170097589492798;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --validate --validate-modality grid;4.824181079864502;valid;{"result": "valid"}
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality forall;12.147128582000732;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --validate --validate-modality grid;4.797028064727783;valid;{"result": "valid"}
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality forall;12.023847579956055;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --validate --validate-modality grid;5.250243663787842;valid;{"result": "valid"}
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality forall;12.009408950805664;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --validate --validate-modality grid;4.892389297485352;valid;{"result": "valid"}
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality forall;12.054567575454712;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --validate --validate-modality grid;4.917971611022949;valid;{"result": "valid"}
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality forall;12.272279500961304;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --validate --validate-modality grid;4.979616641998291;valid;{"result": "valid"}
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality forall;12.23379898071289;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --validate --validate-modality grid;4.959100723266602;valid;{"result": "valid"}
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality forall;12.74864912033081;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --validate --validate-modality grid;5.15655779838562;valid;{"result": "valid"}
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality forall;11.797526597976685;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --validate --validate-modality grid;5.029661178588867;valid;{"result": "valid"}
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality forall;12.395820140838623;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --validate --validate-modality grid;4.721278667449951;valid;{"result": "valid"}
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality forall;12.44192361831665;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --validate --validate-modality grid;17.11619734764099;valid;{"result": "valid"}
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality forall;12.485814094543457;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --validate --validate-modality grid;17.368475914001465;valid;{"result": "valid"}
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality forall;12.861841917037964;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --validate --validate-modality grid;17.37897562980652;valid;{"result": "valid"}
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality forall;12.36301064491272;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --validate --validate-modality grid;15.684464931488037;valid;{"result": "valid"}
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality forall;13.02241063117981;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --validate --validate-modality grid;16.681813955307007;valid;{"result": "valid"}
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality forall;12.376103162765503;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --validate --validate-modality grid;15.394835233688354;valid;{"result": "valid"}
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality forall;12.644026041030884;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --validate --validate-modality grid;16.910327196121216;valid;{"result": "valid"}
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality forall;12.980382680892944;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --validate --validate-modality grid;17.10509967803955;valid;{"result": "valid"}
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality forall;13.02483868598938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --validate --validate-modality grid;17.113510131835938;valid;{"result": "valid"}
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality forall;11.908594131469727;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --validate --validate-modality grid;15.624653100967407;valid;{"result": "valid"}
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality forall;12.050934314727783;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --validate --validate-modality grid;5.113020181655884;valid;{"result": "valid"}
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality forall;12.167740106582642;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --validate --validate-modality grid;4.745186805725098;valid;{"result": "valid"}
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality forall;11.587131261825562;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --validate --validate-modality grid;5.094687223434448;valid;{"result": "valid"}
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality forall;11.598312139511108;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --validate --validate-modality grid;4.725266933441162;valid;{"result": "valid"}
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality forall;12.179574012756348;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --validate --validate-modality grid;4.713433504104614;valid;{"result": "valid"}
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality forall;11.475554943084717;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --validate --validate-modality grid;4.989227294921875;valid;{"result": "valid"}
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality forall;11.830546855926514;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --validate --validate-modality grid;4.867025852203369;valid;{"result": "valid"}
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality forall;11.843711376190186;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --validate --validate-modality grid;4.794226884841919;valid;{"result": "valid"}
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality forall;11.990251064300537;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --validate --validate-modality grid;4.855811834335327;valid;{"result": "valid"}
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality forall;12.136044025421143;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --validate --validate-modality grid;5.006826400756836;valid;{"result": "valid"}
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --validate --validate-modality grid;128.25545740127563;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --validate --validate-modality grid;131.54941701889038;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --validate --validate-modality grid;136.5358955860138;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --validate --validate-modality grid;133.89117336273193;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --validate --validate-modality grid;129.09254550933838;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --validate --validate-modality grid;139.47957682609558;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --validate --validate-modality grid;140.37506985664368;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --validate --validate-modality grid;131.5258593559265;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --validate --validate-modality grid;135.12046265602112;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --validate --validate-modality grid;134.97190880775452;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality forall;12.085363864898682;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --validate --validate-modality grid;5.009541034698486;valid;{"result": "valid"}
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality forall;12.465609073638916;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --validate --validate-modality grid;5.233472585678101;valid;{"result": "valid"}
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality forall;12.516933917999268;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --validate --validate-modality grid;5.100261926651001;valid;{"result": "valid"}
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality forall;12.315129518508911;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --validate --validate-modality grid;5.134579181671143;valid;{"result": "valid"}
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality forall;13.131998777389526;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --validate --validate-modality grid;4.850728988647461;valid;{"result": "valid"}
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality forall;13.068952560424805;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --validate --validate-modality grid;5.161913156509399;valid;{"result": "valid"}
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality forall;12.284173488616943;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --validate --validate-modality grid;5.204721927642822;valid;{"result": "valid"}
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality forall;12.60700798034668;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --validate --validate-modality grid;4.9214558601379395;valid;{"result": "valid"}
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality forall;13.471463680267334;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --validate --validate-modality grid;5.3054327964782715;valid;{"result": "valid"}
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality forall;13.117129802703857;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --validate --validate-modality grid;5.0648417472839355;valid;{"result": "valid"}
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;0;--features-as-boolean --validate --validate-modality grid;256.6916539669037;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;1;--features-as-boolean --validate --validate-modality grid;267.24966168403625;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;2;--features-as-boolean --validate --validate-modality grid;270.5732116699219;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;3;--features-as-boolean --validate --validate-modality grid;271.2226104736328;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;4;--features-as-boolean --validate --validate-modality grid;266.030232667923;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;5;--features-as-boolean --validate --validate-modality grid;257.6624867916107;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;6;--features-as-boolean --validate --validate-modality grid;270.11679792404175;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;7;--features-as-boolean --validate --validate-modality grid;262.00103974342346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;8;--features-as-boolean --validate --validate-modality grid;259.09984946250916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;0;9;--features-as-boolean --validate --validate-modality grid;277.11227345466614;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;0;--features-as-boolean --validate --validate-modality grid;71.2811508178711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;1;--features-as-boolean --validate --validate-modality grid;69.01241326332092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;2;--features-as-boolean --validate --validate-modality grid;72.4354476928711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;3;--features-as-boolean --validate --validate-modality grid;71.94773936271667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;4;--features-as-boolean --validate --validate-modality grid;71.04120516777039;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;5;--features-as-boolean --validate --validate-modality grid;72.74806261062622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;6;--features-as-boolean --validate --validate-modality grid;74.29045462608337;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;7;--features-as-boolean --validate --validate-modality grid;72.78370714187622;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;8;--features-as-boolean --validate --validate-modality grid;69.97186779975891;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;1;9;--features-as-boolean --validate --validate-modality grid;76.57760167121887;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --validate --validate-modality forall;217.59950590133667;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --validate --validate-modality grid;223.99052953720093;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --validate --validate-modality forall;244.88720154762268;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --validate --validate-modality grid;219.95247745513916;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --validate --validate-modality forall;211.48238372802734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --validate --validate-modality grid;228.56267666816711;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --validate --validate-modality forall;222.7907440662384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --validate --validate-modality grid;219.78814816474915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --validate --validate-modality forall;216.44249939918518;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --validate --validate-modality grid;217.01362371444702;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --validate --validate-modality forall;215.85713267326355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --validate --validate-modality grid;226.36157727241516;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --validate --validate-modality forall;210.41933035850525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --validate --validate-modality grid;223.90173768997192;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --validate --validate-modality forall;226.61367774009705;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --validate --validate-modality grid;214.58275079727173;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --validate --validate-modality forall;198.00796699523926;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --validate --validate-modality grid;231.2767436504364;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --validate --validate-modality forall;231.00589871406555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --validate --validate-modality grid;228.9429280757904;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --validate --validate-modality forall;13.29351806640625;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.836255073547363;valid;{"result": "valid"}
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --validate --validate-modality forall;13.216746807098389;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --validate --validate-modality grid;5.202428579330444;valid;{"result": "valid"}
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --validate --validate-modality forall;13.193899154663086;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.840268611907959;valid;{"result": "valid"}
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --validate --validate-modality forall;13.933933019638062;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --validate --validate-modality grid;5.185290813446045;valid;{"result": "valid"}
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --validate --validate-modality forall;13.72878384590149;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --validate --validate-modality grid;5.430967092514038;valid;{"result": "valid"}
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --validate --validate-modality forall;13.184138298034668;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --validate --validate-modality grid;5.073285102844238;valid;{"result": "valid"}
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --validate --validate-modality forall;13.740590810775757;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --validate --validate-modality grid;5.125015020370483;valid;{"result": "valid"}
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --validate --validate-modality forall;13.572981834411621;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --validate --validate-modality grid;5.196326732635498;valid;{"result": "valid"}
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --validate --validate-modality forall;13.200932025909424;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --validate --validate-modality grid;5.048851013183594;valid;{"result": "valid"}
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --validate --validate-modality forall;13.240357398986816;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --validate --validate-modality grid;5.350162506103516;valid;{"result": "valid"}
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;4;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --validate --validate-modality forall;12.67851734161377;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --validate --validate-modality grid;4.8156328201293945;valid;{"result": "valid"}
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --validate --validate-modality forall;12.762617111206055;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --validate --validate-modality grid;5.174724102020264;valid;{"result": "valid"}
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --validate --validate-modality forall;13.421870708465576;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --validate --validate-modality grid;5.231479167938232;valid;{"result": "valid"}
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --validate --validate-modality forall;12.678297519683838;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --validate --validate-modality grid;4.837909460067749;valid;{"result": "valid"}
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --validate --validate-modality forall;13.252647638320923;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --validate --validate-modality grid;4.830608606338501;valid;{"result": "valid"}
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --validate --validate-modality forall;12.869147777557373;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --validate --validate-modality grid;4.852635383605957;valid;{"result": "valid"}
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --validate --validate-modality forall;12.487337589263916;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --validate --validate-modality grid;4.675672769546509;valid;{"result": "valid"}
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --validate --validate-modality forall;12.263562202453613;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --validate --validate-modality grid;4.841115951538086;valid;{"result": "valid"}
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --validate --validate-modality forall;12.51548457145691;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --validate --validate-modality grid;4.749425411224365;valid;{"result": "valid"}
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --validate --validate-modality forall;13.182550430297852;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --validate --validate-modality grid;5.215014219284058;valid;{"result": "valid"}
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --validate --validate-modality forall;104.24085068702698;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --validate --validate-modality forall;86.95436835289001;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --validate --validate-modality forall;100.59891986846924;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --validate --validate-modality forall;97.31374645233154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --validate --validate-modality forall;92.78441905975342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --validate --validate-modality forall;92.7094578742981;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --validate --validate-modality forall;103.58008646965027;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --validate --validate-modality forall;93.72022676467896;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --validate --validate-modality forall;91.90489864349365;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --validate --validate-modality forall;93.6242139339447;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;6;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;0;--features-as-boolean --validate --validate-modality grid;125.20302534103394;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;1;--features-as-boolean --validate --validate-modality grid;118.59542989730835;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;2;--features-as-boolean --validate --validate-modality grid;124.26407074928284;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;3;--features-as-boolean --validate --validate-modality grid;121.32447481155396;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;4;--features-as-boolean --validate --validate-modality grid;118.6861183643341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;5;--features-as-boolean --validate --validate-modality grid;114.81325817108154;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;6;--features-as-boolean --validate --validate-modality grid;119.99319791793823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;7;--features-as-boolean --validate --validate-modality grid;117.16109132766724;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;8;--features-as-boolean --validate --validate-modality grid;116.2809386253357;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;7;9;--features-as-boolean --validate --validate-modality grid;126.48714447021484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;0;--features-as-boolean --validate --validate-modality grid;70.84296464920044;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;1;--features-as-boolean --validate --validate-modality grid;69.01193857192993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;2;--features-as-boolean --validate --validate-modality grid;70.28548812866211;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;3;--features-as-boolean --validate --validate-modality grid;71.92211580276489;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;4;--features-as-boolean --validate --validate-modality grid;73.24071073532104;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;5;--features-as-boolean --validate --validate-modality grid;69.60137224197388;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;6;--features-as-boolean --validate --validate-modality grid;72.62668323516846;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;7;--features-as-boolean --validate --validate-modality grid;69.76802062988281;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;8;--features-as-boolean --validate --validate-modality grid;69.85754084587097;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;8;9;--features-as-boolean --validate --validate-modality grid;73.17756223678589;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;0;--features-as-boolean --validate --validate-modality grid;93.3570728302002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
500;10;6;9;1;--features-as-boolean --validate --validate-modality grid;89.67807674407959;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;2;--features-as-boolean --validate --validate-modality grid;88.0189368724823;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;3;--features-as-boolean --validate --validate-modality grid;92.15847992897034;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;4;--features-as-boolean --validate --validate-modality grid;91.72479224205017;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;5;--features-as-boolean --validate --validate-modality grid;88.79000973701477;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;6;--features-as-boolean --validate --validate-modality grid;91.31559872627258;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;7;--features-as-boolean --validate --validate-modality grid;89.24025297164917;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;8;--features-as-boolean --validate --validate-modality grid;92.77942180633545;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;9;9;--features-as-boolean --validate --validate-modality grid;89.78084969520569;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;10;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --validate --validate-modality forall;241.31862878799438;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --validate --validate-modality grid;81.85132479667664;valid;{"result": "valid"}
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --validate --validate-modality forall;265.50550508499146;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --validate --validate-modality grid;82.44793653488159;valid;{"result": "valid"}
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --validate --validate-modality forall;183.20368003845215;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --validate --validate-modality grid;84.63079905509949;valid;{"result": "valid"}
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --validate --validate-modality forall;189.29208779335022;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --validate --validate-modality grid;83.94506001472473;valid;{"result": "valid"}
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --validate --validate-modality forall;228.24845719337463;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --validate --validate-modality grid;83.00911164283752;valid;{"result": "valid"}
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --validate --validate-modality forall;257.49918603897095;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --validate --validate-modality grid;84.27777695655823;valid;{"result": "valid"}
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --validate --validate-modality forall;214.71641182899475;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --validate --validate-modality grid;84.41505932807922;valid;{"result": "valid"}
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --validate --validate-modality forall;246.95925879478455;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --validate --validate-modality grid;81.07084798812866;valid;{"result": "valid"}
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --validate --validate-modality forall;231.3252739906311;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --validate --validate-modality grid;81.98652148246765;valid;{"result": "valid"}
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --validate --validate-modality forall;245.84597826004028;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --validate --validate-modality grid;83.2608232498169;valid;{"result": "valid"}
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;12;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;0;--features-as-boolean --validate --validate-modality grid;97.00956964492798;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;1;--features-as-boolean --validate --validate-modality grid;91.9725911617279;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;2;--features-as-boolean --validate --validate-modality grid;86.18911528587341;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;3;--features-as-boolean --validate --validate-modality grid;93.55103707313538;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;4;--features-as-boolean --validate --validate-modality grid;90.87383222579956;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;5;--features-as-boolean --validate --validate-modality grid;94.3140139579773;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;6;--features-as-boolean --validate --validate-modality grid;97.96690845489502;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;7;--features-as-boolean --validate --validate-modality grid;96.27747464179993;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;8;--features-as-boolean --validate --validate-modality grid;88.86550736427307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;13;9;--features-as-boolean --validate --validate-modality grid;91.13807106018066;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;14;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --validate --validate-modality forall;14.045762777328491;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --validate --validate-modality grid;5.418860673904419;valid;{"result": "valid"}
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --validate --validate-modality forall;14.368260860443115;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --validate --validate-modality grid;5.384094476699829;valid;{"result": "valid"}
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --validate --validate-modality forall;16.57804584503174;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --validate --validate-modality grid;5.056374549865723;valid;{"result": "valid"}
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --validate --validate-modality forall;15.820433378219604;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --validate --validate-modality grid;5.110569953918457;valid;{"result": "valid"}
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --validate --validate-modality forall;14.034828424453735;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --validate --validate-modality grid;5.290332317352295;valid;{"result": "valid"}
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --validate --validate-modality forall;13.528290510177612;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --validate --validate-modality grid;5.121286392211914;valid;{"result": "valid"}
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --validate --validate-modality forall;13.88119125366211;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --validate --validate-modality grid;5.101707935333252;valid;{"result": "valid"}
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --validate --validate-modality forall;13.70632290840149;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --validate --validate-modality grid;5.00077223777771;valid;{"result": "valid"}
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --validate --validate-modality forall;14.772135257720947;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --validate --validate-modality grid;5.460443019866943;valid;{"result": "valid"}
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --validate --validate-modality forall;13.445616483688354;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --validate --validate-modality grid;5.461343288421631;valid;{"result": "valid"}
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;16;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --validate --validate-modality forall;12.716721296310425;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --validate --validate-modality grid;15.706212997436523;valid;{"result": "valid"}
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --validate --validate-modality forall;13.154244422912598;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --validate --validate-modality grid;15.142778635025024;valid;{"result": "valid"}
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --validate --validate-modality forall;12.505730390548706;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --validate --validate-modality grid;17.17297673225403;valid;{"result": "valid"}
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --validate --validate-modality forall;12.662262201309204;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --validate --validate-modality grid;16.39645218849182;valid;{"result": "valid"}
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --validate --validate-modality forall;13.051360368728638;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --validate --validate-modality grid;15.521484851837158;valid;{"result": "valid"}
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --validate --validate-modality forall;12.396686792373657;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --validate --validate-modality grid;15.03978943824768;valid;{"result": "valid"}
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --validate --validate-modality forall;11.992672443389893;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --validate --validate-modality grid;14.747392654418945;valid;{"result": "valid"}
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --validate --validate-modality forall;12.53140115737915;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --validate --validate-modality grid;14.529380559921265;valid;{"result": "valid"}
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --validate --validate-modality forall;12.372897624969482;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --validate --validate-modality grid;15.137489318847656;valid;{"result": "valid"}
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --validate --validate-modality forall;12.33841586112976;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --validate --validate-modality grid;14.726136445999146;valid;{"result": "valid"}
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;0;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;1;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;2;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;3;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;4;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;5;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;6;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;7;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;8;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
500;10;6;18;9;--features-as-boolean --validate --validate-modality grid;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --validate --validate-modality forall;13.583364725112915;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --validate --validate-modality grid;5.180218935012817;valid;{"result": "valid"}
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --validate --validate-modality forall;12.797481298446655;valid;{"result": "valid"}
500;10;6;19;1;--features-as-boolean --validate --validate-modality grid;4.9690210819244385;valid;{"result": "valid"}
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --validate --validate-modality forall;13.529031038284302;valid;{"result": "valid"}
500;10;6;19;2;--features-as-boolean --validate --validate-modality grid;5.025849342346191;valid;{"result": "valid"}
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --validate --validate-modality forall;13.933990001678467;valid;{"result": "valid"}
500;10;6;19;3;--features-as-boolean --validate --validate-modality grid;5.754847049713135;valid;{"result": "valid"}
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --validate --validate-modality forall;13.740398406982422;valid;{"result": "valid"}
500;10;6;19;4;--features-as-boolean --validate --validate-modality grid;5.550884485244751;valid;{"result": "valid"}
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --validate --validate-modality forall;14.24366283416748;valid;{"result": "valid"}
500;10;6;19;5;--features-as-boolean --validate --validate-modality grid;5.556708812713623;valid;{"result": "valid"}
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --validate --validate-modality forall;13.687036991119385;valid;{"result": "valid"}
500;10;6;19;6;--features-as-boolean --validate --validate-modality grid;5.64732027053833;valid;{"result": "valid"}
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --validate --validate-modality forall;13.184412956237793;valid;{"result": "valid"}
500;10;6;19;7;--features-as-boolean --validate --validate-modality grid;6.045775890350342;valid;{"result": "valid"}
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --validate --validate-modality forall;13.975801467895508;valid;{"result": "valid"}
500;10;6;19;8;--features-as-boolean --validate --validate-modality grid;4.988428115844727;valid;{"result": "valid"}
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --validate --validate-modality forall;14.251696348190308;valid;{"result": "valid"}
500;10;6;19;9;--features-as-boolean --validate --validate-modality grid;5.234285116195679;valid;{"result": "valid"}
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
500;10;6;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;


==> data/old/mauro3_0302.csv <==
features;contexts;ratio;i;j;cmd;time;result;text
350;10;5.75;0;0;--features-as-boolean --validate --validate-modality forall;22.767616033554077;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;0;--features-as-boolean --validate --validate-modality grid;3.975039482116699;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;199.63900756835938;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;269.4944155216217;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;1;--features-as-boolean --validate --validate-modality forall;20.436776161193848;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;1;--features-as-boolean --validate --validate-modality grid;4.002810001373291;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;268.45346117019653;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;2;--features-as-boolean --validate --validate-modality forall;16.44599437713623;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;2;--features-as-boolean --validate --validate-modality grid;4.3881285190582275;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.9820637702942;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;3;--features-as-boolean --validate --validate-modality forall;10.542869806289673;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;3;--features-as-boolean --validate --validate-modality grid;4.329881429672241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;248.66787266731262;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;263.54944348335266;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;4;--features-as-boolean --validate --validate-modality forall;20.751302242279053;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;4;--features-as-boolean --validate --validate-modality grid;4.193588733673096;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.46600723266602;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;5;--features-as-boolean --validate --validate-modality forall;15.004217624664307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;5;--features-as-boolean --validate --validate-modality grid;4.662237644195557;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;273.5479736328125;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;6;--features-as-boolean --validate --validate-modality forall;9.784569501876831;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;6;--features-as-boolean --validate --validate-modality grid;4.201034307479858;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;141.0192391872406;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;266.90561509132385;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;7;--features-as-boolean --validate --validate-modality forall;12.570276737213135;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;7;--features-as-boolean --validate --validate-modality grid;4.141366720199585;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;180.0609393119812;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.5231068134308;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;0;8;--features-as-boolean --validate --validate-modality forall;13.360568523406982;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;8;--features-as-boolean --validate --validate-modality grid;4.43715763092041;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.0777449607849;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;5.75;0;9;--features-as-boolean --validate --validate-modality forall;26.432183265686035;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;9;--features-as-boolean --validate --validate-modality grid;4.33469033241272;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;239.9339201450348;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;5.75;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;262.8934438228607;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;5.75;1;0;--features-as-boolean --validate --validate-modality forall;7.802950143814087;valid;{"result": "valid"}
350;10;5.75;1;0;--features-as-boolean --validate --validate-modality grid;4.288862228393555;valid;{"result": "valid"}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.14048480987549;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.28978991508484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;162.03976845741272;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --validate --validate-modality forall;7.73416543006897;valid;{"result": "valid"}
350;10;5.75;1;1;--features-as-boolean --validate --validate-modality grid;4.505568742752075;valid;{"result": "valid"}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.518125295639038;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.545101165771484;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;166.98309922218323;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --validate --validate-modality forall;7.464525938034058;valid;{"result": "valid"}
350;10;5.75;1;2;--features-as-boolean --validate --validate-modality grid;4.467103481292725;valid;{"result": "valid"}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;18.54343008995056;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.746283292770386;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;173.3052785396576;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --validate --validate-modality forall;7.875574111938477;valid;{"result": "valid"}
350;10;5.75;1;3;--features-as-boolean --validate --validate-modality grid;4.776200294494629;valid;{"result": "valid"}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;28.25979495048523;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.24106526374817;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.17616438865662;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --validate --validate-modality forall;7.725449562072754;valid;{"result": "valid"}
350;10;5.75;1;4;--features-as-boolean --validate --validate-modality grid;4.25129508972168;valid;{"result": "valid"}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.24624276161194;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.702972412109375;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;170.50297951698303;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --validate --validate-modality forall;8.038053512573242;valid;{"result": "valid"}
350;10;5.75;1;5;--features-as-boolean --validate --validate-modality grid;4.451144456863403;valid;{"result": "valid"}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.8230299949646;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.44921565055847;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;162.27951765060425;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --validate --validate-modality forall;7.964372873306274;valid;{"result": "valid"}
350;10;5.75;1;6;--features-as-boolean --validate --validate-modality grid;4.379788875579834;valid;{"result": "valid"}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.391671419143677;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.41317868232727;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;160.54528713226318;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --validate --validate-modality forall;7.689746618270874;valid;{"result": "valid"}
350;10;5.75;1;7;--features-as-boolean --validate --validate-modality grid;4.234428644180298;valid;{"result": "valid"}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.984246492385864;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.26780343055725;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;154.9892520904541;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --validate --validate-modality forall;8.272161722183228;valid;{"result": "valid"}
350;10;5.75;1;8;--features-as-boolean --validate --validate-modality grid;4.195780992507935;valid;{"result": "valid"}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.05274486541748;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.171998500823975;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;163.07801294326782;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --validate --validate-modality forall;7.34660530090332;valid;{"result": "valid"}
350;10;5.75;1;9;--features-as-boolean --validate --validate-modality grid;4.163914680480957;valid;{"result": "valid"}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.51865553855896;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;52.43420648574829;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;165.41946625709534;no_anomaly;{"dead_features": {}, "false_optionals": {}}
350;10;5.75;2;0;--features-as-boolean --validate --validate-modality forall;104.29613995552063;valid;{"result": "valid"}
350;10;5.75;2;0;--features-as-boolean --validate --validate-modality grid;26.42382788658142;valid;{"result": "valid"}
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --validate --validate-modality forall;34.34238243103027;valid;{"result": "valid"}
350;10;5.75;2;1;--features-as-boolean --validate --validate-modality grid;25.963500022888184;valid;{"result": "valid"}
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --validate --validate-modality forall;151.62083172798157;valid;{"result": "valid"}
350;10;5.75;2;2;--features-as-boolean --validate --validate-modality grid;27.039090394973755;valid;{"result": "valid"}
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --validate --validate-modality forall;28.08796215057373;valid;{"result": "valid"}
350;10;5.75;2;3;--features-as-boolean --validate --validate-modality grid;24.86249327659607;valid;{"result": "valid"}
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --validate --validate-modality forall;38.29683566093445;valid;{"result": "valid"}
350;10;5.75;2;4;--features-as-boolean --validate --validate-modality grid;25.85322093963623;valid;{"result": "valid"}
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;5;--features-as-boolean --validate --validate-modality forall;8.594574689865112;valid;{"result": "valid"}
350;10;5.75;2;5;--features-as-boolean --validate --validate-modality grid;25.48413896560669;valid;{"result": "valid"}
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.91033792495728;false;{"dead_features": {}, "false_optionals": {"f205": [0]}}
350;10;5.75;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --validate --validate-modality forall;21.200684785842896;valid;{"result": "valid"}
350;10;5.75;2;6;--features-as-boolean --validate --validate-modality grid;26.70001983642578;valid;{"result": "valid"}
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --validate --validate-modality forall;65.73191237449646;valid;{"result": "valid"}
350;10;5.75;2;7;--features-as-boolean --validate --validate-modality grid;26.098406553268433;valid;{"result": "valid"}
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;8;--features-as-boolean --validate --validate-modality forall;26.91142249107361;valid;{"result": "valid"}
350;10;5.75;2;8;--features-as-boolean --validate --validate-modality grid;24.91959524154663;valid;{"result": "valid"}
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --validate --validate-modality forall;25.816991806030273;valid;{"result": "valid"}
350;10;5.75;2;9;--features-as-boolean --validate --validate-modality grid;26.26260256767273;valid;{"result": "valid"}
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;0;--features-as-boolean --validate --validate-modality forall;7.379894256591797;valid;{"result": "valid"}
350;10;5.75;3;0;--features-as-boolean --validate --validate-modality grid;8.77847933769226;valid;{"result": "valid"}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.0017454624176;dead;{"dead_features": {"f305": [0]}, "false_optionals": {}}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;44.16924524307251;dead;{"dead_features": {"f257": [0]}, "false_optionals": {}}
350;10;5.75;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;1;--features-as-boolean --validate --validate-modality forall;7.765274286270142;valid;{"result": "valid"}
350;10;5.75;3;1;--features-as-boolean --validate --validate-modality grid;10.789818525314331;valid;{"result": "valid"}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;101.43886256217957;dead;{"dead_features": {"f30": [0]}, "false_optionals": {}}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.69013214111328;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;2;--features-as-boolean --validate --validate-modality forall;9.016916275024414;valid;{"result": "valid"}
350;10;5.75;3;2;--features-as-boolean --validate --validate-modality grid;8.67622184753418;valid;{"result": "valid"}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.81725835800171;dead;{"dead_features": {"f317": [0]}, "false_optionals": {}}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;91.03002214431763;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;3;--features-as-boolean --validate --validate-modality forall;8.159881830215454;valid;{"result": "valid"}
350;10;5.75;3;3;--features-as-boolean --validate --validate-modality grid;10.006008625030518;valid;{"result": "valid"}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.45905923843384;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.05903768539429;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;4;--features-as-boolean --validate --validate-modality forall;7.657438278198242;valid;{"result": "valid"}
350;10;5.75;3;4;--features-as-boolean --validate --validate-modality grid;10.256555318832397;valid;{"result": "valid"}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.65538763999939;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.282926082611084;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;5;--features-as-boolean --validate --validate-modality forall;7.847530364990234;valid;{"result": "valid"}
350;10;5.75;3;5;--features-as-boolean --validate --validate-modality grid;8.690264463424683;valid;{"result": "valid"}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;143.69269156455994;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;54.15942931175232;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;6;--features-as-boolean --validate --validate-modality forall;8.582935571670532;valid;{"result": "valid"}
350;10;5.75;3;6;--features-as-boolean --validate --validate-modality grid;10.652926445007324;valid;{"result": "valid"}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.28572249412537;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.01532459259033;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;7;--features-as-boolean --validate --validate-modality forall;8.095094203948975;valid;{"result": "valid"}
350;10;5.75;3;7;--features-as-boolean --validate --validate-modality grid;9.378178834915161;valid;{"result": "valid"}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.97438025474548;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.56458926200867;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;8;--features-as-boolean --validate --validate-modality forall;8.112693548202515;valid;{"result": "valid"}
350;10;5.75;3;8;--features-as-boolean --validate --validate-modality grid;9.432158470153809;valid;{"result": "valid"}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;143.67493510246277;dead;{"dead_features": {"f30": [0]}, "false_optionals": {}}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;56.3791561126709;dead;{"dead_features": {"f325": [0]}, "false_optionals": {}}
350;10;5.75;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;3;9;--features-as-boolean --validate --validate-modality forall;7.748297929763794;valid;{"result": "valid"}
350;10;5.75;3;9;--features-as-boolean --validate --validate-modality grid;8.736281633377075;valid;{"result": "valid"}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.04925203323364;dead;{"dead_features": {"f56": [0]}, "false_optionals": {}}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.765841007232666;dead;{"dead_features": {"f194": [0]}, "false_optionals": {}}
350;10;5.75;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;0;--features-as-boolean --validate --validate-modality forall;20.126196146011353;valid;{"result": "valid"}
350;10;5.75;4;0;--features-as-boolean --validate --validate-modality grid;18.538966417312622;valid;{"result": "valid"}
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;201.51834893226624;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;5.75;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;1;--features-as-boolean --validate --validate-modality forall;30.804698705673218;valid;{"result": "valid"}
350;10;5.75;4;1;--features-as-boolean --validate --validate-modality grid;17.955893516540527;valid;{"result": "valid"}
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.1735670566559;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;2;--features-as-boolean --validate --validate-modality forall;21.354341745376587;valid;{"result": "valid"}
350;10;5.75;4;2;--features-as-boolean --validate --validate-modality grid;18.542158365249634;valid;{"result": "valid"}
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;170.936359167099;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;289.1758553981781;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;5.75;4;3;--features-as-boolean --validate --validate-modality forall;9.731747388839722;valid;{"result": "valid"}
350;10;5.75;4;3;--features-as-boolean --validate --validate-modality grid;17.88502860069275;valid;{"result": "valid"}
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;275.02430629730225;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;299.47982692718506;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;4;4;--features-as-boolean --validate --validate-modality forall;79.32435703277588;valid;{"result": "valid"}
350;10;5.75;4;4;--features-as-boolean --validate --validate-modality grid;18.97646141052246;valid;{"result": "valid"}
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.5382249355316;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;5.75;4;5;--features-as-boolean --validate --validate-modality forall;54.96610903739929;valid;{"result": "valid"}
350;10;5.75;4;5;--features-as-boolean --validate --validate-modality grid;19.09921407699585;valid;{"result": "valid"}
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.89399886131287;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;281.6820447444916;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;5.75;4;6;--features-as-boolean --validate --validate-modality forall;30.64470672607422;valid;{"result": "valid"}
350;10;5.75;4;6;--features-as-boolean --validate --validate-modality grid;17.920033931732178;valid;{"result": "valid"}
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;232.02032661437988;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;7;--features-as-boolean --validate --validate-modality forall;77.94731974601746;valid;{"result": "valid"}
350;10;5.75;4;7;--features-as-boolean --validate --validate-modality grid;18.50442910194397;valid;{"result": "valid"}
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;282.2489347457886;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;4;8;--features-as-boolean --validate --validate-modality forall;43.85665035247803;valid;{"result": "valid"}
350;10;5.75;4;8;--features-as-boolean --validate --validate-modality grid;17.3377468585968;valid;{"result": "valid"}
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;4;9;--features-as-boolean --validate --validate-modality forall;38.307491064071655;valid;{"result": "valid"}
350;10;5.75;4;9;--features-as-boolean --validate --validate-modality grid;18.994381189346313;valid;{"result": "valid"}
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;284.7773058414459;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;5.75;5;0;--features-as-boolean --validate --validate-modality forall;8.218320608139038;valid;{"result": "valid"}
350;10;5.75;5;0;--features-as-boolean --validate --validate-modality grid;4.388992786407471;valid;{"result": "valid"}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.49992656707764;dead;{"dead_features": {"f145": [0]}, "false_optionals": {}}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.399001598358154;dead;{"dead_features": {"f310": [0]}, "false_optionals": {}}
350;10;5.75;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;1;--features-as-boolean --validate --validate-modality forall;7.321113348007202;valid;{"result": "valid"}
350;10;5.75;5;1;--features-as-boolean --validate --validate-modality grid;4.294312238693237;valid;{"result": "valid"}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.220256090164185;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.693620204925537;dead;{"dead_features": {"f349": [0]}, "false_optionals": {}}
350;10;5.75;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;2;--features-as-boolean --validate --validate-modality forall;8.127347707748413;valid;{"result": "valid"}
350;10;5.75;5;2;--features-as-boolean --validate --validate-modality grid;4.450885534286499;valid;{"result": "valid"}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.28649663925171;dead;{"dead_features": {"f181": [0]}, "false_optionals": {}}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.13813614845276;dead;{"dead_features": {"f137": [0]}, "false_optionals": {}}
350;10;5.75;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;3;--features-as-boolean --validate --validate-modality forall;7.917090177536011;valid;{"result": "valid"}
350;10;5.75;5;3;--features-as-boolean --validate --validate-modality grid;4.850451231002808;valid;{"result": "valid"}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.65307641029358;dead;{"dead_features": {"f178": [0]}, "false_optionals": {}}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.98829197883606;dead;{"dead_features": {"f285": [0]}, "false_optionals": {}}
350;10;5.75;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;4;--features-as-boolean --validate --validate-modality forall;7.979831218719482;valid;{"result": "valid"}
350;10;5.75;5;4;--features-as-boolean --validate --validate-modality grid;5.219855785369873;valid;{"result": "valid"}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.184470415115356;dead;{"dead_features": {"f172": [0]}, "false_optionals": {}}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.267606019973755;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;5;--features-as-boolean --validate --validate-modality forall;8.397425174713135;valid;{"result": "valid"}
350;10;5.75;5;5;--features-as-boolean --validate --validate-modality grid;4.320779085159302;valid;{"result": "valid"}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.37172794342041;dead;{"dead_features": {"f36": [0]}, "false_optionals": {}}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.366265296936035;dead;{"dead_features": {"f311": [0]}, "false_optionals": {}}
350;10;5.75;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;6;--features-as-boolean --validate --validate-modality forall;8.252861022949219;valid;{"result": "valid"}
350;10;5.75;5;6;--features-as-boolean --validate --validate-modality grid;4.4607203006744385;valid;{"result": "valid"}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.3078076839447;dead;{"dead_features": {"f310": [0]}, "false_optionals": {}}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.685268878936768;dead;{"dead_features": {"f181": [0]}, "false_optionals": {}}
350;10;5.75;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;7;--features-as-boolean --validate --validate-modality forall;7.672230243682861;valid;{"result": "valid"}
350;10;5.75;5;7;--features-as-boolean --validate --validate-modality grid;4.721536874771118;valid;{"result": "valid"}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.98933458328247;dead;{"dead_features": {"f270": [0]}, "false_optionals": {}}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.888978958129883;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;5.75;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;8;--features-as-boolean --validate --validate-modality forall;8.474151849746704;valid;{"result": "valid"}
350;10;5.75;5;8;--features-as-boolean --validate --validate-modality grid;4.580189228057861;valid;{"result": "valid"}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.98641657829285;dead;{"dead_features": {"f146": [0]}, "false_optionals": {}}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.57184648513794;dead;{"dead_features": {"f143": [0]}, "false_optionals": {}}
350;10;5.75;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;5;9;--features-as-boolean --validate --validate-modality forall;8.327444314956665;valid;{"result": "valid"}
350;10;5.75;5;9;--features-as-boolean --validate --validate-modality grid;4.359587907791138;valid;{"result": "valid"}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.33090567588806;dead;{"dead_features": {"f178": [0]}, "false_optionals": {}}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;95.63805842399597;dead;{"dead_features": {"f145": [0]}, "false_optionals": {}}
350;10;5.75;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --validate --validate-modality forall;46.941094160079956;valid;{"result": "valid"}
350;10;5.75;6;0;--features-as-boolean --validate --validate-modality grid;84.62573957443237;valid;{"result": "valid"}
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --validate --validate-modality forall;28.33274555206299;valid;{"result": "valid"}
350;10;5.75;6;1;--features-as-boolean --validate --validate-modality grid;86.73890829086304;valid;{"result": "valid"}
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --validate --validate-modality forall;33.37179899215698;valid;{"result": "valid"}
350;10;5.75;6;2;--features-as-boolean --validate --validate-modality grid;90.14066100120544;valid;{"result": "valid"}
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;5.75;6;3;--features-as-boolean --validate --validate-modality grid;86.19674491882324;valid;{"result": "valid"}
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --validate --validate-modality forall;91.81723356246948;valid;{"result": "valid"}
350;10;5.75;6;4;--features-as-boolean --validate --validate-modality grid;86.24937987327576;valid;{"result": "valid"}
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --validate --validate-modality forall;96.2629234790802;valid;{"result": "valid"}
350;10;5.75;6;5;--features-as-boolean --validate --validate-modality grid;85.29274559020996;valid;{"result": "valid"}
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --validate --validate-modality forall;90.92931842803955;valid;{"result": "valid"}
350;10;5.75;6;6;--features-as-boolean --validate --validate-modality grid;85.69021368026733;valid;{"result": "valid"}
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --validate --validate-modality forall;139.25568270683289;valid;{"result": "valid"}
350;10;5.75;6;7;--features-as-boolean --validate --validate-modality grid;83.39321827888489;valid;{"result": "valid"}
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --validate --validate-modality grid;87.54785299301147;valid;{"result": "valid"}
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --validate --validate-modality forall;31.950030088424683;valid;{"result": "valid"}
350;10;5.75;6;9;--features-as-boolean --validate --validate-modality grid;85.32586550712585;valid;{"result": "valid"}
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;0;--features-as-boolean --validate --validate-modality forall;8.547638416290283;valid;{"result": "valid"}
350;10;5.75;7;0;--features-as-boolean --validate --validate-modality grid;4.591620445251465;valid;{"result": "valid"}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.81883788108826;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.22969603538513;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;1;--features-as-boolean --validate --validate-modality forall;8.187689065933228;valid;{"result": "valid"}
350;10;5.75;7;1;--features-as-boolean --validate --validate-modality grid;4.593270540237427;valid;{"result": "valid"}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;93.8423957824707;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;80.83968544006348;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;2;--features-as-boolean --validate --validate-modality forall;8.057256937026978;valid;{"result": "valid"}
350;10;5.75;7;2;--features-as-boolean --validate --validate-modality grid;4.716865301132202;valid;{"result": "valid"}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.2965977191925;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;57.367987632751465;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;3;--features-as-boolean --validate --validate-modality forall;8.034384965896606;valid;{"result": "valid"}
350;10;5.75;7;3;--features-as-boolean --validate --validate-modality grid;4.354754447937012;valid;{"result": "valid"}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;90.4393310546875;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;76.07456159591675;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;4;--features-as-boolean --validate --validate-modality forall;7.2484846115112305;valid;{"result": "valid"}
350;10;5.75;7;4;--features-as-boolean --validate --validate-modality grid;4.506999254226685;valid;{"result": "valid"}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;80.41528916358948;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;70.50840401649475;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;5;--features-as-boolean --validate --validate-modality forall;7.399634122848511;valid;{"result": "valid"}
350;10;5.75;7;5;--features-as-boolean --validate --validate-modality grid;4.3645689487457275;valid;{"result": "valid"}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;190.26917338371277;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;87.43662667274475;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;6;--features-as-boolean --validate --validate-modality forall;7.177733898162842;valid;{"result": "valid"}
350;10;5.75;7;6;--features-as-boolean --validate --validate-modality grid;4.2850661277771;valid;{"result": "valid"}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;95.6388189792633;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;83.2751636505127;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;7;--features-as-boolean --validate --validate-modality forall;7.165994167327881;valid;{"result": "valid"}
350;10;5.75;7;7;--features-as-boolean --validate --validate-modality grid;4.612567901611328;valid;{"result": "valid"}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;205.8669629096985;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.53328490257263;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;5.75;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;8;--features-as-boolean --validate --validate-modality forall;7.594842195510864;valid;{"result": "valid"}
350;10;5.75;7;8;--features-as-boolean --validate --validate-modality grid;4.3149168491363525;valid;{"result": "valid"}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.31042242050171;dead;{"dead_features": {"f274": [0]}, "false_optionals": {}}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;167.75207829475403;dead;{"dead_features": {"f76": [0]}, "false_optionals": {}}
350;10;5.75;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;7;9;--features-as-boolean --validate --validate-modality forall;8.20306134223938;valid;{"result": "valid"}
350;10;5.75;7;9;--features-as-boolean --validate --validate-modality grid;4.223232984542847;valid;{"result": "valid"}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;81.35228490829468;dead;{"dead_features": {"f266": [0]}, "false_optionals": {}}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.46644163131714;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --validate --validate-modality forall;156.25236320495605;valid;{"result": "valid"}
350;10;5.75;8;0;--features-as-boolean --validate --validate-modality grid;209.69261121749878;valid;{"result": "valid"}
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --validate --validate-modality grid;208.78938484191895;valid;{"result": "valid"}
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --validate --validate-modality forall;79.96909928321838;valid;{"result": "valid"}
350;10;5.75;8;2;--features-as-boolean --validate --validate-modality grid;209.3905611038208;valid;{"result": "valid"}
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --validate --validate-modality grid;204.40360045433044;valid;{"result": "valid"}
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --validate --validate-modality forall;278.33867168426514;valid;{"result": "valid"}
350;10;5.75;8;4;--features-as-boolean --validate --validate-modality grid;218.4486231803894;valid;{"result": "valid"}
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --validate --validate-modality grid;206.90362119674683;valid;{"result": "valid"}
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --validate --validate-modality grid;213.5139081478119;valid;{"result": "valid"}
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --validate --validate-modality forall;190.92444801330566;valid;{"result": "valid"}
350;10;5.75;8;7;--features-as-boolean --validate --validate-modality grid;215.38332414627075;valid;{"result": "valid"}
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --validate --validate-modality grid;209.8928098678589;valid;{"result": "valid"}
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --validate --validate-modality grid;209.33162879943848;valid;{"result": "valid"}
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;9;0;--features-as-boolean --validate --validate-modality forall;4.607555150985718;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;0;--features-as-boolean --validate --validate-modality grid;2.344916820526123;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.352609634399414;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.519635677337646;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;9;1;--features-as-boolean --validate --validate-modality forall;5.5783209800720215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;1;--features-as-boolean --validate --validate-modality grid;2.255493640899658;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.535735845565796;dead;{"dead_features": {"f358": [0]}, "false_optionals": {}}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.554466247558594;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.75;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;283.2088613510132;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --validate --validate-modality forall;4.3145365715026855;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;2;--features-as-boolean --validate --validate-modality grid;2.330991744995117;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.98730969429016;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.598822116851807;dead;{"dead_features": {"f217": [0]}, "false_optionals": {}}
350;10;5.75;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;9;3;--features-as-boolean --validate --validate-modality forall;5.770831346511841;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;3;--features-as-boolean --validate --validate-modality grid;2.357926845550537;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.124020099639893;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.57198667526245;dead;{"dead_features": {"f37": [0]}, "false_optionals": {}}
350;10;5.75;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;292.52723717689514;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --validate --validate-modality forall;5.322369813919067;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;4;--features-as-boolean --validate --validate-modality grid;2.2797796726226807;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.42472553253174;dead;{"dead_features": {"f211": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.65721416473389;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.3370871543884;dead;{"dead_features": {"f292": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --validate --validate-modality forall;5.201580047607422;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;5;--features-as-boolean --validate --validate-modality grid;2.509845495223999;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.215665340423584;dead;{"dead_features": {"f206": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.270588636398315;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;278.96461844444275;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --validate --validate-modality forall;5.36099100112915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;6;--features-as-boolean --validate --validate-modality grid;2.2338175773620605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.116326808929443;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.048656463623047;dead;{"dead_features": {"f70": [0]}, "false_optionals": {}}
350;10;5.75;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;297.55344414711;dead;{"dead_features": {"f320": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --validate --validate-modality forall;5.008794784545898;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;7;--features-as-boolean --validate --validate-modality grid;2.4948408603668213;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.92072939872742;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.90139555931091;dead;{"dead_features": {"f49": [0]}, "false_optionals": {}}
350;10;5.75;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;288.57819271087646;dead;{"dead_features": {"f341": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --validate --validate-modality forall;4.937160491943359;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;8;--features-as-boolean --validate --validate-modality grid;2.3399598598480225;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;49.218092918395996;dead;{"dead_features": {"f88": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;89.45507669448853;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;294.1429088115692;dead;{"dead_features": {"f333": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --validate --validate-modality forall;5.095497131347656;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;9;--features-as-boolean --validate --validate-modality grid;2.2859907150268555;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.07298994064331;dead;{"dead_features": {"f51": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.737375497817993;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;5.75;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;277.9454119205475;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;5.75;10;0;--features-as-boolean --validate --validate-modality forall;7.97408390045166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;0;--features-as-boolean --validate --validate-modality grid;5.887779951095581;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;176.98962688446045;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;1;--features-as-boolean --validate --validate-modality forall;7.237947225570679;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;1;--features-as-boolean --validate --validate-modality grid;5.645771265029907;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;280.65111923217773;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --validate --validate-modality forall;7.123821258544922;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;2;--features-as-boolean --validate --validate-modality grid;5.8693623542785645;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --validate --validate-modality forall;6.234385013580322;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;3;--features-as-boolean --validate --validate-modality grid;5.945431709289551;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;4;--features-as-boolean --validate --validate-modality forall;8.938239812850952;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;4;--features-as-boolean --validate --validate-modality grid;5.617776393890381;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;154.60833358764648;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;5.75;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --validate --validate-modality forall;6.855875730514526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;5;--features-as-boolean --validate --validate-modality grid;5.827948093414307;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --validate --validate-modality forall;7.269075393676758;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;6;--features-as-boolean --validate --validate-modality grid;6.100924491882324;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --validate --validate-modality forall;8.269290208816528;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;7;--features-as-boolean --validate --validate-modality grid;6.05528712272644;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;8;--features-as-boolean --validate --validate-modality forall;8.496052742004395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;8;--features-as-boolean --validate --validate-modality grid;5.751645803451538;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --validate --validate-modality forall;8.699551105499268;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;9;--features-as-boolean --validate --validate-modality grid;5.651151657104492;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;0;--features-as-boolean --validate --validate-modality forall;9.45847225189209;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;0;--features-as-boolean --validate --validate-modality grid;3.848780632019043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.384494066238403;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;51.270397663116455;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;1;--features-as-boolean --validate --validate-modality forall;9.696008682250977;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;1;--features-as-boolean --validate --validate-modality grid;3.918884754180908;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.770384073257446;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.80817246437073;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;2;--features-as-boolean --validate --validate-modality forall;12.045078039169312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;2;--features-as-boolean --validate --validate-modality grid;4.379400253295898;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.06761455535889;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;50.177788496017456;dead;{"dead_features": {"f286": [0]}, "false_optionals": {}}
350;10;5.75;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;3;--features-as-boolean --validate --validate-modality forall;11.059026002883911;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;3;--features-as-boolean --validate --validate-modality grid;3.9006714820861816;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.69230937957764;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.95658802986145;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;4;--features-as-boolean --validate --validate-modality forall;10.701669692993164;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;4;--features-as-boolean --validate --validate-modality grid;3.884370803833008;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.43473720550537;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.32712292671204;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;5;--features-as-boolean --validate --validate-modality forall;7.987760543823242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;5;--features-as-boolean --validate --validate-modality grid;3.7699296474456787;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.754051208496094;dead;{"dead_features": {"f216": [0]}, "false_optionals": {}}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;67.24825930595398;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;5.75;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;6;--features-as-boolean --validate --validate-modality forall;11.07743239402771;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;6;--features-as-boolean --validate --validate-modality grid;4.002417325973511;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.45209360122681;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.02580118179321;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;7;--features-as-boolean --validate --validate-modality forall;10.477622747421265;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;7;--features-as-boolean --validate --validate-modality grid;3.8464467525482178;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.87146592140198;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.42085123062134;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;8;--features-as-boolean --validate --validate-modality forall;9.326327562332153;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;8;--features-as-boolean --validate --validate-modality grid;3.8473079204559326;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.438597202301025;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.95748233795166;dead;{"dead_features": {"f286": [0]}, "false_optionals": {}}
350;10;5.75;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;11;9;--features-as-boolean --validate --validate-modality forall;10.113154172897339;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;9;--features-as-boolean --validate --validate-modality grid;3.7752509117126465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;42.112393617630005;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.79309868812561;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;5.75;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;0;--features-as-boolean --validate --validate-modality forall;24.211997509002686;valid;{"result": "valid"}
350;10;5.75;12;0;--features-as-boolean --validate --validate-modality grid;9.405653238296509;valid;{"result": "valid"}
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;260.26352620124817;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;1;--features-as-boolean --validate --validate-modality forall;16.0023193359375;valid;{"result": "valid"}
350;10;5.75;12;1;--features-as-boolean --validate --validate-modality grid;9.402560472488403;valid;{"result": "valid"}
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;264.2060799598694;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;2;--features-as-boolean --validate --validate-modality forall;80.89700150489807;valid;{"result": "valid"}
350;10;5.75;12;2;--features-as-boolean --validate --validate-modality grid;9.613823413848877;valid;{"result": "valid"}
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;224.82937216758728;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;284.2828688621521;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;3;--features-as-boolean --validate --validate-modality forall;14.736722230911255;valid;{"result": "valid"}
350;10;5.75;12;3;--features-as-boolean --validate --validate-modality grid;9.862765312194824;valid;{"result": "valid"}
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;139.8803198337555;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.54246306419373;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;5.75;12;4;--features-as-boolean --validate --validate-modality forall;13.006680488586426;valid;{"result": "valid"}
350;10;5.75;12;4;--features-as-boolean --validate --validate-modality grid;9.8033607006073;valid;{"result": "valid"}
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;80.13671612739563;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.3696942329407;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;5;--features-as-boolean --validate --validate-modality forall;19.341689109802246;valid;{"result": "valid"}
350;10;5.75;12;5;--features-as-boolean --validate --validate-modality grid;9.80675721168518;valid;{"result": "valid"}
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;292.55304861068726;false;{"dead_features": {}, "false_optionals": {"f278": [0]}}
350;10;5.75;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.11564826965332;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;5.75;12;6;--features-as-boolean --validate --validate-modality forall;14.806072473526001;valid;{"result": "valid"}
350;10;5.75;12;6;--features-as-boolean --validate --validate-modality grid;9.921061515808105;valid;{"result": "valid"}
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;79.9608998298645;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;266.8351240158081;false;{"dead_features": {}, "false_optionals": {"f322": [0]}}
350;10;5.75;12;7;--features-as-boolean --validate --validate-modality forall;12.81679081916809;valid;{"result": "valid"}
350;10;5.75;12;7;--features-as-boolean --validate --validate-modality grid;10.15644884109497;valid;{"result": "valid"}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;235.6753807067871;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;198.87741899490356;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;5.75;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;285.28337121009827;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;5.75;12;8;--features-as-boolean --validate --validate-modality forall;66.9493260383606;valid;{"result": "valid"}
350;10;5.75;12;8;--features-as-boolean --validate --validate-modality grid;9.468863010406494;valid;{"result": "valid"}
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;170.0110731124878;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;5.75;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;272.1277668476105;false;{"dead_features": {}, "false_optionals": {"f151": [0]}}
350;10;5.75;12;9;--features-as-boolean --validate --validate-modality forall;26.32903265953064;valid;{"result": "valid"}
350;10;5.75;12;9;--features-as-boolean --validate --validate-modality grid;9.94404935836792;valid;{"result": "valid"}
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;228.3285105228424;false;{"dead_features": {}, "false_optionals": {"f151": [0]}}
350;10;5.75;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.8952851295471;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;5.75;13;0;--features-as-boolean --validate --validate-modality forall;9.21714448928833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;0;--features-as-boolean --validate --validate-modality grid;3.181626319885254;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.57387924194336;dead;{"dead_features": {"f323": [0]}, "false_optionals": {}}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.76508378982544;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;299.84943675994873;dead;{"dead_features": {"f85": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --validate --validate-modality forall;9.575308799743652;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;1;--features-as-boolean --validate --validate-modality grid;3.273449420928955;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.33321523666382;dead;{"dead_features": {"f36": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;47.042765378952026;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;294.9615831375122;dead;{"dead_features": {"f312": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --validate --validate-modality forall;10.698129177093506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;2;--features-as-boolean --validate --validate-modality grid;3.279536724090576;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;63.84140181541443;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.01280379295349;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;289.7145264148712;dead;{"dead_features": {"f55": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --validate --validate-modality forall;10.495529890060425;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;3;--features-as-boolean --validate --validate-modality grid;3.129443407058716;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;60.681841135025024;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;46.482173442840576;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;4;--features-as-boolean --validate --validate-modality forall;13.081093311309814;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;4;--features-as-boolean --validate --validate-modality grid;3.290447950363159;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.52385067939758;dead;{"dead_features": {"f209": [0]}, "false_optionals": {}}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.6820592880249;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;5;--features-as-boolean --validate --validate-modality forall;12.764233350753784;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;5;--features-as-boolean --validate --validate-modality grid;3.2720046043395996;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;52.12259578704834;dead;{"dead_features": {"f175": [0]}, "false_optionals": {}}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.917624950408936;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;296.4493896961212;dead;{"dead_features": {"f227": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --validate --validate-modality forall;9.528058528900146;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;6;--features-as-boolean --validate --validate-modality grid;3.2785582542419434;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.754271030426025;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.964571714401245;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;296.46846294403076;dead;{"dead_features": {"f138": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --validate --validate-modality forall;9.52149772644043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;7;--features-as-boolean --validate --validate-modality grid;3.221240282058716;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.90060305595398;dead;{"dead_features": {"f58": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.77288627624512;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;8;--features-as-boolean --validate --validate-modality forall;7.735239267349243;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;8;--features-as-boolean --validate --validate-modality grid;3.3279476165771484;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.48303556442261;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.743597984313965;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;5.75;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;13;9;--features-as-boolean --validate --validate-modality forall;10.26609206199646;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;9;--features-as-boolean --validate --validate-modality grid;3.358590841293335;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.80760669708252;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.98147439956665;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;282.3551425933838;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;5.75;14;0;--features-as-boolean --validate --validate-modality forall;46.280335426330566;valid;{"result": "valid"}
350;10;5.75;14;0;--features-as-boolean --validate --validate-modality grid;214.34502816200256;valid;{"result": "valid"}
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --validate --validate-modality forall;145.56989121437073;valid;{"result": "valid"}
350;10;5.75;14;1;--features-as-boolean --validate --validate-modality grid;234.50963878631592;valid;{"result": "valid"}
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;2;--features-as-boolean --validate --validate-modality forall;44.35680866241455;valid;{"result": "valid"}
350;10;5.75;14;2;--features-as-boolean --validate --validate-modality grid;228.49982976913452;valid;{"result": "valid"}
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;285.03488850593567;false;{"dead_features": {}, "false_optionals": {"f118": [0]}}
350;10;5.75;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --validate --validate-modality forall;58.89873504638672;valid;{"result": "valid"}
350;10;5.75;14;3;--features-as-boolean --validate --validate-modality grid;220.68440008163452;valid;{"result": "valid"}
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --validate --validate-modality forall;72.6021089553833;valid;{"result": "valid"}
350;10;5.75;14;4;--features-as-boolean --validate --validate-modality grid;228.41551089286804;valid;{"result": "valid"}
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --validate --validate-modality forall;40.37457251548767;valid;{"result": "valid"}
350;10;5.75;14;5;--features-as-boolean --validate --validate-modality grid;231.27149629592896;valid;{"result": "valid"}
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --validate --validate-modality forall;33.951746702194214;valid;{"result": "valid"}
350;10;5.75;14;6;--features-as-boolean --validate --validate-modality grid;212.225665807724;valid;{"result": "valid"}
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --validate --validate-modality forall;42.58886361122131;valid;{"result": "valid"}
350;10;5.75;14;7;--features-as-boolean --validate --validate-modality grid;225.94665575027466;valid;{"result": "valid"}
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --validate --validate-modality forall;16.044207334518433;valid;{"result": "valid"}
350;10;5.75;14;8;--features-as-boolean --validate --validate-modality grid;228.42662072181702;valid;{"result": "valid"}
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --validate --validate-modality forall;30.821985006332397;valid;{"result": "valid"}
350;10;5.75;14;9;--features-as-boolean --validate --validate-modality grid;219.82189416885376;valid;{"result": "valid"}
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;0;--features-as-boolean --validate --validate-modality forall;15.72332215309143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;0;--features-as-boolean --validate --validate-modality grid;5.3136210441589355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;70.52100896835327;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;59.78235626220703;dead;{"dead_features": {"f48": [0]}, "false_optionals": {}}
350;10;5.75;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;1;--features-as-boolean --validate --validate-modality forall;16.651256561279297;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;1;--features-as-boolean --validate --validate-modality grid;5.439457654953003;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;78.17952132225037;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;141.43567442893982;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;5.75;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;2;--features-as-boolean --validate --validate-modality forall;15.833199262619019;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;2;--features-as-boolean --validate --validate-modality grid;5.244352340698242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;133.45730662345886;dead;{"dead_features": {"f192": [0]}, "false_optionals": {}}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;99.25520610809326;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;5.75;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;3;--features-as-boolean --validate --validate-modality forall;17.19114065170288;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;3;--features-as-boolean --validate --validate-modality grid;5.304387331008911;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;90.44423246383667;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;42.68552041053772;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;5.75;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;4;--features-as-boolean --validate --validate-modality forall;18.475006580352783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;4;--features-as-boolean --validate --validate-modality grid;6.1903111934661865;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.94485688209534;dead;{"dead_features": {"f130": [0]}, "false_optionals": {}}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;53.348838329315186;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
350;10;5.75;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;5;--features-as-boolean --validate --validate-modality forall;16.58505415916443;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;5;--features-as-boolean --validate --validate-modality grid;5.4180378913879395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.72172784805298;dead;{"dead_features": {"f247": [0]}, "false_optionals": {}}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;49.20957708358765;dead;{"dead_features": {"f134": [0]}, "false_optionals": {}}
350;10;5.75;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;6;--features-as-boolean --validate --validate-modality forall;17.70913553237915;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;6;--features-as-boolean --validate --validate-modality grid;5.467145204544067;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.62621521949768;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.40947651863098;dead;{"dead_features": {"f130": [0]}, "false_optionals": {}}
350;10;5.75;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;7;--features-as-boolean --validate --validate-modality forall;17.651002645492554;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;7;--features-as-boolean --validate --validate-modality grid;5.293183326721191;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;85.70602083206177;dead;{"dead_features": {"f13": [0]}, "false_optionals": {}}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;78.05107736587524;dead;{"dead_features": {"f122": [0]}, "false_optionals": {}}
350;10;5.75;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;8;--features-as-boolean --validate --validate-modality forall;15.34557819366455;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;8;--features-as-boolean --validate --validate-modality grid;5.230499982833862;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;134.30885648727417;dead;{"dead_features": {"f138": [0]}, "false_optionals": {}}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;68.45764446258545;dead;{"dead_features": {"f196": [0]}, "false_optionals": {}}
350;10;5.75;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;15;9;--features-as-boolean --validate --validate-modality forall;17.90447449684143;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;9;--features-as-boolean --validate --validate-modality grid;5.4496705532073975;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.088881015777588;dead;{"dead_features": {"f187": [0]}, "false_optionals": {}}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.57715153694153;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;5.75;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --validate --validate-modality forall;14.458593606948853;valid;{"result": "valid"}
350;10;5.75;16;0;--features-as-boolean --validate --validate-modality grid;34.2607204914093;valid;{"result": "valid"}
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;1;--features-as-boolean --validate --validate-modality forall;27.648613452911377;valid;{"result": "valid"}
350;10;5.75;16;1;--features-as-boolean --validate --validate-modality grid;34.54548120498657;valid;{"result": "valid"}
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;2;--features-as-boolean --validate --validate-modality forall;292.25444626808167;valid;{"result": "valid"}
350;10;5.75;16;2;--features-as-boolean --validate --validate-modality grid;35.21218276023865;valid;{"result": "valid"}
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;3;--features-as-boolean --validate --validate-modality forall;29.83630347251892;valid;{"result": "valid"}
350;10;5.75;16;3;--features-as-boolean --validate --validate-modality grid;34.55779528617859;valid;{"result": "valid"}
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;4;--features-as-boolean --validate --validate-modality forall;52.59823989868164;valid;{"result": "valid"}
350;10;5.75;16;4;--features-as-boolean --validate --validate-modality grid;35.118266582489014;valid;{"result": "valid"}
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;5;--features-as-boolean --validate --validate-modality forall;14.232455968856812;valid;{"result": "valid"}
350;10;5.75;16;5;--features-as-boolean --validate --validate-modality grid;34.68859338760376;valid;{"result": "valid"}
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;295.06306409835815;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;5.75;16;6;--features-as-boolean --validate --validate-modality forall;22.087358713150024;valid;{"result": "valid"}
350;10;5.75;16;6;--features-as-boolean --validate --validate-modality grid;35.65445256233215;valid;{"result": "valid"}
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;280.22270154953003;false;{"dead_features": {}, "false_optionals": {"f324": [0]}}
350;10;5.75;16;7;--features-as-boolean --validate --validate-modality forall;86.57820963859558;valid;{"result": "valid"}
350;10;5.75;16;7;--features-as-boolean --validate --validate-modality grid;34.356048583984375;valid;{"result": "valid"}
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;5.75;16;8;--features-as-boolean --validate --validate-modality forall;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --validate --validate-modality grid;35.663942098617554;valid;{"result": "valid"}
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;287.4270133972168;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;5.75;16;9;--features-as-boolean --validate --validate-modality forall;15.900134086608887;valid;{"result": "valid"}
350;10;5.75;16;9;--features-as-boolean --validate --validate-modality grid;35.12889385223389;valid;{"result": "valid"}
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;275.4975538253784;false;{"dead_features": {}, "false_optionals": {"f175": [0]}}
350;10;5.75;17;0;--features-as-boolean --validate --validate-modality forall;4.446755886077881;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;0;--features-as-boolean --validate --validate-modality grid;3.456610679626465;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.388088703155518;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.28816032409668;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;189.93462419509888;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --validate --validate-modality forall;3.0330023765563965;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;1;--features-as-boolean --validate --validate-modality grid;3.3612849712371826;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.858235836029053;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;20.675154209136963;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.86026763916016;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --validate --validate-modality forall;2.936178207397461;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;2;--features-as-boolean --validate --validate-modality grid;3.3781769275665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.497618913650513;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.236786127090454;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.5284776687622;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --validate --validate-modality forall;3.1790685653686523;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;3;--features-as-boolean --validate --validate-modality grid;3.3102076053619385;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.579180002212524;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.599385976791382;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;187.5951223373413;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --validate --validate-modality forall;3.559577465057373;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;4;--features-as-boolean --validate --validate-modality grid;3.49178147315979;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;27.480534315109253;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.660747051239014;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.4872190952301;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --validate --validate-modality forall;8.749452352523804;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;5;--features-as-boolean --validate --validate-modality grid;3.3899943828582764;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.714295864105225;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.548577547073364;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.52198314666748;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --validate --validate-modality forall;4.0496392250061035;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;6;--features-as-boolean --validate --validate-modality grid;3.377967357635498;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.569973945617676;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.920425176620483;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.6064751148224;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --validate --validate-modality forall;3.1122498512268066;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;7;--features-as-boolean --validate --validate-modality grid;3.434875011444092;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.605579376220703;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.086609363555908;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.6578769683838;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --validate --validate-modality forall;3.007479429244995;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;8;--features-as-boolean --validate --validate-modality grid;3.6864423751831055;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.312932968139648;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.41625142097473;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;208.8835346698761;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --validate --validate-modality forall;3.857170820236206;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;9;--features-as-boolean --validate --validate-modality grid;3.5822126865386963;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.5644474029541;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;25.90909194946289;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;5.75;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.69930696487427;dead;{"dead_features": {"f212": [0]}, "false_optionals": {}}
350;10;5.75;18;0;--features-as-boolean --validate --validate-modality forall;9.579691171646118;valid;{"result": "valid"}
350;10;5.75;18;0;--features-as-boolean --validate --validate-modality grid;11.006263494491577;valid;{"result": "valid"}
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --validate --validate-modality forall;34.075047969818115;valid;{"result": "valid"}
350;10;5.75;18;1;--features-as-boolean --validate --validate-modality grid;10.297969102859497;valid;{"result": "valid"}
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --validate --validate-modality forall;8.84632420539856;valid;{"result": "valid"}
350;10;5.75;18;2;--features-as-boolean --validate --validate-modality grid;11.220325708389282;valid;{"result": "valid"}
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --validate --validate-modality forall;10.936832666397095;valid;{"result": "valid"}
350;10;5.75;18;3;--features-as-boolean --validate --validate-modality grid;11.72861099243164;valid;{"result": "valid"}
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --validate --validate-modality forall;46.30229830741882;valid;{"result": "valid"}
350;10;5.75;18;4;--features-as-boolean --validate --validate-modality grid;11.648809671401978;valid;{"result": "valid"}
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --validate --validate-modality forall;13.420806646347046;valid;{"result": "valid"}
350;10;5.75;18;5;--features-as-boolean --validate --validate-modality grid;11.498948812484741;valid;{"result": "valid"}
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --validate --validate-modality forall;9.39780306816101;valid;{"result": "valid"}
350;10;5.75;18;6;--features-as-boolean --validate --validate-modality grid;11.483847618103027;valid;{"result": "valid"}
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --validate --validate-modality forall;10.978489398956299;valid;{"result": "valid"}
350;10;5.75;18;7;--features-as-boolean --validate --validate-modality grid;10.387192487716675;valid;{"result": "valid"}
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --validate --validate-modality forall;9.58574891090393;valid;{"result": "valid"}
350;10;5.75;18;8;--features-as-boolean --validate --validate-modality grid;11.929580211639404;valid;{"result": "valid"}
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --validate --validate-modality forall;9.017101764678955;valid;{"result": "valid"}
350;10;5.75;18;9;--features-as-boolean --validate --validate-modality grid;10.37498164176941;valid;{"result": "valid"}
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;5.75;19;0;--features-as-boolean --validate --validate-modality forall;6.356945991516113;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;0;--features-as-boolean --validate --validate-modality grid;2.8414080142974854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.95402812957764;dead;{"dead_features": {"f302": [0]}, "false_optionals": {}}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.76895833015442;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;248.69110107421875;dead;{"dead_features": {"f47": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --validate --validate-modality forall;6.811614036560059;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;1;--features-as-boolean --validate --validate-modality grid;2.8411693572998047;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.941669225692749;dead;{"dead_features": {"f280": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.366498947143555;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.54325556755066;dead;{"dead_features": {"f32": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --validate --validate-modality forall;6.0151755809783936;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;2;--features-as-boolean --validate --validate-modality grid;2.8816025257110596;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.707489013671875;dead;{"dead_features": {"f203": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.61588716506958;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.08074021339417;dead;{"dead_features": {"f15": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --validate --validate-modality forall;5.42692494392395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;3;--features-as-boolean --validate --validate-modality grid;3.0169007778167725;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.401801824569702;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.00588607788086;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.5555040836334;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --validate --validate-modality forall;5.74622106552124;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;4;--features-as-boolean --validate --validate-modality grid;2.91626238822937;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.6568021774292;dead;{"dead_features": {"f222": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.532536506652832;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;249.79813814163208;dead;{"dead_features": {"f140": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --validate --validate-modality forall;6.533547401428223;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;5;--features-as-boolean --validate --validate-modality grid;2.9046437740325928;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.839864492416382;dead;{"dead_features": {"f105": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.922844409942627;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;248.6670846939087;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --validate --validate-modality forall;9.284393787384033;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;6;--features-as-boolean --validate --validate-modality grid;3.115610361099243;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.712630987167358;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.578415870666504;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;279.2187957763672;dead;{"dead_features": {"f151": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --validate --validate-modality forall;6.31282114982605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;7;--features-as-boolean --validate --validate-modality grid;2.9646990299224854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.42688298225403;dead;{"dead_features": {"f155": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.79578185081482;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;234.43805646896362;dead;{"dead_features": {"f26": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --validate --validate-modality forall;6.303677320480347;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;8;--features-as-boolean --validate --validate-modality grid;2.922574043273926;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.051203966140747;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.759586334228516;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;243.499409198761;dead;{"dead_features": {"f144": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --validate --validate-modality forall;6.110002279281616;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;9;--features-as-boolean --validate --validate-modality grid;3.008256196975708;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.620458126068115;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.329180002212524;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;5.75;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;246.49538111686707;dead;{"dead_features": {"f68": [0]}, "false_optionals": {}}
350;10;6;0;0;--features-as-boolean --validate --validate-modality forall;7.3907928466796875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;0;--features-as-boolean --validate --validate-modality grid;5.639899015426636;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;134.89815950393677;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;215.8447904586792;false;{"dead_features": {}, "false_optionals": {"f196": [0]}}
350;10;6;0;1;--features-as-boolean --validate --validate-modality forall;5.72958779335022;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;1;--features-as-boolean --validate --validate-modality grid;5.6939356327056885;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.3159601688385;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;201.64711093902588;false;{"dead_features": {}, "false_optionals": {"f17": [0]}}
350;10;6;0;2;--features-as-boolean --validate --validate-modality forall;6.962619781494141;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;2;--features-as-boolean --validate --validate-modality grid;5.588248252868652;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.63742423057556;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;0;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.90320467948914;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;3;--features-as-boolean --validate --validate-modality forall;7.5450122356414795;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;3;--features-as-boolean --validate --validate-modality grid;5.525053977966309;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;221.8921582698822;false;{"dead_features": {}, "false_optionals": {"f337": [0]}}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;254.56599593162537;false;{"dead_features": {}, "false_optionals": {"f195": [0]}}
350;10;6;0;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.29398775100708;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;4;--features-as-boolean --validate --validate-modality forall;8.492521286010742;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;4;--features-as-boolean --validate --validate-modality grid;5.508624315261841;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;256.1230571269989;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;92.77629971504211;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.35422897338867;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;5;--features-as-boolean --validate --validate-modality forall;6.899883985519409;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;5;--features-as-boolean --validate --validate-modality grid;5.402594566345215;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;179.4673047065735;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.09292078018188;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;6;--features-as-boolean --validate --validate-modality forall;7.435900926589966;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;6;--features-as-boolean --validate --validate-modality grid;5.47914981842041;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;0;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.8546221256256;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
350;10;6;0;7;--features-as-boolean --validate --validate-modality forall;8.476551532745361;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;7;--features-as-boolean --validate --validate-modality grid;5.247915267944336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;178.18871974945068;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;193.89042615890503;false;{"dead_features": {}, "false_optionals": {"f79": [0]}}
350;10;6;0;8;--features-as-boolean --validate --validate-modality forall;8.600713729858398;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;8;--features-as-boolean --validate --validate-modality grid;5.27949070930481;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;167.773193359375;false;{"dead_features": {}, "false_optionals": {"f313": [0]}}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;155.97181749343872;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;0;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;204.82549238204956;false;{"dead_features": {}, "false_optionals": {"f170": [0]}}
350;10;6;0;9;--features-as-boolean --validate --validate-modality forall;7.311594009399414;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;0;9;--features-as-boolean --validate --validate-modality grid;5.781331777572632;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;104.16622424125671;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;0;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.6099579334259;false;{"dead_features": {}, "false_optionals": {"f98": [0]}}
350;10;6;1;0;--features-as-boolean --validate --validate-modality forall;8.490871906280518;valid;{"result": "valid"}
350;10;6;1;0;--features-as-boolean --validate --validate-modality grid;4.6176793575286865;valid;{"result": "valid"}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.40557050704956;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;72.69543933868408;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;6;1;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;1;--features-as-boolean --validate --validate-modality forall;8.33393144607544;valid;{"result": "valid"}
350;10;6;1;1;--features-as-boolean --validate --validate-modality grid;4.689856767654419;valid;{"result": "valid"}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;108.08345556259155;dead;{"dead_features": {"f29": [0]}, "false_optionals": {}}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;22.51827073097229;dead;{"dead_features": {"f261": [0]}, "false_optionals": {}}
350;10;6;1;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;2;--features-as-boolean --validate --validate-modality forall;8.75050139427185;valid;{"result": "valid"}
350;10;6;1;2;--features-as-boolean --validate --validate-modality grid;4.884531021118164;valid;{"result": "valid"}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.689996004104614;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.78886890411377;dead;{"dead_features": {"f173": [0]}, "false_optionals": {}}
350;10;6;1;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;3;--features-as-boolean --validate --validate-modality forall;8.478510618209839;valid;{"result": "valid"}
350;10;6;1;3;--features-as-boolean --validate --validate-modality grid;4.816067457199097;valid;{"result": "valid"}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;79.20971703529358;dead;{"dead_features": {"f250": [0]}, "false_optionals": {}}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.98552966117859;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;4;--features-as-boolean --validate --validate-modality forall;8.206362247467041;valid;{"result": "valid"}
350;10;6;1;4;--features-as-boolean --validate --validate-modality grid;4.449657440185547;valid;{"result": "valid"}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;94.85554099082947;dead;{"dead_features": {"f103": [0]}, "false_optionals": {}}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.75839114189148;dead;{"dead_features": {"f60": [0]}, "false_optionals": {}}
350;10;6;1;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;5;--features-as-boolean --validate --validate-modality forall;9.004384994506836;valid;{"result": "valid"}
350;10;6;1;5;--features-as-boolean --validate --validate-modality grid;4.625433444976807;valid;{"result": "valid"}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.44680738449097;dead;{"dead_features": {"f338": [0]}, "false_optionals": {}}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.16014814376831;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;6;1;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;6;--features-as-boolean --validate --validate-modality forall;8.782740354537964;valid;{"result": "valid"}
350;10;6;1;6;--features-as-boolean --validate --validate-modality grid;4.756810903549194;valid;{"result": "valid"}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.347039461135864;dead;{"dead_features": {"f180": [0]}, "false_optionals": {}}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.015995502471924;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;7;--features-as-boolean --validate --validate-modality forall;8.456964015960693;valid;{"result": "valid"}
350;10;6;1;7;--features-as-boolean --validate --validate-modality grid;4.545470714569092;valid;{"result": "valid"}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.08295249938965;dead;{"dead_features": {"f323": [0]}, "false_optionals": {}}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.28542399406433;dead;{"dead_features": {"f67": [0]}, "false_optionals": {}}
350;10;6;1;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;8;--features-as-boolean --validate --validate-modality forall;8.730022430419922;valid;{"result": "valid"}
350;10;6;1;8;--features-as-boolean --validate --validate-modality grid;4.825804948806763;valid;{"result": "valid"}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;88.91516542434692;dead;{"dead_features": {"f279": [0]}, "false_optionals": {}}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.579195976257324;dead;{"dead_features": {"f297": [0]}, "false_optionals": {}}
350;10;6;1;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;1;9;--features-as-boolean --validate --validate-modality forall;8.443694829940796;valid;{"result": "valid"}
350;10;6;1;9;--features-as-boolean --validate --validate-modality grid;4.736443996429443;valid;{"result": "valid"}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;68.59984683990479;dead;{"dead_features": {"f338": [0]}, "false_optionals": {}}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;29.520541667938232;dead;{"dead_features": {"f161": [0]}, "false_optionals": {}}
350;10;6;1;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;0;--features-as-boolean --validate --validate-modality forall;219.31052207946777;valid;{"result": "valid"}
350;10;6;2;0;--features-as-boolean --validate --validate-modality grid;12.633471727371216;valid;{"result": "valid"}
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.7227611541748;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.39540934562683;false;{"dead_features": {}, "false_optionals": {"f333": [0]}}
350;10;6;2;1;--features-as-boolean --validate --validate-modality forall;35.753960847854614;valid;{"result": "valid"}
350;10;6;2;1;--features-as-boolean --validate --validate-modality grid;12.67556643486023;valid;{"result": "valid"}
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.84023642539978;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;2;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.079195022583;false;{"dead_features": {}, "false_optionals": {"f325": [0]}}
350;10;6;2;2;--features-as-boolean --validate --validate-modality forall;17.255213737487793;valid;{"result": "valid"}
350;10;6;2;2;--features-as-boolean --validate --validate-modality grid;12.33541202545166;valid;{"result": "valid"}
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;205.87472677230835;false;{"dead_features": {}, "false_optionals": {"f268": [0]}}
350;10;6;2;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.7118730545044;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;3;--features-as-boolean --validate --validate-modality forall;24.534451723098755;valid;{"result": "valid"}
350;10;6;2;3;--features-as-boolean --validate --validate-modality grid;12.047130346298218;valid;{"result": "valid"}
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;285.28875517845154;false;{"dead_features": {}, "false_optionals": {"f325": [0]}}
350;10;6;2;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.7476305961609;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;2;4;--features-as-boolean --validate --validate-modality forall;21.095178604125977;valid;{"result": "valid"}
350;10;6;2;4;--features-as-boolean --validate --validate-modality grid;12.574611902236938;valid;{"result": "valid"}
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;213.34474730491638;false;{"dead_features": {}, "false_optionals": {"f333": [0]}}
350;10;6;2;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;193.09381699562073;false;{"dead_features": {}, "false_optionals": {"f172": [0]}}
350;10;6;2;5;--features-as-boolean --validate --validate-modality forall;11.082579851150513;valid;{"result": "valid"}
350;10;6;2;5;--features-as-boolean --validate --validate-modality grid;12.471930265426636;valid;{"result": "valid"}
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;210.69815516471863;false;{"dead_features": {}, "false_optionals": {"f321": [0]}}
350;10;6;2;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;180.43756699562073;false;{"dead_features": {}, "false_optionals": {"f172": [0]}}
350;10;6;2;6;--features-as-boolean --validate --validate-modality forall;13.025584936141968;valid;{"result": "valid"}
350;10;6;2;6;--features-as-boolean --validate --validate-modality grid;12.245541095733643;valid;{"result": "valid"}
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;246.18658542633057;false;{"dead_features": {}, "false_optionals": {"f146": [0]}}
350;10;6;2;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;180.6255226135254;false;{"dead_features": {}, "false_optionals": {"f199": [0]}}
350;10;6;2;7;--features-as-boolean --validate --validate-modality forall;17.077121019363403;valid;{"result": "valid"}
350;10;6;2;7;--features-as-boolean --validate --validate-modality grid;12.247911214828491;valid;{"result": "valid"}
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;129.83292508125305;false;{"dead_features": {}, "false_optionals": {"f252": [0]}}
350;10;6;2;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;185.9437289237976;false;{"dead_features": {}, "false_optionals": {"f334": [0]}}
350;10;6;2;8;--features-as-boolean --validate --validate-modality forall;21.755979299545288;valid;{"result": "valid"}
350;10;6;2;8;--features-as-boolean --validate --validate-modality grid;11.967410326004028;valid;{"result": "valid"}
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;2;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;189.84423804283142;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;2;9;--features-as-boolean --validate --validate-modality forall;37.58421015739441;valid;{"result": "valid"}
350;10;6;2;9;--features-as-boolean --validate --validate-modality grid;12.723677396774292;valid;{"result": "valid"}
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;2;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;183.18833589553833;false;{"dead_features": {}, "false_optionals": {"f321": [0]}}
350;10;6;3;0;--features-as-boolean --validate --validate-modality forall;8.302075147628784;valid;{"result": "valid"}
350;10;6;3;0;--features-as-boolean --validate --validate-modality grid;4.699893236160278;valid;{"result": "valid"}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;79.4360454082489;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.65133833885193;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;1;--features-as-boolean --validate --validate-modality forall;8.851033210754395;valid;{"result": "valid"}
350;10;6;3;1;--features-as-boolean --validate --validate-modality grid;4.65310525894165;valid;{"result": "valid"}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.82734417915344;dead;{"dead_features": {"f268": [0]}, "false_optionals": {}}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;41.67292594909668;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;2;--features-as-boolean --validate --validate-modality forall;8.438308000564575;valid;{"result": "valid"}
350;10;6;3;2;--features-as-boolean --validate --validate-modality grid;4.946107387542725;valid;{"result": "valid"}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;41.20892524719238;dead;{"dead_features": {"f255": [0]}, "false_optionals": {}}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.92849111557007;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;3;--features-as-boolean --validate --validate-modality forall;8.696496725082397;valid;{"result": "valid"}
350;10;6;3;3;--features-as-boolean --validate --validate-modality grid;4.853349447250366;valid;{"result": "valid"}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.149192810058594;dead;{"dead_features": {"f240": [0]}, "false_optionals": {}}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;34.545982360839844;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;4;--features-as-boolean --validate --validate-modality forall;8.178663492202759;valid;{"result": "valid"}
350;10;6;3;4;--features-as-boolean --validate --validate-modality grid;4.919286012649536;valid;{"result": "valid"}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;57.49431014060974;dead;{"dead_features": {"f118": [0]}, "false_optionals": {}}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.336432218551636;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;5;--features-as-boolean --validate --validate-modality forall;8.42528223991394;valid;{"result": "valid"}
350;10;6;3;5;--features-as-boolean --validate --validate-modality grid;4.396198272705078;valid;{"result": "valid"}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;59.272897720336914;dead;{"dead_features": {"f186": [0]}, "false_optionals": {}}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.504419565200806;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;6;--features-as-boolean --validate --validate-modality forall;9.188358783721924;valid;{"result": "valid"}
350;10;6;3;6;--features-as-boolean --validate --validate-modality grid;5.07026481628418;valid;{"result": "valid"}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.890042781829834;dead;{"dead_features": {"f123": [0]}, "false_optionals": {}}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.258498668670654;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;7;--features-as-boolean --validate --validate-modality forall;8.80701994895935;valid;{"result": "valid"}
350;10;6;3;7;--features-as-boolean --validate --validate-modality grid;4.739344358444214;valid;{"result": "valid"}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;38.05039191246033;dead;{"dead_features": {"f135": [0]}, "false_optionals": {}}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;37.50093626976013;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;8;--features-as-boolean --validate --validate-modality forall;9.062214136123657;valid;{"result": "valid"}
350;10;6;3;8;--features-as-boolean --validate --validate-modality grid;4.921618223190308;valid;{"result": "valid"}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;46.12597465515137;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.91786050796509;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;3;9;--features-as-boolean --validate --validate-modality forall;8.460409879684448;valid;{"result": "valid"}
350;10;6;3;9;--features-as-boolean --validate --validate-modality grid;4.625941514968872;valid;{"result": "valid"}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.846558570861816;dead;{"dead_features": {"f165": [0]}, "false_optionals": {}}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.6208610534668;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;3;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;0;--features-as-boolean --validate --validate-modality forall;10.234080791473389;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;0;--features-as-boolean --validate --validate-modality grid;12.32694149017334;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;225.88809776306152;false;{"dead_features": {}, "false_optionals": {"f256": [0]}}
350;10;6;4;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;142.3685486316681;false;{"dead_features": {}, "false_optionals": {"f336": [0]}}
350;10;6;4;1;--features-as-boolean --validate --validate-modality forall;13.190926313400269;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;1;--features-as-boolean --validate --validate-modality grid;11.456156969070435;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;247.19508695602417;false;{"dead_features": {}, "false_optionals": {"f78": [0]}}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;272.2064690589905;false;{"dead_features": {}, "false_optionals": {"f336": [0]}}
350;10;6;4;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;124.81019520759583;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;2;--features-as-boolean --validate --validate-modality forall;11.770860195159912;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;2;--features-as-boolean --validate --validate-modality grid;10.983259439468384;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.9057011604309;false;{"dead_features": {}, "false_optionals": {"f97": [0]}}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;168.8466157913208;false;{"dead_features": {}, "false_optionals": {"f133": [0]}}
350;10;6;4;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.07205390930176;false;{"dead_features": {}, "false_optionals": {"f218": [0]}}
350;10;6;4;3;--features-as-boolean --validate --validate-modality forall;11.56384801864624;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;3;--features-as-boolean --validate --validate-modality grid;10.473782539367676;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;245.43028593063354;false;{"dead_features": {}, "false_optionals": {"f28": [0]}}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;152.64314913749695;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;6;4;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.54545855522156;false;{"dead_features": {}, "false_optionals": {"f66": [0]}}
350;10;6;4;4;--features-as-boolean --validate --validate-modality forall;13.645128726959229;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;4;--features-as-boolean --validate --validate-modality grid;10.92513632774353;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;178.07399678230286;false;{"dead_features": {}, "false_optionals": {"f145": [0]}}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;182.9294195175171;false;{"dead_features": {}, "false_optionals": {"f28": [0]}}
350;10;6;4;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.30760455131531;false;{"dead_features": {}, "false_optionals": {"f338": [0]}}
350;10;6;4;5;--features-as-boolean --validate --validate-modality forall;11.388095617294312;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;5;--features-as-boolean --validate --validate-modality grid;10.738199949264526;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;224.9677574634552;false;{"dead_features": {}, "false_optionals": {"f276": [0]}}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;236.5588104724884;false;{"dead_features": {}, "false_optionals": {"f12": [0]}}
350;10;6;4;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;124.53229594230652;false;{"dead_features": {}, "false_optionals": {"f245": [0]}}
350;10;6;4;6;--features-as-boolean --validate --validate-modality forall;12.431640386581421;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;6;--features-as-boolean --validate --validate-modality grid;11.241075277328491;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;297.11521649360657;false;{"dead_features": {}, "false_optionals": {"f312": [0]}}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;255.13294887542725;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.9321825504303;false;{"dead_features": {}, "false_optionals": {"f355": [0]}}
350;10;6;4;7;--features-as-boolean --validate --validate-modality forall;22.20741057395935;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;7;--features-as-boolean --validate --validate-modality grid;10.7673180103302;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;188.63868713378906;false;{"dead_features": {}, "false_optionals": {"f296": [0]}}
350;10;6;4;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;127.11659359931946;false;{"dead_features": {}, "false_optionals": {"f99": [0]}}
350;10;6;4;8;--features-as-boolean --validate --validate-modality forall;32.76040196418762;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;8;--features-as-boolean --validate --validate-modality grid;10.882744073867798;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;256.84920859336853;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;4;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.43743968009949;false;{"dead_features": {}, "false_optionals": {"f276": [0]}}
350;10;6;4;9;--features-as-boolean --validate --validate-modality forall;35.7075731754303;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;9;--features-as-boolean --validate --validate-modality grid;10.751468420028687;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;256.0462145805359;false;{"dead_features": {}, "false_optionals": {"f316": [0]}}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;214.28262066841125;false;{"dead_features": {}, "false_optionals": {"f12": [0]}}
350;10;6;4;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.05908799171448;false;{"dead_features": {}, "false_optionals": {"f351": [0]}}
350;10;6;5;0;--features-as-boolean --validate --validate-modality forall;7.8734753131866455;valid;{"result": "valid"}
350;10;6;5;0;--features-as-boolean --validate --validate-modality grid;4.367162227630615;valid;{"result": "valid"}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;32.69164061546326;dead;{"dead_features": {"f172": [0]}, "false_optionals": {}}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;23.779350757598877;dead;{"dead_features": {"f112": [0]}, "false_optionals": {}}
350;10;6;5;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;182.16421747207642;dead;{"dead_features": {"f356": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --validate --validate-modality forall;8.16879153251648;valid;{"result": "valid"}
350;10;6;5;1;--features-as-boolean --validate --validate-modality grid;4.322149038314819;valid;{"result": "valid"}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.63526940345764;dead;{"dead_features": {"f326": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.39762592315674;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;6;5;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.51549696922302;dead;{"dead_features": {"f22": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --validate --validate-modality forall;8.877155065536499;valid;{"result": "valid"}
350;10;6;5;2;--features-as-boolean --validate --validate-modality grid;4.3027026653289795;valid;{"result": "valid"}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.394795656204224;dead;{"dead_features": {"f243": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.007782459259033;dead;{"dead_features": {"f136": [0]}, "false_optionals": {}}
350;10;6;5;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.42506790161133;dead;{"dead_features": {"f121": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --validate --validate-modality forall;7.970229148864746;valid;{"result": "valid"}
350;10;6;5;3;--features-as-boolean --validate --validate-modality grid;4.410820484161377;valid;{"result": "valid"}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.952935934066772;dead;{"dead_features": {"f299": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.039279460906982;dead;{"dead_features": {"f125": [0]}, "false_optionals": {}}
350;10;6;5;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.8268542289734;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --validate --validate-modality forall;8.002602100372314;valid;{"result": "valid"}
350;10;6;5;4;--features-as-boolean --validate --validate-modality grid;4.321737766265869;valid;{"result": "valid"}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.10286831855774;dead;{"dead_features": {"f270": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.933160305023193;dead;{"dead_features": {"f139": [0]}, "false_optionals": {}}
350;10;6;5;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.9280686378479;dead;{"dead_features": {"f313": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --validate --validate-modality forall;8.014200687408447;valid;{"result": "valid"}
350;10;6;5;5;--features-as-boolean --validate --validate-modality grid;4.358956336975098;valid;{"result": "valid"}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.013551473617554;dead;{"dead_features": {"f50": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.869006633758545;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;5;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;175.00356340408325;dead;{"dead_features": {"f81": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --validate --validate-modality forall;8.466474056243896;valid;{"result": "valid"}
350;10;6;5;6;--features-as-boolean --validate --validate-modality grid;4.46259617805481;valid;{"result": "valid"}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.462863445281982;dead;{"dead_features": {"f341": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.306016683578491;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;5;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.43544387817383;dead;{"dead_features": {"f83": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --validate --validate-modality forall;7.939088344573975;valid;{"result": "valid"}
350;10;6;5;7;--features-as-boolean --validate --validate-modality grid;4.353552579879761;valid;{"result": "valid"}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.164502382278442;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.66641354560852;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;5;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.11579704284668;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --validate --validate-modality forall;7.603758811950684;valid;{"result": "valid"}
350;10;6;5;8;--features-as-boolean --validate --validate-modality grid;4.41045355796814;valid;{"result": "valid"}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.93038272857666;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.508403062820435;dead;{"dead_features": {"f162": [0]}, "false_optionals": {}}
350;10;6;5;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;181.08518981933594;dead;{"dead_features": {"f191": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --validate --validate-modality forall;8.00142502784729;valid;{"result": "valid"}
350;10;6;5;9;--features-as-boolean --validate --validate-modality grid;4.342045068740845;valid;{"result": "valid"}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;31.871504306793213;dead;{"dead_features": {"f126": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.862202167510986;dead;{"dead_features": {"f139": [0]}, "false_optionals": {}}
350;10;6;5;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;179.98605680465698;dead;{"dead_features": {"f339": [0]}, "false_optionals": {}}
350;10;6;6;0;--features-as-boolean --validate --validate-modality forall;18.617175579071045;valid;{"result": "valid"}
350;10;6;6;0;--features-as-boolean --validate --validate-modality grid;7.297797918319702;valid;{"result": "valid"}
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.8357586860657;false;{"dead_features": {}, "false_optionals": {"f248": [0]}}
350;10;6;6;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.04450178146362;false;{"dead_features": {}, "false_optionals": {"f52": [0]}}
350;10;6;6;1;--features-as-boolean --validate --validate-modality forall;9.928332328796387;valid;{"result": "valid"}
350;10;6;6;1;--features-as-boolean --validate --validate-modality grid;7.259710073471069;valid;{"result": "valid"}
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.77758455276489;false;{"dead_features": {}, "false_optionals": {"f111": [0]}}
350;10;6;6;2;--features-as-boolean --validate --validate-modality forall;13.838472366333008;valid;{"result": "valid"}
350;10;6;6;2;--features-as-boolean --validate --validate-modality grid;7.994497776031494;valid;{"result": "valid"}
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.08421993255615;false;{"dead_features": {}, "false_optionals": {"f360": [0]}}
350;10;6;6;3;--features-as-boolean --validate --validate-modality forall;9.989873886108398;valid;{"result": "valid"}
350;10;6;6;3;--features-as-boolean --validate --validate-modality grid;7.141066312789917;valid;{"result": "valid"}
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;253.29370665550232;false;{"dead_features": {}, "false_optionals": {"f327": [0]}}
350;10;6;6;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.36537146568298;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;6;4;--features-as-boolean --validate --validate-modality forall;15.008769035339355;valid;{"result": "valid"}
350;10;6;6;4;--features-as-boolean --validate --validate-modality grid;7.361262321472168;valid;{"result": "valid"}
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;297.1657814979553;false;{"dead_features": {}, "false_optionals": {"f154": [0]}}
350;10;6;6;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.33131670951843;false;{"dead_features": {}, "false_optionals": {"f273": [0]}}
350;10;6;6;5;--features-as-boolean --validate --validate-modality forall;10.232419490814209;valid;{"result": "valid"}
350;10;6;6;5;--features-as-boolean --validate --validate-modality grid;7.078025817871094;valid;{"result": "valid"}
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;166.35643601417542;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
350;10;6;6;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;117.47331523895264;false;{"dead_features": {}, "false_optionals": {"f335": [0]}}
350;10;6;6;6;--features-as-boolean --validate --validate-modality forall;10.33281135559082;valid;{"result": "valid"}
350;10;6;6;6;--features-as-boolean --validate --validate-modality grid;7.225752592086792;valid;{"result": "valid"}
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;292.33530139923096;false;{"dead_features": {}, "false_optionals": {"f111": [0]}}
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;118.20054960250854;false;{"dead_features": {}, "false_optionals": {"f286": [0]}}
350;10;6;6;7;--features-as-boolean --validate --validate-modality forall;10.041206359863281;valid;{"result": "valid"}
350;10;6;6;7;--features-as-boolean --validate --validate-modality grid;7.238672733306885;valid;{"result": "valid"}
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;268.9533951282501;false;{"dead_features": {}, "false_optionals": {"f51": [0]}}
350;10;6;6;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.40102672576904;false;{"dead_features": {}, "false_optionals": {"f237": [0]}}
350;10;6;6;8;--features-as-boolean --validate --validate-modality forall;11.777257680892944;valid;{"result": "valid"}
350;10;6;6;8;--features-as-boolean --validate --validate-modality grid;7.124446392059326;valid;{"result": "valid"}
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.62300682067871;false;{"dead_features": {}, "false_optionals": {"f224": [0]}}
350;10;6;6;9;--features-as-boolean --validate --validate-modality forall;39.57266712188721;valid;{"result": "valid"}
350;10;6;6;9;--features-as-boolean --validate --validate-modality grid;7.35664963722229;valid;{"result": "valid"}
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;273.0493631362915;false;{"dead_features": {}, "false_optionals": {"f38": [0]}}
350;10;6;6;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.40688180923462;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;7;0;--features-as-boolean --validate --validate-modality forall;8.024928569793701;valid;{"result": "valid"}
350;10;6;7;0;--features-as-boolean --validate --validate-modality grid;4.40660285949707;valid;{"result": "valid"}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;61.576871395111084;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;43.03386855125427;dead;{"dead_features": {"f89": [0]}, "false_optionals": {}}
350;10;6;7;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;1;--features-as-boolean --validate --validate-modality forall;7.839071273803711;valid;{"result": "valid"}
350;10;6;7;1;--features-as-boolean --validate --validate-modality grid;4.512486219406128;valid;{"result": "valid"}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;30.16222643852234;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;36.43089199066162;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;2;--features-as-boolean --validate --validate-modality forall;7.94761061668396;valid;{"result": "valid"}
350;10;6;7;2;--features-as-boolean --validate --validate-modality grid;4.5042431354522705;valid;{"result": "valid"}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.951515197753906;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.767159700393677;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;3;--features-as-boolean --validate --validate-modality forall;7.937812805175781;valid;{"result": "valid"}
350;10;6;7;3;--features-as-boolean --validate --validate-modality grid;4.4825522899627686;valid;{"result": "valid"}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.21026968955994;dead;{"dead_features": {"f309": [0]}, "false_optionals": {}}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;40.71853256225586;dead;{"dead_features": {"f249": [0]}, "false_optionals": {}}
350;10;6;7;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;4;--features-as-boolean --validate --validate-modality forall;8.219872951507568;valid;{"result": "valid"}
350;10;6;7;4;--features-as-boolean --validate --validate-modality grid;4.43428635597229;valid;{"result": "valid"}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;77.83317351341248;dead;{"dead_features": {"f169": [0]}, "false_optionals": {}}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.54138994216919;dead;{"dead_features": {"f232": [0]}, "false_optionals": {}}
350;10;6;7;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;5;--features-as-boolean --validate --validate-modality forall;7.669952630996704;valid;{"result": "valid"}
350;10;6;7;5;--features-as-boolean --validate --validate-modality grid;4.252780199050903;valid;{"result": "valid"}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.77436804771423;dead;{"dead_features": {"f351": [0]}, "false_optionals": {}}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.030964612960815;dead;{"dead_features": {"f164": [0]}, "false_optionals": {}}
350;10;6;7;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;6;--features-as-boolean --validate --validate-modality forall;8.19029712677002;valid;{"result": "valid"}
350;10;6;7;6;--features-as-boolean --validate --validate-modality grid;4.260901927947998;valid;{"result": "valid"}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.65866112709045;dead;{"dead_features": {"f275": [0]}, "false_optionals": {}}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;12.609662294387817;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
350;10;6;7;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;7;--features-as-boolean --validate --validate-modality forall;8.002801895141602;valid;{"result": "valid"}
350;10;6;7;7;--features-as-boolean --validate --validate-modality grid;4.186867952346802;valid;{"result": "valid"}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.941802740097046;dead;{"dead_features": {"f343": [0]}, "false_optionals": {}}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;45.360657930374146;dead;{"dead_features": {"f89": [0]}, "false_optionals": {}}
350;10;6;7;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;8;--features-as-boolean --validate --validate-modality forall;7.585232973098755;valid;{"result": "valid"}
350;10;6;7;8;--features-as-boolean --validate --validate-modality grid;4.3455259799957275;valid;{"result": "valid"}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.410541772842407;dead;{"dead_features": {"f167": [0]}, "false_optionals": {}}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.948779821395874;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;7;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;7;9;--features-as-boolean --validate --validate-modality forall;7.971137762069702;valid;{"result": "valid"}
350;10;6;7;9;--features-as-boolean --validate --validate-modality grid;4.389562606811523;valid;{"result": "valid"}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;62.7681097984314;dead;{"dead_features": {"f188": [0]}, "false_optionals": {}}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.270138025283813;dead;{"dead_features": {"f97": [0]}, "false_optionals": {}}
350;10;6;7;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;0;--features-as-boolean --validate --validate-modality forall;17.69140863418579;valid;{"result": "valid"}
350;10;6;8;0;--features-as-boolean --validate --validate-modality grid;10.330692529678345;valid;{"result": "valid"}
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.14651465415955;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;6;8;1;--features-as-boolean --validate --validate-modality forall;33.51416635513306;valid;{"result": "valid"}
350;10;6;8;1;--features-as-boolean --validate --validate-modality grid;10.434054136276245;valid;{"result": "valid"}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;96.65007090568542;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;226.42418098449707;false;{"dead_features": {}, "false_optionals": {"f323": [0]}}
350;10;6;8;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;264.82769560813904;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;8;2;--features-as-boolean --validate --validate-modality forall;39.664663791656494;valid;{"result": "valid"}
350;10;6;8;2;--features-as-boolean --validate --validate-modality grid;10.411351919174194;valid;{"result": "valid"}
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.0798399448395;false;{"dead_features": {}, "false_optionals": {"f188": [0]}}
350;10;6;8;3;--features-as-boolean --validate --validate-modality forall;14.779181241989136;valid;{"result": "valid"}
350;10;6;8;3;--features-as-boolean --validate --validate-modality grid;10.478625297546387;valid;{"result": "valid"}
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;261.9999568462372;false;{"dead_features": {}, "false_optionals": {"f180": [0]}}
350;10;6;8;4;--features-as-boolean --validate --validate-modality forall;Timeout300;3000;
350;10;6;8;4;--features-as-boolean --validate --validate-modality grid;10.43990182876587;valid;{"result": "valid"}
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;255.52088618278503;false;{"dead_features": {}, "false_optionals": {"f81": [0]}}
350;10;6;8;5;--features-as-boolean --validate --validate-modality forall;20.681720972061157;valid;{"result": "valid"}
350;10;6;8;5;--features-as-boolean --validate --validate-modality grid;10.299695491790771;valid;{"result": "valid"}
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;231.72549962997437;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;8;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.0243561267853;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;8;6;--features-as-boolean --validate --validate-modality forall;19.458826541900635;valid;{"result": "valid"}
350;10;6;8;6;--features-as-boolean --validate --validate-modality grid;10.354244470596313;valid;{"result": "valid"}
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.65447664260864;false;{"dead_features": {}, "false_optionals": {"f116": [0]}}
350;10;6;8;7;--features-as-boolean --validate --validate-modality forall;43.44109272956848;valid;{"result": "valid"}
350;10;6;8;7;--features-as-boolean --validate --validate-modality grid;10.30874252319336;valid;{"result": "valid"}
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;209.05619955062866;false;{"dead_features": {}, "false_optionals": {"f13": [0]}}
350;10;6;8;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.89994525909424;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;8;8;--features-as-boolean --validate --validate-modality forall;164.83913397789001;valid;{"result": "valid"}
350;10;6;8;8;--features-as-boolean --validate --validate-modality grid;10.594603300094604;valid;{"result": "valid"}
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;242.1229887008667;false;{"dead_features": {}, "false_optionals": {"f13": [0]}}
350;10;6;8;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;256.39905309677124;false;{"dead_features": {}, "false_optionals": {"f57": [0]}}
350;10;6;8;9;--features-as-boolean --validate --validate-modality forall;44.72099447250366;valid;{"result": "valid"}
350;10;6;8;9;--features-as-boolean --validate --validate-modality grid;10.617048978805542;valid;{"result": "valid"}
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;8;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;258.91221928596497;false;{"dead_features": {}, "false_optionals": {"f204": [0]}}
350;10;6;9;0;--features-as-boolean --validate --validate-modality forall;4.457614421844482;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;0;--features-as-boolean --validate --validate-modality grid;4.418464183807373;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.941364049911499;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.837598085403442;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.31474685668945;dead;{"dead_features": {"f146": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --validate --validate-modality forall;5.125033617019653;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;1;--features-as-boolean --validate --validate-modality grid;4.5359392166137695;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.701382160186768;dead;{"dead_features": {"f238": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.54727816581726;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.55320334434509;dead;{"dead_features": {"f166": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --validate --validate-modality forall;5.0869972705841064;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;2;--features-as-boolean --validate --validate-modality grid;4.4313273429870605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.891432046890259;dead;{"dead_features": {"f190": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.793951511383057;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;90.77373003959656;dead;{"dead_features": {"f142": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --validate --validate-modality forall;5.029839038848877;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;3;--features-as-boolean --validate --validate-modality grid;4.425941705703735;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.82318663597107;dead;{"dead_features": {"f347": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.39415168762207;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.89589595794678;dead;{"dead_features": {"f228": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --validate --validate-modality forall;4.212366342544556;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;4;--features-as-boolean --validate --validate-modality grid;4.428961992263794;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.5886287689209;dead;{"dead_features": {"f280": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.080873012542725;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.02856993675232;dead;{"dead_features": {"f279": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --validate --validate-modality forall;4.967275142669678;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;5;--features-as-boolean --validate --validate-modality grid;4.334072113037109;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.512810945510864;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.317080736160278;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.57829976081848;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --validate --validate-modality forall;5.0176100730896;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;6;--features-as-boolean --validate --validate-modality grid;4.654962062835693;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.146663904190063;dead;{"dead_features": {"f34": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.85549283027649;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;94.40326428413391;dead;{"dead_features": {"f230": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --validate --validate-modality forall;5.056046009063721;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;7;--features-as-boolean --validate --validate-modality grid;4.4428935050964355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.329787969589233;dead;{"dead_features": {"f147": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;13.96776032447815;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;92.51821875572205;dead;{"dead_features": {"f59": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --validate --validate-modality forall;4.922942876815796;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;8;--features-as-boolean --validate --validate-modality grid;4.455402374267578;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.22046685218811;dead;{"dead_features": {"f88": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.0530366897583;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.92091012001038;dead;{"dead_features": {"f226": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --validate --validate-modality forall;4.898813009262085;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;9;9;--features-as-boolean --validate --validate-modality grid;4.389711380004883;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.838409900665283;dead;{"dead_features": {"f271": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;14.433994054794312;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;9;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;93.91814374923706;dead;{"dead_features": {"f225": [0]}, "false_optionals": {}}
350;10;6;10;0;--features-as-boolean --validate --validate-modality forall;5.157331466674805;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;0;--features-as-boolean --validate --validate-modality grid;2.57891845703125;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;284.4159879684448;false;{"dead_features": {}, "false_optionals": {"f90": [0]}}
350;10;6;10;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.55818796157837;false;{"dead_features": {}, "false_optionals": {"f76": [0]}}
350;10;6;10;1;--features-as-boolean --validate --validate-modality forall;5.004792213439941;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;1;--features-as-boolean --validate --validate-modality grid;2.5463287830352783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;282.7888617515564;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.98878645896912;false;{"dead_features": {}, "false_optionals": {"f103": [0]}}
350;10;6;10;2;--features-as-boolean --validate --validate-modality forall;5.778438091278076;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;2;--features-as-boolean --validate --validate-modality grid;2.601231336593628;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.97442483901978;false;{"dead_features": {}, "false_optionals": {"f80": [0]}}
350;10;6;10;3;--features-as-boolean --validate --validate-modality forall;5.776431560516357;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;3;--features-as-boolean --validate --validate-modality grid;2.5698723793029785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;235.7712881565094;false;{"dead_features": {}, "false_optionals": {"f35": [0]}}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;160.04858016967773;false;{"dead_features": {}, "false_optionals": {"f64": [0]}}
350;10;6;10;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.93569493293762;false;{"dead_features": {}, "false_optionals": {"f136": [0]}}
350;10;6;10;4;--features-as-boolean --validate --validate-modality forall;5.463514566421509;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;4;--features-as-boolean --validate --validate-modality grid;2.567434549331665;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.0494179725647;false;{"dead_features": {}, "false_optionals": {"f75": [0]}}
350;10;6;10;5;--features-as-boolean --validate --validate-modality forall;5.986312389373779;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;5;--features-as-boolean --validate --validate-modality grid;2.5688767433166504;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.84921622276306;false;{"dead_features": {}, "false_optionals": {"f33": [0]}}
350;10;6;10;6;--features-as-boolean --validate --validate-modality forall;5.197966814041138;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;6;--features-as-boolean --validate --validate-modality grid;2.5302774906158447;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.79438591003418;false;{"dead_features": {}, "false_optionals": {"f258": [0]}}
350;10;6;10;7;--features-as-boolean --validate --validate-modality forall;5.301729917526245;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;7;--features-as-boolean --validate --validate-modality grid;2.584193706512451;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;119.21064925193787;false;{"dead_features": {}, "false_optionals": {"f75": [0]}}
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.70161604881287;false;{"dead_features": {}, "false_optionals": {"f159": [0]}}
350;10;6;10;8;--features-as-boolean --validate --validate-modality forall;5.519112586975098;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;8;--features-as-boolean --validate --validate-modality grid;2.6159205436706543;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;194.21128845214844;false;{"dead_features": {}, "false_optionals": {"f32": [0]}}
350;10;6;10;9;--features-as-boolean --validate --validate-modality forall;5.432664632797241;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;9;--features-as-boolean --validate --validate-modality grid;2.5113096237182617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;240.07118105888367;false;{"dead_features": {}, "false_optionals": {"f296": [0]}}
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;10;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.89668321609497;false;{"dead_features": {}, "false_optionals": {"f356": [0]}}
350;10;6;11;0;--features-as-boolean --validate --validate-modality forall;6.373542785644531;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;0;--features-as-boolean --validate --validate-modality grid;14.717385053634644;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.87909936904907;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.082098245620728;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;11;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;1;--features-as-boolean --validate --validate-modality forall;7.381225109100342;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;1;--features-as-boolean --validate --validate-modality grid;14.658911228179932;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;65.80569005012512;dead;{"dead_features": {"f183": [0]}, "false_optionals": {}}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.218894481658936;dead;{"dead_features": {"f167": [0]}, "false_optionals": {}}
350;10;6;11;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;2;--features-as-boolean --validate --validate-modality forall;6.855979681015015;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;2;--features-as-boolean --validate --validate-modality grid;15.548382997512817;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.959250926971436;dead;{"dead_features": {"f346": [0]}, "false_optionals": {}}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;39.862881898880005;dead;{"dead_features": {"f207": [0]}, "false_optionals": {}}
350;10;6;11;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;3;--features-as-boolean --validate --validate-modality forall;6.61626935005188;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;3;--features-as-boolean --validate --validate-modality grid;15.440338611602783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;39.204301834106445;dead;{"dead_features": {"f128": [0]}, "false_optionals": {}}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.027336835861206;dead;{"dead_features": {"f269": [0]}, "false_optionals": {}}
350;10;6;11;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;4;--features-as-boolean --validate --validate-modality forall;6.9788947105407715;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;4;--features-as-boolean --validate --validate-modality grid;15.231706380844116;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.23088788986206;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;11.585507869720459;dead;{"dead_features": {"f156": [0]}, "false_optionals": {}}
350;10;6;11;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;5;--features-as-boolean --validate --validate-modality forall;6.764878988265991;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;5;--features-as-boolean --validate --validate-modality grid;15.774587392807007;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;44.66494870185852;dead;{"dead_features": {"f83": [0]}, "false_optionals": {}}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;24.023675203323364;dead;{"dead_features": {"f303": [0]}, "false_optionals": {}}
350;10;6;11;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;6;--features-as-boolean --validate --validate-modality forall;7.1591057777404785;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;6;--features-as-boolean --validate --validate-modality grid;15.452189445495605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;47.2162127494812;dead;{"dead_features": {"f110": [0]}, "false_optionals": {}}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;26.281235218048096;dead;{"dead_features": {"f237": [0]}, "false_optionals": {}}
350;10;6;11;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;7;--features-as-boolean --validate --validate-modality forall;7.20924973487854;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;7;--features-as-boolean --validate --validate-modality grid;14.738900661468506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;35.70159292221069;dead;{"dead_features": {"f284": [0]}, "false_optionals": {}}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;28.058998584747314;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
350;10;6;11;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;8;--features-as-boolean --validate --validate-modality forall;6.726085901260376;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;8;--features-as-boolean --validate --validate-modality grid;14.661708116531372;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;36.65590715408325;dead;{"dead_features": {"f156": [0]}, "false_optionals": {}}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;35.665058851242065;dead;{"dead_features": {"f94": [0]}, "false_optionals": {}}
350;10;6;11;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;11;9;--features-as-boolean --validate --validate-modality forall;7.098082780838013;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;11;9;--features-as-boolean --validate --validate-modality grid;15.60662841796875;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;40.095707178115845;dead;{"dead_features": {"f281": [0]}, "false_optionals": {}}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;21.304696798324585;dead;{"dead_features": {"f296": [0]}, "false_optionals": {}}
350;10;6;11;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;Timeout300++;;
350;10;6;12;0;--features-as-boolean --validate --validate-modality forall;11.335812091827393;valid;{"result": "valid"}
350;10;6;12;0;--features-as-boolean --validate --validate-modality grid;6.325944185256958;valid;{"result": "valid"}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;299.7205219268799;false;{"dead_features": {}, "false_optionals": {"f126": [0]}}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;151.20756459236145;false;{"dead_features": {}, "false_optionals": {"f187": [0]}}
350;10;6;12;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.20142817497253;false;{"dead_features": {}, "false_optionals": {"f310": [0]}}
350;10;6;12;1;--features-as-boolean --validate --validate-modality forall;14.315469026565552;valid;{"result": "valid"}
350;10;6;12;1;--features-as-boolean --validate --validate-modality grid;6.111968994140625;valid;{"result": "valid"}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;116.42164659500122;false;{"dead_features": {}, "false_optionals": {"f166": [0]}}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;120.10702013969421;false;{"dead_features": {}, "false_optionals": {"f340": [0]}}
350;10;6;12;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;145.49615144729614;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;12;2;--features-as-boolean --validate --validate-modality forall;9.776714324951172;valid;{"result": "valid"}
350;10;6;12;2;--features-as-boolean --validate --validate-modality grid;6.027144908905029;valid;{"result": "valid"}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;237.17893266677856;false;{"dead_features": {}, "false_optionals": {"f260": [0]}}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;299.70910906791687;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;151.65253829956055;false;{"dead_features": {}, "false_optionals": {"f259": [0]}}
350;10;6;12;3;--features-as-boolean --validate --validate-modality forall;14.984057188034058;valid;{"result": "valid"}
350;10;6;12;3;--features-as-boolean --validate --validate-modality grid;6.233550548553467;valid;{"result": "valid"}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;215.51675271987915;false;{"dead_features": {}, "false_optionals": {"f241": [0]}}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;142.45664310455322;false;{"dead_features": {}, "false_optionals": {"f278": [0]}}
350;10;6;12;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;148.7493109703064;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;12;4;--features-as-boolean --validate --validate-modality forall;10.724054336547852;valid;{"result": "valid"}
350;10;6;12;4;--features-as-boolean --validate --validate-modality grid;6.102582931518555;valid;{"result": "valid"}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;289.17497539520264;false;{"dead_features": {}, "false_optionals": {"f259": [0]}}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;143.2598865032196;false;{"dead_features": {}, "false_optionals": {"f81": [0]}}
350;10;6;12;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;148.9177463054657;false;{"dead_features": {}, "false_optionals": {"f27": [0]}}
350;10;6;12;5;--features-as-boolean --validate --validate-modality forall;10.017444610595703;valid;{"result": "valid"}
350;10;6;12;5;--features-as-boolean --validate --validate-modality grid;6.2155046463012695;valid;{"result": "valid"}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;251.3157660961151;false;{"dead_features": {}, "false_optionals": {"f130": [0]}}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;148.61783599853516;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.129497051239;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;12;6;--features-as-boolean --validate --validate-modality forall;10.035331726074219;valid;{"result": "valid"}
350;10;6;12;6;--features-as-boolean --validate --validate-modality grid;6.149872541427612;valid;{"result": "valid"}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;250.77783918380737;false;{"dead_features": {}, "false_optionals": {"f303": [0]}}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;159.6978883743286;false;{"dead_features": {}, "false_optionals": {"f141": [0]}}
350;10;6;12;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;146.27184772491455;false;{"dead_features": {}, "false_optionals": {"f221": [0]}}
350;10;6;12;7;--features-as-boolean --validate --validate-modality forall;14.093359231948853;valid;{"result": "valid"}
350;10;6;12;7;--features-as-boolean --validate --validate-modality grid;6.2966084480285645;valid;{"result": "valid"}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;191.37190794944763;false;{"dead_features": {}, "false_optionals": {"f224": [0]}}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;176.1705777645111;false;{"dead_features": {}, "false_optionals": {"f130": [0]}}
350;10;6;12;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;147.17109441757202;false;{"dead_features": {}, "false_optionals": {"f29": [0]}}
350;10;6;12;8;--features-as-boolean --validate --validate-modality forall;9.889436483383179;valid;{"result": "valid"}
350;10;6;12;8;--features-as-boolean --validate --validate-modality grid;6.2432920932769775;valid;{"result": "valid"}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;251.01726698875427;false;{"dead_features": {}, "false_optionals": {"f53": [0]}}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;184.97930788993835;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;149.57718086242676;false;{"dead_features": {}, "false_optionals": {"f47": [0]}}
350;10;6;12;9;--features-as-boolean --validate --validate-modality forall;9.898221731185913;valid;{"result": "valid"}
350;10;6;12;9;--features-as-boolean --validate --validate-modality grid;6.18308687210083;valid;{"result": "valid"}
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;187.71838426589966;false;{"dead_features": {}, "false_optionals": {"f85": [0]}}
350;10;6;12;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;144.34050345420837;false;{"dead_features": {}, "false_optionals": {"f230": [0]}}
350;10;6;13;0;--features-as-boolean --validate --validate-modality forall;3.202670097351074;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;0;--features-as-boolean --validate --validate-modality grid;2.5560555458068848;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.18227458000183;dead;{"dead_features": {"f38": [0]}, "false_optionals": {}}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.885876655578613;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.00700879096985;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --validate --validate-modality forall;10.086586475372314;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;1;--features-as-boolean --validate --validate-modality grid;2.572841167449951;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.16503143310547;dead;{"dead_features": {"f38": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.002792596817017;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.198739528656;dead;{"dead_features": {"f102": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --validate --validate-modality forall;10.504976749420166;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;2;--features-as-boolean --validate --validate-modality grid;2.5133397579193115;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.244715929031372;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.56547713279724;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.7177016735077;dead;{"dead_features": {"f261": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --validate --validate-modality forall;11.68528699874878;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;3;--features-as-boolean --validate --validate-modality grid;2.515904664993286;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;37.51697301864624;dead;{"dead_features": {"f244": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.665852069854736;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;134.68701338768005;dead;{"dead_features": {"f208": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --validate --validate-modality forall;3.5046534538269043;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;4;--features-as-boolean --validate --validate-modality grid;2.5089781284332275;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;33.58739399909973;dead;{"dead_features": {"f99": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.80216670036316;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.88377833366394;dead;{"dead_features": {"f26": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --validate --validate-modality forall;7.448696613311768;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;5;--features-as-boolean --validate --validate-modality grid;2.6382665634155273;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;34.08401370048523;dead;{"dead_features": {"f283": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.536518096923828;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;135.44103384017944;dead;{"dead_features": {"f42": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --validate --validate-modality forall;8.411879301071167;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;13;6;--features-as-boolean --validate --validate-modality grid;2.540302038192749;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.988614797592163;dead;{"dead_features": {"f315": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.037211418151855;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;139.95504522323608;dead;{"dead_features": {"f247": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --validate --validate-modality forall;7.438060522079468;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;7;--features-as-boolean --validate --validate-modality grid;2.5939173698425293;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;23.534676790237427;dead;{"dead_features": {"f298": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;19.331172943115234;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;13;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;137.3795087337494;dead;{"dead_features": {"f163": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --validate --validate-modality forall;3.142131805419922;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;8;--features-as-boolean --validate --validate-modality grid;2.62553334236145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.17321181297302;dead;{"dead_features": {"f44": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.517040967941284;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;140.28432750701904;dead;{"dead_features": {"f104": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --validate --validate-modality forall;3.4511401653289795;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;9;--features-as-boolean --validate --validate-modality grid;2.5822484493255615;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.815937042236328;dead;{"dead_features": {"f78": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.798162937164307;dead;{"dead_features": {"f16": [0]}, "false_optionals": {}}
350;10;6;13;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;136.1743471622467;dead;{"dead_features": {"f158": [0]}, "false_optionals": {}}
350;10;6;14;0;--features-as-boolean --validate --validate-modality forall;20.448972940444946;valid;{"result": "valid"}
350;10;6;14;0;--features-as-boolean --validate --validate-modality grid;7.35213041305542;valid;{"result": "valid"}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;99.90762877464294;false;{"dead_features": {}, "false_optionals": {"f183": [0]}}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;236.57951021194458;false;{"dead_features": {}, "false_optionals": {"f70": [0]}}
350;10;6;14;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.62017488479614;false;{"dead_features": {}, "false_optionals": {"f220": [0]}}
350;10;6;14;1;--features-as-boolean --validate --validate-modality forall;24.335381746292114;valid;{"result": "valid"}
350;10;6;14;1;--features-as-boolean --validate --validate-modality grid;8.12229871749878;valid;{"result": "valid"}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;116.34452438354492;false;{"dead_features": {}, "false_optionals": {"f353": [0]}}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;286.26496148109436;false;{"dead_features": {}, "false_optionals": {"f179": [0]}}
350;10;6;14;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;79.76491117477417;false;{"dead_features": {}, "false_optionals": {"f137": [0]}}
350;10;6;14;2;--features-as-boolean --validate --validate-modality forall;23.27697491645813;valid;{"result": "valid"}
350;10;6;14;2;--features-as-boolean --validate --validate-modality grid;7.473734617233276;valid;{"result": "valid"}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;98.18273425102234;false;{"dead_features": {}, "false_optionals": {"f34": [0]}}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;227.28561902046204;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;14;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.40950798988342;false;{"dead_features": {}, "false_optionals": {"f227": [0]}}
350;10;6;14;3;--features-as-boolean --validate --validate-modality forall;23.370420217514038;valid;{"result": "valid"}
350;10;6;14;3;--features-as-boolean --validate --validate-modality grid;7.874162673950195;valid;{"result": "valid"}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.66382837295532;false;{"dead_features": {}, "false_optionals": {"f185": [0]}}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;225.86575555801392;false;{"dead_features": {}, "false_optionals": {"f73": [0]}}
350;10;6;14;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.23504662513733;false;{"dead_features": {}, "false_optionals": {"f273": [0]}}
350;10;6;14;4;--features-as-boolean --validate --validate-modality forall;37.1277174949646;valid;{"result": "valid"}
350;10;6;14;4;--features-as-boolean --validate --validate-modality grid;7.456533908843994;valid;{"result": "valid"}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;117.62985110282898;false;{"dead_features": {}, "false_optionals": {"f261": [0]}}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;243.085045337677;false;{"dead_features": {}, "false_optionals": {"f222": [0]}}
350;10;6;14;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.82893776893616;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;14;5;--features-as-boolean --validate --validate-modality forall;11.328968524932861;valid;{"result": "valid"}
350;10;6;14;5;--features-as-boolean --validate --validate-modality grid;7.298910617828369;valid;{"result": "valid"}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;108.29544520378113;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;267.9602401256561;false;{"dead_features": {}, "false_optionals": {"f289": [0]}}
350;10;6;14;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.74284720420837;false;{"dead_features": {}, "false_optionals": {"f108": [0]}}
350;10;6;14;6;--features-as-boolean --validate --validate-modality forall;12.33866572380066;valid;{"result": "valid"}
350;10;6;14;6;--features-as-boolean --validate --validate-modality grid;7.317400932312012;valid;{"result": "valid"}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;150.71099615097046;false;{"dead_features": {}, "false_optionals": {"f353": [0]}}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;218.41599535942078;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;14;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;81.43040919303894;false;{"dead_features": {}, "false_optionals": {"f222": [0]}}
350;10;6;14;7;--features-as-boolean --validate --validate-modality forall;17.580158710479736;valid;{"result": "valid"}
350;10;6;14;7;--features-as-boolean --validate --validate-modality grid;7.364247798919678;valid;{"result": "valid"}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;104.77814316749573;false;{"dead_features": {}, "false_optionals": {"f260": [0]}}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;186.54195356369019;false;{"dead_features": {}, "false_optionals": {"f14": [0]}}
350;10;6;14;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;78.13362669944763;false;{"dead_features": {}, "false_optionals": {"f24": [0]}}
350;10;6;14;8;--features-as-boolean --validate --validate-modality forall;19.125973224639893;valid;{"result": "valid"}
350;10;6;14;8;--features-as-boolean --validate --validate-modality grid;7.25301718711853;valid;{"result": "valid"}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;124.53631973266602;false;{"dead_features": {}, "false_optionals": {"f183": [0]}}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;270.74298214912415;false;{"dead_features": {}, "false_optionals": {"f318": [0]}}
350;10;6;14;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;83.20933032035828;false;{"dead_features": {}, "false_optionals": {"f209": [0]}}
350;10;6;14;9;--features-as-boolean --validate --validate-modality forall;16.609784364700317;valid;{"result": "valid"}
350;10;6;14;9;--features-as-boolean --validate --validate-modality grid;7.276379823684692;valid;{"result": "valid"}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;97.0322618484497;false;{"dead_features": {}, "false_optionals": {"f248": [0]}}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;177.288831949234;false;{"dead_features": {}, "false_optionals": {"f110": [0]}}
350;10;6;14;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;82.24093317985535;false;{"dead_features": {}, "false_optionals": {"f197": [0]}}
350;10;6;15;0;--features-as-boolean --validate --validate-modality forall;9.075649499893188;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;0;--features-as-boolean --validate --validate-modality grid;14.9795401096344;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.75764560699463;dead;{"dead_features": {"f186": [0]}, "false_optionals": {}}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.55303883552551;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.75490164756775;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --validate --validate-modality forall;9.222882509231567;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;1;--features-as-boolean --validate --validate-modality grid;14.230906963348389;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;54.592334508895874;dead;{"dead_features": {"f72": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.80866837501526;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.62972140312195;dead;{"dead_features": {"f129": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --validate --validate-modality forall;8.832438468933105;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;2;--features-as-boolean --validate --validate-modality grid;15.58240818977356;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;53.286598205566406;dead;{"dead_features": {"f124": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.494667053222656;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;245.8218162059784;dead;{"dead_features": {"f23": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --validate --validate-modality forall;9.949398517608643;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;3;--features-as-boolean --validate --validate-modality grid;15.031296253204346;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;43.95230531692505;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;32.88806772232056;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;247.3840992450714;dead;{"dead_features": {"f285": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --validate --validate-modality forall;8.995302438735962;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;4;--features-as-boolean --validate --validate-modality grid;15.68998646736145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;48.02448344230652;dead;{"dead_features": {"f73": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;38.708333253860474;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;261.35322403907776;dead;{"dead_features": {"f295": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --validate --validate-modality forall;9.26094126701355;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;5;--features-as-boolean --validate --validate-modality grid;14.537456035614014;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;26.41308355331421;dead;{"dead_features": {"f275": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.725805044174194;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;245.1152367591858;dead;{"dead_features": {"f210": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --validate --validate-modality forall;9.627522706985474;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;6;--features-as-boolean --validate --validate-modality grid;14.329827785491943;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;74.62780046463013;dead;{"dead_features": {"f175": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;33.35438418388367;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;252.57717204093933;dead;{"dead_features": {"f337": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --validate --validate-modality forall;8.901700496673584;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;7;--features-as-boolean --validate --validate-modality grid;14.597543239593506;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;29.228180646896362;dead;{"dead_features": {"f46": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;27.433923959732056;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;243.32763075828552;dead;{"dead_features": {"f63": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --validate --validate-modality forall;8.535916090011597;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;8;--features-as-boolean --validate --validate-modality grid;14.995464324951172;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;45.971617698669434;dead;{"dead_features": {"f320": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;31.724148273468018;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;259.606481552124;dead;{"dead_features": {"f40": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --validate --validate-modality forall;9.085524797439575;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "1"}]}
350;10;6;15;9;--features-as-boolean --validate --validate-modality grid;15.18381404876709;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;50.31510353088379;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;30.704948663711548;dead;{"dead_features": {"f25": [0]}, "false_optionals": {}}
350;10;6;15;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;253.5959689617157;dead;{"dead_features": {"f273": [0]}, "false_optionals": {}}
350;10;6;16;0;--features-as-boolean --validate --validate-modality forall;36.25568413734436;valid;{"result": "valid"}
350;10;6;16;0;--features-as-boolean --validate --validate-modality grid;23.153706789016724;valid;{"result": "valid"}
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;163.4709177017212;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;6;16;1;--features-as-boolean --validate --validate-modality forall;10.202585458755493;valid;{"result": "valid"}
350;10;6;16;1;--features-as-boolean --validate --validate-modality grid;23.85235834121704;valid;{"result": "valid"}
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.00221514701843;false;{"dead_features": {}, "false_optionals": {"f25": [0]}}
350;10;6;16;2;--features-as-boolean --validate --validate-modality forall;17.478639125823975;valid;{"result": "valid"}
350;10;6;16;2;--features-as-boolean --validate --validate-modality grid;23.43816375732422;valid;{"result": "valid"}
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;155.1760914325714;false;{"dead_features": {}, "false_optionals": {"f108": [0]}}
350;10;6;16;3;--features-as-boolean --validate --validate-modality forall;33.84327578544617;valid;{"result": "valid"}
350;10;6;16;3;--features-as-boolean --validate --validate-modality grid;22.99583888053894;valid;{"result": "valid"}
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;296.9266767501831;false;{"dead_features": {}, "false_optionals": {"f359": [0]}}
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;160.93460083007812;false;{"dead_features": {}, "false_optionals": {"f169": [0]}}
350;10;6;16;4;--features-as-boolean --validate --validate-modality forall;10.040109395980835;valid;{"result": "valid"}
350;10;6;16;4;--features-as-boolean --validate --validate-modality grid;24.75740694999695;valid;{"result": "valid"}
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;159.32886290550232;false;{"dead_features": {}, "false_optionals": {"f133": [0]}}
350;10;6;16;5;--features-as-boolean --validate --validate-modality forall;11.556700706481934;valid;{"result": "valid"}
350;10;6;16;5;--features-as-boolean --validate --validate-modality grid;24.073818683624268;valid;{"result": "valid"}
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;161.4740936756134;false;{"dead_features": {}, "false_optionals": {"f74": [0]}}
350;10;6;16;6;--features-as-boolean --validate --validate-modality forall;27.283870935440063;valid;{"result": "valid"}
350;10;6;16;6;--features-as-boolean --validate --validate-modality grid;24.07146406173706;valid;{"result": "valid"}
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;154.99124932289124;false;{"dead_features": {}, "false_optionals": {"f58": [0]}}
350;10;6;16;7;--features-as-boolean --validate --validate-modality forall;28.958818435668945;valid;{"result": "valid"}
350;10;6;16;7;--features-as-boolean --validate --validate-modality grid;23.44770383834839;valid;{"result": "valid"}
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;16;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.52160120010376;false;{"dead_features": {}, "false_optionals": {"f324": [0]}}
350;10;6;16;8;--features-as-boolean --validate --validate-modality forall;10.446672439575195;valid;{"result": "valid"}
350;10;6;16;8;--features-as-boolean --validate --validate-modality grid;23.40736484527588;valid;{"result": "valid"}
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;158.85750102996826;false;{"dead_features": {}, "false_optionals": {"f95": [0]}}
350;10;6;16;9;--features-as-boolean --validate --validate-modality forall;11.293545961380005;valid;{"result": "valid"}
350;10;6;16;9;--features-as-boolean --validate --validate-modality grid;23.596471071243286;valid;{"result": "valid"}
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;288.33439326286316;false;{"dead_features": {}, "false_optionals": {"f147": [0]}}
350;10;6;16;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;157.65167021751404;false;{"dead_features": {}, "false_optionals": {"f255": [0]}}
350;10;6;17;0;--features-as-boolean --validate --validate-modality forall;3.090358257293701;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;0;--features-as-boolean --validate --validate-modality grid;2.16100811958313;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.402089595794678;dead;{"dead_features": {"f345": [0]}, "false_optionals": {}}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.067137956619263;dead;{"dead_features": {"f273": [0]}, "false_optionals": {}}
350;10;6;17;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;175.23567175865173;dead;{"dead_features": {"f327": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --validate --validate-modality forall;3.0178873538970947;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;1;--features-as-boolean --validate --validate-modality grid;2.175717830657959;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;13.805070877075195;dead;{"dead_features": {"f203": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;5.4628236293792725;dead;{"dead_features": {"f132": [0]}, "false_optionals": {}}
350;10;6;17;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;169.57636332511902;dead;{"dead_features": {"f117": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --validate --validate-modality forall;2.72786021232605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;2;--features-as-boolean --validate --validate-modality grid;2.1020894050598145;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;10.543800830841064;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;6.612034797668457;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.984037399292;dead;{"dead_features": {"f334": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --validate --validate-modality forall;2.9771478176116943;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;3;--features-as-boolean --validate --validate-modality grid;2.0622313022613525;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;12.54697060585022;dead;{"dead_features": {"f18": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;9.691011428833008;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
350;10;6;17;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;172.31789827346802;dead;{"dead_features": {"f18": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --validate --validate-modality forall;2.451383590698242;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;4;--features-as-boolean --validate --validate-modality grid;2.0904293060302734;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;11.420701742172241;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;18.864232063293457;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;170.40079951286316;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --validate --validate-modality forall;2.9856510162353516;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;5;--features-as-boolean --validate --validate-modality grid;2.145660877227783;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.323631525039673;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.212014198303223;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;168.80958247184753;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --validate --validate-modality forall;2.3303253650665283;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;6;--features-as-boolean --validate --validate-modality grid;2.122746229171753;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.908462047576904;dead;{"dead_features": {"f116": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.149415016174316;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.886727809906;dead;{"dead_features": {"f14": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --validate --validate-modality forall;3.071870803833008;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;7;--features-as-boolean --validate --validate-modality grid;2.107327699661255;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.450752019882202;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;10.162020444869995;dead;{"dead_features": {"f133": [0]}, "false_optionals": {}}
350;10;6;17;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;167.05062532424927;dead;{"dead_features": {"f131": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --validate --validate-modality forall;3.0572080612182617;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;8;--features-as-boolean --validate --validate-modality grid;2.0778615474700928;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;16.412429332733154;dead;{"dead_features": {"f201": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;8.941781997680664;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;171.0827910900116;dead;{"dead_features": {"f91": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --validate --validate-modality forall;2.4555749893188477;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "1"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "1"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;9;--features-as-boolean --validate --validate-modality grid;2.125371217727661;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;8.408316135406494;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;7.181677579879761;dead;{"dead_features": {"f41": [0]}, "false_optionals": {}}
350;10;6;17;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;176.48288226127625;dead;{"dead_features": {"f334": [0]}, "false_optionals": {}}
350;10;6;18;0;--features-as-boolean --validate --validate-modality forall;4.9869914054870605;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;0;--features-as-boolean --validate --validate-modality grid;17.410473108291626;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;196.05505895614624;false;{"dead_features": {}, "false_optionals": {"f256": [0]}}
350;10;6;18;1;--features-as-boolean --validate --validate-modality forall;4.625343322753906;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;1;--features-as-boolean --validate --validate-modality grid;14.981992244720459;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.9495882987976;false;{"dead_features": {}, "false_optionals": {"f90": [0]}}
350;10;6;18;2;--features-as-boolean --validate --validate-modality forall;4.760196208953857;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;2;--features-as-boolean --validate --validate-modality grid;17.100009441375732;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;190.64156532287598;false;{"dead_features": {}, "false_optionals": {"f69": [0]}}
350;10;6;18;3;--features-as-boolean --validate --validate-modality forall;4.438788175582886;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;3;--features-as-boolean --validate --validate-modality grid;16.262984037399292;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;203.0468406677246;false;{"dead_features": {}, "false_optionals": {"f339": [0]}}
350;10;6;18;4;--features-as-boolean --validate --validate-modality forall;4.55524206161499;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;4;--features-as-boolean --validate --validate-modality grid;16.473559379577637;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;191.6955382823944;false;{"dead_features": {}, "false_optionals": {"f244": [0]}}
350;10;6;18;5;--features-as-boolean --validate --validate-modality forall;4.657963275909424;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;5;--features-as-boolean --validate --validate-modality grid;16.720873594284058;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;192.7861943244934;false;{"dead_features": {}, "false_optionals": {"f31": [0]}}
350;10;6;18;6;--features-as-boolean --validate --validate-modality forall;4.803024530410767;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;6;--features-as-boolean --validate --validate-modality grid;16.93297290802002;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;195.21315360069275;false;{"dead_features": {}, "false_optionals": {"f269": [0]}}
350;10;6;18;7;--features-as-boolean --validate --validate-modality forall;4.864126205444336;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;7;--features-as-boolean --validate --validate-modality grid;16.299222230911255;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;288.47762799263;false;{"dead_features": {}, "false_optionals": {"f69": [0]}}
350;10;6;18;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;197.80528235435486;false;{"dead_features": {}, "false_optionals": {"f44": [0]}}
350;10;6;18;8;--features-as-boolean --validate --validate-modality forall;4.7255144119262695;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;8;--features-as-boolean --validate --validate-modality grid;17.037840127944946;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;199.10551118850708;false;{"dead_features": {}, "false_optionals": {"f73": [0]}}
350;10;6;18;9;--features-as-boolean --validate --validate-modality forall;4.736514329910278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "1"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "1"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "1"}, {"id": "c10", "value": "0"}]}
350;10;6;18;9;--features-as-boolean --validate --validate-modality grid;16.872426748275757;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "0"}]}
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;Timeout300++;;
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;Timeout300;3000;
350;10;6;18;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;198.65036535263062;false;{"dead_features": {}, "false_optionals": {"f16": [0]}}
350;10;6;19;0;--features-as-boolean --validate --validate-modality forall;4.2158567905426025;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;0;--features-as-boolean --validate --validate-modality grid;10.977034091949463;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;21.604137897491455;dead;{"dead_features": {"f153": [0]}, "false_optionals": {}}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.045283555984497;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;0;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.66787838935852;dead;{"dead_features": {"f252": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --validate --validate-modality forall;4.840029954910278;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;1;--features-as-boolean --validate --validate-modality grid;10.259439706802368;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;22.34416389465332;dead;{"dead_features": {"f80": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.323834896087646;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;1;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;120.76043319702148;dead;{"dead_features": {"f268": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --validate --validate-modality forall;4.713983535766602;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;2;--features-as-boolean --validate --validate-modality grid;10.630096912384033;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.8336923122406;dead;{"dead_features": {"f353": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;17.00041389465332;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;2;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;116.10347962379456;dead;{"dead_features": {"f28": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --validate --validate-modality forall;4.387135744094849;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;3;--features-as-boolean --validate --validate-modality grid;10.722491979598999;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;14.7313232421875;dead;{"dead_features": {"f289": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.24145817756653;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;3;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;123.48682975769043;dead;{"dead_features": {"f254": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --validate --validate-modality forall;4.5247273445129395;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;4;--features-as-boolean --validate --validate-modality grid;10.217291593551636;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;25.668133974075317;dead;{"dead_features": {"f351": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.49216890335083;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;4;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.25612902641296;dead;{"dead_features": {"f348": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --validate --validate-modality forall;4.233662843704224;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;5;--features-as-boolean --validate --validate-modality grid;9.953193187713623;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;24.12284803390503;dead;{"dead_features": {"f202": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.705822706222534;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;5;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;115.81840443611145;dead;{"dead_features": {"f360": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --validate --validate-modality forall;4.239245653152466;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;6;--features-as-boolean --validate --validate-modality grid;10.856503963470459;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;20.541248083114624;dead;{"dead_features": {"f111": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.279464721679688;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;6;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;125.55529499053955;dead;{"dead_features": {"f308": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --validate --validate-modality forall;4.940445184707642;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;7;--features-as-boolean --validate --validate-modality grid;11.19250750541687;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;15.999109506607056;dead;{"dead_features": {"f252": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.840516567230225;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;7;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;122.25900769233704;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --validate --validate-modality forall;4.748521089553833;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;8;--features-as-boolean --validate --validate-modality grid;11.394689559936523;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;19.204521417617798;dead;{"dead_features": {"f220": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;15.28096318244934;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;8;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;119.44842505455017;dead;{"dead_features": {"f93": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --validate --validate-modality forall;4.835407972335815;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "1"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "1"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "1"}, {"id": "c8", "value": "1"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;9;--features-as-boolean --validate --validate-modality grid;11.107441663742065;not_valid;{"result": "not_valid", "contexts": [{"id": "c1", "value": "0"}, {"id": "c2", "value": "0"}, {"id": "c3", "value": "0"}, {"id": "c4", "value": "0"}, {"id": "c5", "value": "0"}, {"id": "c6", "value": "0"}, {"id": "c7", "value": "0"}, {"id": "c8", "value": "0"}, {"id": "c9", "value": "0"}, {"id": "c10", "value": "1"}]}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality grid --stop-at-first-anomaly;17.12304949760437;dead;{"dead_features": {"f256": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality forall --stop-at-first-anomaly;16.538328886032104;dead;{"dead_features": {"f11": [0]}, "false_optionals": {}}
350;10;6;19;9;--features-as-boolean --check-features --check-features-modality pruning --stop-at-first-anomaly;121.23475122451782;dead;{"dead_features": {"f223": [0]}, "false_optionals": {}}


==> plots/200f_10c_features.dat <==
forallv gridv gridf forallf pruning VBSv VBSf withForallf
1.7818122625351 1.74205241203308 1.87706959247589 2.26088213920593 8.48332989215851 1.74205241203308 1.87706959247589 1.87706959247589
1.73755578994751 1.74252169132233 1.90510113239288 2.28009712696075 10.1619403123856 1.73755578994751 1.90510113239288 1.90510113239288
1.76137170791626 1.73875949382782 1.91183664798737 2.23459489345551 9.25791988372803 1.73875949382782 1.91183664798737 1.91183664798737
3.15637335777283 4.12904424667358 1.92521328926086 2.16999204158783 7.0190155506134 3.15637335777283 1.92521328926086 1.92521328926086
3.04950771331787 3.91000533103943 1.97030115127563 2.1969893693924 10.1731555700302 3.04950771331787 1.97030115127563 1.97030115127563
3.16504487991333 3.97065420150757 1.98593175411224 2.20077722072601 8.37993161678314 3.16504487991333 1.98593175411224 1.98593175411224
1.80566370487213 1.74674353599548 1.99670345783234 2.31303877830505 8.59102551937103 1.74674353599548 1.99670345783234 1.99670345783234
4.64411432743073 4.14225594997406 2.00767719745636 4.03152861595154 10.5077701330185 4.14225594997406 2.00767719745636 2.00767719745636
4.83081829547882 4.05187847614288 2.01272673606873 2.62834117412567 10.4832854032516 4.05187847614288 2.01272673606873 2.01272673606873
1.76093411445618 1.75971245765686 2.0423487663269 2.37586829662323 10.6824152946472 1.75971245765686 2.0423487663269 2.0423487663269
1.78883090019226 1.78158693313599 2.05527651309967 2.45055623054504 11.2648841381073 1.78158693313599 2.05527651309967 2.05527651309967
4.77281107902527 4.10120282173157 2.05573415756226 3.95799589157104 10.6533365011215 4.10120282173157 2.05573415756226 2.05573415756226
2.56859531402588 4.26063275337219 2.06345276832581 4.15867054462433 10.4209204673767 2.56859531402588 2.06345276832581 2.06345276832581
4.80398049354553 4.09989624023438 2.06450481414795 3.95915153026581 10.5138465642929 4.09989624023438 2.06450481414795 2.06450481414795
4.91391470432282 4.12828438282013 2.06457624435425 3.84981179237366 10.599219250679 4.12828438282013 2.06457624435425 2.06457624435425
4.70838642120361 4.07497496604919 2.08430216312408 3.96043317317963 10.6569130659103 4.07497496604919 2.08430216312408 2.08430216312408
1.80762085914612 1.76043226718903 2.08600413799286 4.30042793750763 10.1831032991409 1.76043226718903 2.08600413799286 2.08600413799286
4.91188232898712 4.25343656539917 2.08970892429352 4.18226478099823 8.25991773605347 4.25343656539917 2.08970892429352 2.08970892429352
1.89770932197571 3.55771238803864 2.09204535484314 4.00056569576263 10.1171402931213 1.89770932197571 2.09204535484314 2.09204535484314
5.31107814311981 4.17598693370819 2.09825458526611 3.96924617290497 8.42943692207336 4.17598693370819 2.09825458526611 2.09825458526611
1.81321794986725 1.96769773960114 2.10089945793152 4.36177070140839 10.4382695198059 1.81321794986725 2.10089945793152 2.10089945793152
4.48016185760498 3.99728016853332 2.10901463031769 3.8780956029892 10.4846337080002 3.99728016853332 2.10901463031769 2.10901463031769
4.53926525115967 4.09854817390442 2.10906360149384 4.15279471874237 10.4395448446274 4.09854817390442 2.10906360149384 2.10906360149384
4.63866996765137 4.14971833229065 2.10907294750214 4.055792927742 10.3230936527252 4.14971833229065 2.10907294750214 2.10907294750214
1.83413505554199 1.88820338249207 2.1198145866394 2.80476846694946 11.6459044694901 1.83413505554199 2.1198145866394 2.1198145866394
1.79298553466797 1.78569877147675 2.13018112182617 2.72932224273682 11.3337731122971 1.78569877147675 2.13018112182617 2.13018112182617
4.67766551971436 3.9354380607605 2.13259334564209 4.03053987026215 10.2137776374817 3.9354380607605 2.13259334564209 2.13259334564209
1.82665898799896 1.78984453678131 2.13405129909515 3.20886034965515 10.6589861392975 1.78984453678131 2.13405129909515 2.13405129909515
4.67926015853882 3.94550702571869 2.13861711025238 4.38031532764435 10.3370304346085 3.94550702571869 2.13861711025238 2.13861711025238
1.78452925682068 1.92902717590332 2.1546924829483 4.44410490989685 9.50977144241333 1.78452925682068 2.1546924829483 2.1546924829483
2.28191616535187 2.40901958942413 2.15602216720581 4.14806451797485 10.0435973644257 2.28191616535187 2.15602216720581 2.15602216720581
3.12848606109619 4.09667184352875 2.16309037208557 3.75214009284973 10.308880853653 3.12848606109619 2.16309037208557 2.16309037208557
1.76405112743378 1.77190227508545 2.16993584632874 3.08810849189758 6.43115923404694 1.76405112743378 2.16993584632874 2.16993584632874
5.00928294658661 4.13696229457855 2.18131558895111 2.41068305969238 10.7074719429016 4.13696229457855 2.18131558895111 2.18131558895111
4.79921607971191 4.04217488765717 2.18250997066498 2.81941137313843 6.79754846096039 4.04217488765717 2.18250997066498 2.18250997066498
1.79638121128082 1.7508015871048 2.1869921207428 2.49116520881653 11.7903516054153 1.7508015871048 2.1869921207428 2.1869921207428
4.87685942649841 4.21963520050049 2.18766894340515 2.89741249084473 5.16547322273254 4.21963520050049 2.18766894340515 2.18766894340515
4.91047847270966 4.26638658046722 2.19405181407928 4.33533818721771 10.5731585741043 4.26638658046722 2.19405181407928 2.19405181407928
4.77098097801209 4.15804924964905 2.19472110271454 4.31650569438934 10.6162588119507 4.15804924964905 2.19472110271454 2.19472110271454
4.46154170036316 3.95538442134857 2.2023716211319 4.10267963409424 10.2509036779404 3.95538442134857 2.2023716211319 2.2023716211319
4.67117125988007 3.88001916408539 2.20460846424103 2.85587723255157 11.4889102935791 3.88001916408539 2.20460846424103 2.20460846424103
3.44002416133881 1.95393471717834 2.21420845985413 4.0090989112854 10.1167895078659 1.95393471717834 2.21420845985413 2.21420845985413
1.74446630477905 1.73903431892395 2.21944262981415 3.28047306537628 11.1330199956894 1.73903431892395 2.21944262981415 2.21944262981415
4.78654863834381 4.20657422542572 2.22620878219604 2.92971363067627 6.04221379756928 4.20657422542572 2.22620878219604 2.22620878219604
6.05161035060883 4.24600212574005 2.23078918457031 3.03966681957245 5.61350150108337 4.24600212574005 2.23078918457031 2.23078918457031
1.81034934520721 1.77340648174286 2.23099329471588 3.78038721084595 6.58978838920593 1.77340648174286 2.23099329471588 2.23099329471588
4.60773279666901 3.95189950466156 2.23504703044891 2.51335039138794 12.1792431354523 3.95189950466156 2.23504703044891 2.23504703044891
3.12962641716003 4.15916316509247 2.23567216396332 3.94189693927765 10.4531150579453 3.12962641716003 2.23567216396332 2.23567216396332
1.7269463300705 1.76686742305756 2.24124791622162 4.70115504264832 10.4000693082809 1.7269463300705 2.24124791622162 2.24124791622162
4.99473993778229 4.19854826927185 2.29800405502319 2.97968318462372 4.63344621658325 4.19854826927185 2.29800405502319 2.29800405502319
3.14772095680237 4.27541377544403 2.3113673210144 3.99270489215851 10.4344913005829 3.14772095680237 2.3113673210144 2.3113673210144
1.81677944660187 1.8800929069519 2.31582787036896 3.96041622161865 6.14770548343658 1.81677944660187 2.31582787036896 2.31582787036896
4.73829820156097 4.20116922855377 2.40458793640137 2.96902723312378 4.8303019285202 4.20116922855377 2.40458793640137 2.40458793640137
1.78772585391998 1.8121524810791 2.42965438365936 3.52291173934937 11.8103087902069 1.78772585391998 2.42965438365936 2.42965438365936
1.83916389942169 1.79552955627441 2.49489853382111 3.69268317222595 6.26055200099945 1.79552955627441 2.49489853382111 2.49489853382111
1.79887392520905 1.77878427505493 2.50066366195679 3.47989940643311 6.02807741165161 1.77878427505493 2.50066366195679 2.50066366195679
1.82729642391205 1.8007030248642 2.50860586166382 3.50802474021912 6.35489506721497 1.8007030248642 2.50860586166382 2.50860586166382
1.71364164352417 1.87247803211212 2.51235210895538 4.54588837623596 6.32708404064178 1.71364164352417 2.51235210895538 2.51235210895538
4.65383915901184 4.02378530502319 2.5506596326828 3.2186637878418 14.4519517421722 4.02378530502319 2.5506596326828 2.5506596326828
4.77275586128235 4.06525912284851 2.55241851806641 5.21858203411102 11.2655382156372 4.06525912284851 2.55241851806641 2.55241851806641
1.74376521110535 1.72799146175385 2.55471107959747 3.32224748134613 5.60659899711609 1.72799146175385 2.55471107959747 2.55471107959747
4.92616264820099 4.17980825901032 2.56624088287354 3.12505538463593 5.23373334407806 4.17980825901032 2.56624088287354 2.56624088287354
4.78853931427002 3.92347857952118 2.59270825386047 4.78702759742737 10.8800254583359 3.92347857952118 2.59270825386047 2.59270825386047
4.69476256370544 4.07577316761017 2.60277323722839 3.29173316955566 5.70451889038086 4.07577316761017 2.60277323722839 2.60277323722839
6.71620132923126 4.2128089427948 2.61524312496185 3.20116736888885 5.42857627868652 4.2128089427948 2.61524312496185 2.61524312496185
2.06072902679443 2.1328145980835 2.65606870651245 3.52329301834106 6.13932042121887 2.06072902679443 2.65606870651245 2.65606870651245
5.12280993461609 4.33419919013977 2.66656727790833 3.18758080005646 4.75508999824524 4.33419919013977 2.66656727790833 2.66656727790833
4.70511186122894 3.96307673454285 2.6851459980011 3.29670989513397 5.27637267112732 3.96307673454285 2.6851459980011 2.6851459980011
1.77453098297119 1.99968347549438 2.79780297279358 3.77833089828491 6.73772723674774 1.77453098297119 2.79780297279358 2.79780297279358
1.78650255203247 1.72922968864441 2.87824447154999 4.85191724300385 12.409298324585 1.72922968864441 2.87824447154999 2.87824447154999
4.83032741546631 4.21319243907928 2.92267372608185 4.15577580928803 12.1015133857727 4.21319243907928 2.92267372608185 2.92267372608185
1.89686100482941 2.48522045612335 2.93533999919891 3.507439494133 5.32358076572418 1.89686100482941 2.93533999919891 2.93533999919891
5.23143615722656 4.18419694900513 3.14005954265594 3.36685471534729 4.94897787570953 4.18419694900513 3.14005954265594 3.14005954265594
7.13478863239288 6.82800998687744 3.14959695339203 3.18480987548828 4.80800442695618 6.82800998687744 3.14959695339203 3.14959695339203
6.46436674594879 4.1937869310379 3.20026412010193 3.18619179725647 4.69184699058533 4.1937869310379 3.18619179725647 3.18619179725647
10.6049864053726 4.25097208023071 3.24844524860382 3.40970184803009 5.07906429767609 4.25097208023071 3.24844524860382 3.24844524860382
9.23699536323547 4.89677836894989 3.77788405418396 3.35433881282806 4.47876260280609 4.89677836894989 3.35433881282806 3.35433881282806
1.7954615354538 1.76502141952515 3.40492691993713 3.93903317451477 5.40158507823944 1.76502141952515 3.40492691993713 3.40492691993713
1.77786824703217 1.85020158290863 3.43386268615723 3.97555606365204 6.70777237415314 1.77786824703217 3.43386268615723 3.43386268615723
4.56565847396851 3.91476936340332 3.48009383678436 3.96081235408783 6.46799712181091 3.91476936340332 3.48009383678436 3.48009383678436
1.80922803878784 1.74915909767151 4.0428297996521 3.60766046047211 5.71497533321381 1.74915909767151 3.60766046047211 3.60766046047211
4.93335747718811 3.97886242866516 3.96056320667267 3.69375159740448 6.01127035617828 3.97886242866516 3.69375159740448 3.69375159740448
2.71260735988617 2.17995407581329 3.77523069381714 3.87456126213074 5.39671504497528 2.17995407581329 3.77523069381714 3.77523069381714
1.76630930900574 1.88618156909943 4.68017342090607 3.91082198619843 6.01916975975037 1.76630930900574 3.91082198619843 3.91082198619843
1.9071932554245 1.9199214220047 4.7115748167038 3.92349553108215 7.82044146060944 1.9071932554245 3.92349553108215 3.92349553108215
4.58691527843475 3.91369025707245 4.77830951213837 4.06525783538818 4.76439406871796 3.91369025707245 4.06525783538818 4.06525783538818
2.33469681739807 2.03774046897888 4.28202319145203 4.09633932113647 7.54413776397705 2.03774046897888 4.09633932113647 4.09633932113647
1.88954136371613 2.77610628604889 4.3438095331192 4.10415925979614 4.95954666137695 1.88954136371613 4.10415925979614 4.10415925979614
1.79396262168884 1.80117726325989 5.72554514408112 4.20788104534149 6.54106647968292 1.79396262168884 4.20788104534149 4.20788104534149
4.73610737323761 4.07093966007233 6.46816699504852 4.30144078731537 5.73045408725739 4.07093966007233 4.30144078731537 4.30144078731537
1.80029582977295 1.78138625621796 6.85818891525269 4.3349616765976 6.90674798488617 1.78138625621796 4.3349616765976 4.3349616765976
1.8888436794281 1.86030993461609 6.56241185665131 4.74257979393005 6.76679348945618 1.86030993461609 4.74257979393005 4.74257979393005
4.66673772335053 4.01315002441406 9.11761419773102 6.13956379890442 4.77715818881989 4.01315002441406 4.77715818881989 6.13956379890442
1.71282103061676 1.76639368534088 7.89188320636749 4.84358010292053 5.92045660018921 1.71282103061676 4.84358010292053 4.84358010292053
1.75070126056671 2.03788278102875 4.95620529651642 7.1525910615921 8.41633274555206 1.75070126056671 4.95620529651642 4.95620529651642
2.04281709194183 1.7937281370163 8.53736333847046 5.43323078155518 5.2181450843811 1.7937281370163 5.2181450843811 5.43323078155518
1.8076328754425 1.77073428630829 10.98882188797 5.55662605762482 7.04819331169128 1.77073428630829 5.55662605762482 5.55662605762482
4.690465259552 4.36452763080597 8.87213385105133 5.6119092464447 6.53689453601837 4.36452763080597 5.6119092464447 5.6119092464447
1.89508066177368 1.87789680957794 22.8862098455429 8.0879298210144 8.55820555686951 1.87789680957794 8.0879298210144 8.0879298210144
1.84981505870819 1.9496768951416 24.5483003377914 9.7057345867157 11.2756766319275 1.84981505870819 9.7057345867157 9.7057345867157


==> plots/200f_10c_void.dat <==
forallv gridv gridf forallf pruning VBSv VBSf withForallf
1.71282103061676 1.76639368534088 7.89188320636749 4.84358010292053 5.92045660018921 1.71282103061676 4.84358010292053 4.84358010292053
1.71364164352417 1.87247803211212 2.51235210895538 4.54588837623596 6.32708404064178 1.71364164352417 2.51235210895538 2.51235210895538
1.7269463300705 1.76686742305756 2.24124791622162 4.70115504264832 10.4000693082809 1.7269463300705 2.24124791622162 2.24124791622162
1.74376521110535 1.72799146175385 2.55471107959747 3.32224748134613 5.60659899711609 1.72799146175385 2.55471107959747 2.55471107959747
1.78650255203247 1.72922968864441 2.87824447154999 4.85191724300385 12.409298324585 1.72922968864441 2.87824447154999 2.87824447154999
1.73755578994751 1.74252169132233 1.90510113239288 2.28009712696075 10.1619403123856 1.73755578994751 1.90510113239288 1.90510113239288
1.76137170791626 1.73875949382782 1.91183664798737 2.23459489345551 9.25791988372803 1.73875949382782 1.91183664798737 1.91183664798737
1.74446630477905 1.73903431892395 2.21944262981415 3.28047306537628 11.1330199956894 1.73903431892395 2.21944262981415 2.21944262981415
1.7818122625351 1.74205241203308 1.87706959247589 2.26088213920593 8.48332989215851 1.74205241203308 1.87706959247589 1.87706959247589
1.80566370487213 1.74674353599548 1.99670345783234 2.31303877830505 8.59102551937103 1.74674353599548 1.99670345783234 1.99670345783234
1.80922803878784 1.74915909767151 4.0428297996521 3.60766046047211 5.71497533321381 1.74915909767151 3.60766046047211 3.60766046047211
1.75070126056671 2.03788278102875 4.95620529651642 7.1525910615921 8.41633274555206 1.75070126056671 4.95620529651642 4.95620529651642
1.79638121128082 1.7508015871048 2.1869921207428 2.49116520881653 11.7903516054153 1.7508015871048 2.1869921207428 2.1869921207428
1.76093411445618 1.75971245765686 2.0423487663269 2.37586829662323 10.6824152946472 1.75971245765686 2.0423487663269 2.0423487663269
1.80762085914612 1.76043226718903 2.08600413799286 4.30042793750763 10.1831032991409 1.76043226718903 2.08600413799286 2.08600413799286
1.76405112743378 1.77190227508545 2.16993584632874 3.08810849189758 6.43115923404694 1.76405112743378 2.16993584632874 2.16993584632874
1.7954615354538 1.76502141952515 3.40492691993713 3.93903317451477 5.40158507823944 1.76502141952515 3.40492691993713 3.40492691993713
1.76630930900574 1.88618156909943 4.68017342090607 3.91082198619843 6.01916975975037 1.76630930900574 3.91082198619843 3.91082198619843
1.8076328754425 1.77073428630829 10.98882188797 5.55662605762482 7.04819331169128 1.77073428630829 5.55662605762482 5.55662605762482
1.81034934520721 1.77340648174286 2.23099329471588 3.78038721084595 6.58978838920593 1.77340648174286 2.23099329471588 2.23099329471588
1.77453098297119 1.99968347549438 2.79780297279358 3.77833089828491 6.73772723674774 1.77453098297119 2.79780297279358 2.79780297279358
1.77786824703217 1.85020158290863 3.43386268615723 3.97555606365204 6.70777237415314 1.77786824703217 3.43386268615723 3.43386268615723
1.79887392520905 1.77878427505493 2.50066366195679 3.47989940643311 6.02807741165161 1.77878427505493 2.50066366195679 2.50066366195679
1.80029582977295 1.78138625621796 6.85818891525269 4.3349616765976 6.90674798488617 1.78138625621796 4.3349616765976 4.3349616765976
1.78883090019226 1.78158693313599 2.05527651309967 2.45055623054504 11.2648841381073 1.78158693313599 2.05527651309967 2.05527651309967
1.78452925682068 1.92902717590332 2.1546924829483 4.44410490989685 9.50977144241333 1.78452925682068 2.1546924829483 2.1546924829483
1.79298553466797 1.78569877147675 2.13018112182617 2.72932224273682 11.3337731122971 1.78569877147675 2.13018112182617 2.13018112182617
1.78772585391998 1.8121524810791 2.42965438365936 3.52291173934937 11.8103087902069 1.78772585391998 2.42965438365936 2.42965438365936
1.82665898799896 1.78984453678131 2.13405129909515 3.20886034965515 10.6589861392975 1.78984453678131 2.13405129909515 2.13405129909515
2.04281709194183 1.7937281370163 8.53736333847046 5.43323078155518 5.2181450843811 1.7937281370163 5.2181450843811 5.43323078155518
1.79396262168884 1.80117726325989 5.72554514408112 4.20788104534149 6.54106647968292 1.79396262168884 4.20788104534149 4.20788104534149
1.83916389942169 1.79552955627441 2.49489853382111 3.69268317222595 6.26055200099945 1.79552955627441 2.49489853382111 2.49489853382111
1.82729642391205 1.8007030248642 2.50860586166382 3.50802474021912 6.35489506721497 1.8007030248642 2.50860586166382 2.50860586166382
1.81321794986725 1.96769773960114 2.10089945793152 4.36177070140839 10.4382695198059 1.81321794986725 2.10089945793152 2.10089945793152
1.81677944660187 1.8800929069519 2.31582787036896 3.96041622161865 6.14770548343658 1.81677944660187 2.31582787036896 2.31582787036896
1.83413505554199 1.88820338249207 2.1198145866394 2.80476846694946 11.6459044694901 1.83413505554199 2.1198145866394 2.1198145866394
1.84981505870819 1.9496768951416 24.5483003377914 9.7057345867157 11.2756766319275 1.84981505870819 9.7057345867157 9.7057345867157
1.8888436794281 1.86030993461609 6.56241185665131 4.74257979393005 6.76679348945618 1.86030993461609 4.74257979393005 4.74257979393005
1.89508066177368 1.87789680957794 22.8862098455429 8.0879298210144 8.55820555686951 1.87789680957794 8.0879298210144 8.0879298210144
1.88954136371613 2.77610628604889 4.3438095331192 4.10415925979614 4.95954666137695 1.88954136371613 4.10415925979614 4.10415925979614
1.89686100482941 2.48522045612335 2.93533999919891 3.507439494133 5.32358076572418 1.89686100482941 2.93533999919891 2.93533999919891
1.89770932197571 3.55771238803864 2.09204535484314 4.00056569576263 10.1171402931213 1.89770932197571 2.09204535484314 2.09204535484314
1.9071932554245 1.9199214220047 4.7115748167038 3.92349553108215 7.82044146060944 1.9071932554245 3.92349553108215 3.92349553108215
3.44002416133881 1.95393471717834 2.21420845985413 4.0090989112854 10.1167895078659 1.95393471717834 2.21420845985413 2.21420845985413
2.33469681739807 2.03774046897888 4.28202319145203 4.09633932113647 7.54413776397705 2.03774046897888 4.09633932113647 4.09633932113647
2.06072902679443 2.1328145980835 2.65606870651245 3.52329301834106 6.13932042121887 2.06072902679443 2.65606870651245 2.65606870651245
2.71260735988617 2.17995407581329 3.77523069381714 3.87456126213074 5.39671504497528 2.17995407581329 3.77523069381714 3.77523069381714
2.28191616535187 2.40901958942413 2.15602216720581 4.14806451797485 10.0435973644257 2.28191616535187 2.15602216720581 2.15602216720581
2.56859531402588 4.26063275337219 2.06345276832581 4.15867054462433 10.4209204673767 2.56859531402588 2.06345276832581 2.06345276832581
3.04950771331787 3.91000533103943 1.97030115127563 2.1969893693924 10.1731555700302 3.04950771331787 1.97030115127563 1.97030115127563
3.12848606109619 4.09667184352875 2.16309037208557 3.75214009284973 10.308880853653 3.12848606109619 2.16309037208557 2.16309037208557
3.12962641716003 4.15916316509247 2.23567216396332 3.94189693927765 10.4531150579453 3.12962641716003 2.23567216396332 2.23567216396332
3.14772095680237 4.27541377544403 2.3113673210144 3.99270489215851 10.4344913005829 3.14772095680237 2.3113673210144 2.3113673210144
3.15637335777283 4.12904424667358 1.92521328926086 2.16999204158783 7.0190155506134 3.15637335777283 1.92521328926086 1.92521328926086
3.16504487991333 3.97065420150757 1.98593175411224 2.20077722072601 8.37993161678314 3.16504487991333 1.98593175411224 1.98593175411224
4.67117125988007 3.88001916408539 2.20460846424103 2.85587723255157 11.4889102935791 3.88001916408539 2.20460846424103 2.20460846424103
4.58691527843475 3.91369025707245 4.77830951213837 4.06525783538818 4.76439406871796 3.91369025707245 4.06525783538818 4.06525783538818
4.56565847396851 3.91476936340332 3.48009383678436 3.96081235408783 6.46799712181091 3.91476936340332 3.48009383678436 3.48009383678436
4.78853931427002 3.92347857952118 2.59270825386047 4.78702759742737 10.8800254583359 3.92347857952118 2.59270825386047 2.59270825386047
4.67766551971436 3.9354380607605 2.13259334564209 4.03053987026215 10.2137776374817 3.9354380607605 2.13259334564209 2.13259334564209
4.67926015853882 3.94550702571869 2.13861711025238 4.38031532764435 10.3370304346085 3.94550702571869 2.13861711025238 2.13861711025238
4.60773279666901 3.95189950466156 2.23504703044891 2.51335039138794 12.1792431354523 3.95189950466156 2.23504703044891 2.23504703044891
4.46154170036316 3.95538442134857 2.2023716211319 4.10267963409424 10.2509036779404 3.95538442134857 2.2023716211319 2.2023716211319
4.70511186122894 3.96307673454285 2.6851459980011 3.29670989513397 5.27637267112732 3.96307673454285 2.6851459980011 2.6851459980011
4.93335747718811 3.97886242866516 3.96056320667267 3.69375159740448 6.01127035617828 3.97886242866516 3.69375159740448 3.69375159740448
4.48016185760498 3.99728016853332 2.10901463031769 3.8780956029892 10.4846337080002 3.99728016853332 2.10901463031769 2.10901463031769
4.66673772335053 4.01315002441406 9.11761419773102 6.13956379890442 4.77715818881989 4.01315002441406 4.77715818881989 6.13956379890442
4.65383915901184 4.02378530502319 2.5506596326828 3.2186637878418 14.4519517421722 4.02378530502319 2.5506596326828 2.5506596326828
4.79921607971191 4.04217488765717 2.18250997066498 2.81941137313843 6.79754846096039 4.04217488765717 2.18250997066498 2.18250997066498
4.83081829547882 4.05187847614288 2.01272673606873 2.62834117412567 10.4832854032516 4.05187847614288 2.01272673606873 2.01272673606873
4.77275586128235 4.06525912284851 2.55241851806641 5.21858203411102 11.2655382156372 4.06525912284851 2.55241851806641 2.55241851806641
4.73610737323761 4.07093966007233 6.46816699504852 4.30144078731537 5.73045408725739 4.07093966007233 4.30144078731537 4.30144078731537
4.70838642120361 4.07497496604919 2.08430216312408 3.96043317317963 10.6569130659103 4.07497496604919 2.08430216312408 2.08430216312408
4.69476256370544 4.07577316761017 2.60277323722839 3.29173316955566 5.70451889038086 4.07577316761017 2.60277323722839 2.60277323722839
4.53926525115967 4.09854817390442 2.10906360149384 4.15279471874237 10.4395448446274 4.09854817390442 2.10906360149384 2.10906360149384
4.80398049354553 4.09989624023438 2.06450481414795 3.95915153026581 10.5138465642929 4.09989624023438 2.06450481414795 2.06450481414795
4.77281107902527 4.10120282173157 2.05573415756226 3.95799589157104 10.6533365011215 4.10120282173157 2.05573415756226 2.05573415756226
4.91391470432282 4.12828438282013 2.06457624435425 3.84981179237366 10.599219250679 4.12828438282013 2.06457624435425 2.06457624435425
5.00928294658661 4.13696229457855 2.18131558895111 2.41068305969238 10.7074719429016 4.13696229457855 2.18131558895111 2.18131558895111
4.64411432743073 4.14225594997406 2.00767719745636 4.03152861595154 10.5077701330185 4.14225594997406 2.00767719745636 2.00767719745636
4.63866996765137 4.14971833229065 2.10907294750214 4.055792927742 10.3230936527252 4.14971833229065 2.10907294750214 2.10907294750214
4.77098097801209 4.15804924964905 2.19472110271454 4.31650569438934 10.6162588119507 4.15804924964905 2.19472110271454 2.19472110271454
5.31107814311981 4.17598693370819 2.09825458526611 3.96924617290497 8.42943692207336 4.17598693370819 2.09825458526611 2.09825458526611
4.92616264820099 4.17980825901032 2.56624088287354 3.12505538463593 5.23373334407806 4.17980825901032 2.56624088287354 2.56624088287354
5.23143615722656 4.18419694900513 3.14005954265594 3.36685471534729 4.94897787570953 4.18419694900513 3.14005954265594 3.14005954265594
6.46436674594879 4.1937869310379 3.20026412010193 3.18619179725647 4.69184699058533 4.1937869310379 3.18619179725647 3.18619179725647
4.99473993778229 4.19854826927185 2.29800405502319 2.97968318462372 4.63344621658325 4.19854826927185 2.29800405502319 2.29800405502319
4.73829820156097 4.20116922855377 2.40458793640137 2.96902723312378 4.8303019285202 4.20116922855377 2.40458793640137 2.40458793640137
4.78654863834381 4.20657422542572 2.22620878219604 2.92971363067627 6.04221379756928 4.20657422542572 2.22620878219604 2.22620878219604
6.71620132923126 4.2128089427948 2.61524312496185 3.20116736888885 5.42857627868652 4.2128089427948 2.61524312496185 2.61524312496185
4.83032741546631 4.21319243907928 2.92267372608185 4.15577580928803 12.1015133857727 4.21319243907928 2.92267372608185 2.92267372608185
4.87685942649841 4.21963520050049 2.18766894340515 2.89741249084473 5.16547322273254 4.21963520050049 2.18766894340515 2.18766894340515
6.05161035060883 4.24600212574005 2.23078918457031 3.03966681957245 5.61350150108337 4.24600212574005 2.23078918457031 2.23078918457031
10.6049864053726 4.25097208023071 3.24844524860382 3.40970184803009 5.07906429767609 4.25097208023071 3.24844524860382 3.24844524860382
4.91188232898712 4.25343656539917 2.08970892429352 4.18226478099823 8.25991773605347 4.25343656539917 2.08970892429352 2.08970892429352
4.91047847270966 4.26638658046722 2.19405181407928 4.33533818721771 10.5731585741043 4.26638658046722 2.19405181407928 2.19405181407928
5.12280993461609 4.33419919013977 2.66656727790833 3.18758080005646 4.75508999824524 4.33419919013977 2.66656727790833 2.66656727790833
4.690465259552 4.36452763080597 8.87213385105133 5.6119092464447 6.53689453601837 4.36452763080597 5.6119092464447 5.6119092464447
9.23699536323547 4.89677836894989 3.77788405418396 3.35433881282806 4.47876260280609 4.89677836894989 3.35433881282806 3.35433881282806
7.13478863239288 6.82800998687744 3.14959695339203 3.18480987548828 4.80800442695618 6.82800998687744 3.14959695339203 3.14959695339203


==> plots/250_feat_validate.dat <==
Iterative6 VBS6 Iterative8 VBS8 Iterative10 VBS10 Iterative12 VBS12 Iterative14 VBS14
1.72691915035248 1.72691915035248 1.76576225757599 1.76576225757599 1.79112768173218 1.77839426994324 1.7410849571228 1.7410849571228 1.73777008056641 1.73777008056641
1.74089956283569 1.74089956283569 1.76672756671906 1.76672756671906 1.79762885570526 1.78249182701111 2.42314388751984 1.76796946525574 1.73918433189392 1.73918433189392
1.76664266586304 1.76664266586304 1.97632527351379 1.77490305900574 1.7844523191452 1.7844523191452 1.76896388530731 1.76896388530731 1.74198694229126 1.74198694229126
1.79904980659485 1.7750589132309 2.76206917762756 1.78238415718079 1.79153490066528 1.79153490066528 1.82916512489319 1.77081265449524 1.75139861106873 1.75139861106873
1.77592711448669 1.77592711448669 1.8143773317337 1.78633034229279 1.7922821521759 1.7922821521759 1.77212226390839 1.77212226390839 1.75283491611481 1.75283491611481
1.78293428421021 1.78293428421021 1.92879912853241 1.79626755714417 1.79716649055481 1.79716649055481 1.9631865978241 1.7727819442749 1.75931122303009 1.75931122303009
1.78388893604279 1.78388893604279 1.80666091442108 1.80666091442108 1.80339229106903 1.80339229106903 1.77699089050293 1.77699089050293 1.75932519435883 1.75932519435883
1.784428191185 1.784428191185 1.80680255889893 1.80680255889893 1.8739449262619 1.80601859092712 2.07589774131775 1.77861068248749 1.76404604911804 1.76404604911804
1.80406067371368 1.78535099029541 2.0103031873703 1.80855529308319 1.89985344409943 1.80843806266785 1.77996582984924 1.77996582984924 1.78180735111237 1.78180735111237
1.78741207122803 1.78741207122803 1.87977900505066 1.81315205097199 1.80881865024567 1.80881865024567 2.08346750736237 1.78115537166595 1.78202822208405 1.78202822208405
1.79082038402557 1.79082038402557 1.81815876960754 1.81815876960754 2.30273585319519 1.81521904468536 1.78147649765015 1.78147649765015 1.78258202075958 1.78258202075958
1.7942667722702 1.7942667722702 3.24187533855438 1.81887362003326 1.81574265956879 1.81574265956879 1.78165924549103 1.78165924549103 1.78528587818146 1.78528587818146
1.79438183307648 1.79438183307648 1.82674896717072 1.82674896717072 1.85533320903778 1.81638431549072 1.78458430767059 1.78458430767059 5.26173257827759 1.78614234924316
1.7981657743454 1.7981657743454 1.8271595954895 1.8271595954895 1.81683886051178 1.81683886051178 1.78644852638245 1.78644852638245 1.7886260509491 1.78628451824188
1.79979989528656 1.79979989528656 1.83555853366852 1.83555853366852 3.79251573085785 1.82619194984436 1.78778750896454 1.78778750896454 1.78902471065521 1.78757104873657
1.80265474319458 1.80265474319458 1.83613693714142 1.83613693714142 1.83301668167114 1.8324556350708 1.78948016166687 1.78948016166687 1.92218327522278 1.78994994163513
1.80532438755035 1.80532438755035 1.83734092712402 1.83734092712402 1.86809597015381 1.8382600069046 2.41863763332367 1.79258098602295 2.14851031303406 1.7901659488678
1.81040687561035 1.81040687561035 1.86310513019562 1.84437141418457 1.84045147895813 1.84045147895813 1.81802618503571 1.793079829216 1.80195865631104 1.79042563438416
1.8176424741745 1.81175229549408 1.8450306892395 1.8450306892395 3.07022247314453 1.84198975563049 1.79331448078156 1.79331448078156 1.8388031244278 1.79219274520874
1.81240968704224 1.81240968704224 1.98483555316925 1.84557702541351 2.02332742214203 1.84907567501068 1.80255448818207 1.80255448818207 5.40420563220978 1.79227879047394
1.81313605308533 1.81313605308533 1.84800913333893 1.84800913333893 2.78410799503326 1.85100877285004 1.80262537002563 1.80262537002563 1.79310774803162 1.79310774803162
1.81394281387329 1.81394281387329 1.86908156871796 1.84837038516998 1.85330481529236 1.85330481529236 1.80319492816925 1.80319492816925 2.6363921880722 1.79335651397705
1.81600391864777 1.81600391864777 1.85173006057739 1.85173006057739 2.54766037464142 1.86353907585144 1.81150186061859 1.80571875572205 1.7945839881897 1.7945839881897
1.91206500530243 1.81957547664642 1.90241913795471 1.8570663690567 1.86389944553375 1.86389944553375 1.80607504844666 1.80607504844666 4.88098068237305 1.80057301521301
1.820299077034 1.820299077034 1.85748200416565 1.85748200416565 2.88645367622375 1.87331726551056 1.80906944274902 1.80906944274902 1.80385911464691 1.80385911464691
1.8217257976532 1.8217257976532 2.01074364185333 1.85819478034973 3.01259553432465 1.87430601119995 1.80943121910095 1.80943121910095 2.45150337219238 1.80501954555511
1.82320475578308 1.82320475578308 1.85893857479095 1.85893857479095 4.0425154209137 1.90009231567383 1.81585202217102 1.81585202217102 4.81105494499207 1.80547881126404
1.82583563327789 1.82583563327789 1.864879155159 1.864879155159 1.90205125808716 1.90205125808716 2.45881695747375 1.82301318645477 1.84201593399048 1.80698645114899
1.83150389194489 1.83150389194489 1.86736686229706 1.86736686229706 1.9638778924942 1.90399224758148 1.8985809803009 1.82347877025604 1.99085936546326 1.80744817256927
1.83364608287811 1.83364608287811 2.33504836559296 1.86767377853394 1.92041912078857 1.92041912078857 1.82804112434387 1.82804112434387 2.9097489118576 1.80750629901886
1.83414642810822 1.83414642810822 2.5754772901535 1.86859385967255 2.00448586940765 1.94595704078674 2.08587522506714 1.8303897857666 1.8109673500061 1.8109673500061
1.83659908771515 1.83659908771515 1.88587095737457 1.88587095737457 2.13619332313538 1.95490839481354 1.83143210411072 1.83143210411072 1.81333999633789 1.81333999633789
1.8370231628418 1.8370231628418 2.9007030248642 1.88621842861176 1.95739431381226 1.95739431381226 1.94032504558563 1.83222460746765 1.81419026851654 1.81419026851654
1.8423412322998 1.8423412322998 2.25996179580688 1.88786897659302 2.50092799663544 1.96251606941223 2.94180476665497 1.84769976139069 1.8190732717514 1.8190732717514
1.84309597015381 1.84309597015381 2.03550899028778 1.89521000385284 1.97003064155579 1.97003064155579 1.92628977298737 1.84811224937439 1.83038659095764 1.83038659095764
1.84787044525146 1.84787044525146 1.89791882038116 1.89791882038116 2.01483397483826 2.00595855712891 1.84928843975067 1.84928843975067 1.83055038452148 1.83055038452148
1.84894633293152 1.84894633293152 1.9053160905838 1.9053160905838 2.00905740261078 2.00905740261078 2.13570837974548 1.85790963172913 1.83433272838593 1.83433272838593
1.84913699626923 1.84913699626923 1.97768754959106 1.91755421161652 2.70951981544495 2.18021972179413 1.910373878479 1.86425478458405 2.43354568481445 1.83998482227325
2.32149894237518 1.85573170185089 3.38930470943451 1.93852353096008 4.07873551845551 2.187247133255 1.86578214168549 1.86578214168549 2.82602250576019 1.85126230716705
1.85657184123993 1.85657184123993 1.97347974777222 1.97347974777222 2.56721665859222 2.2485178232193 1.88444273471832 1.86972393989563 2.33949098587036 1.85130302906036
1.8594669342041 1.8594669342041 1.98966774940491 1.98966774940491 2.98631117343903 2.25485148429871 3.7045396566391 1.87569644451141 2.41962244510651 1.85134353637695
1.86054108142853 1.86054108142853 1.9942054271698 1.9942054271698 2.25902202129364 2.25902202129364 8.19948508739472 1.87625825405121 4.72849400043488 1.85246939659119
1.86269035339355 1.86269035339355 2.58566982746124 2.03602607250214 2.39412033557892 2.3492947101593 2.69391622543335 1.8809330701828 1.89202902317047 1.89202902317047
1.86752991676331 1.86752991676331 2.04679229259491 2.04679229259491 2.58131608963013 2.58131608963013 4.72814772129059 1.96842832565308 1.97584707736969 1.90092914104462
1.92363266944885 1.86995959281921 2.05551571846008 2.05551571846008 3.02604248523712 3.02604248523712 3.88617713451385 1.98563282489777 1.93748998641968 1.90401439666748
2.10119993686676 1.87256989479065 2.85145540237427 2.0755312204361 3.94355499744415 3.2576623916626 4.31832320690155 1.99253327846527 4.78658537864685 1.93261666297913
1.87447788715363 1.87447788715363 2.1098447561264 2.1098447561264 3.97162654399872 3.47566025257111 2.01341066360474 2.01341066360474 2.06711273193359 1.95163087844849
1.89448606967926 1.89448606967926 2.87943952083588 2.11675152778625 3.68327620029449 3.68327620029449 2.83188846111298 2.0736811876297 14.342610168457 1.98104994297028
1.89589483737946 1.89589483737946 2.15034523010254 2.13782377243042 3.89392900466919 3.89392900466919 2.35124895572662 2.07840876579285 2.71440441608429 2.0190420627594
1.90513248443604 1.90513248443604 2.15676298141479 2.15676298141479 3.89506366252899 3.89506366252899 2.52612154483795 2.09027969837189 2.27282223701477 2.04863374233246
1.91167278289795 1.91167278289795 2.15796477794647 2.15796477794647 3.90462856292725 3.90462856292725 2.10905439853668 2.10905439853668 2.61113271713257 2.15624327659607
1.91640565395355 1.91640565395355 2.16021134853363 2.16021134853363 3.93669440746307 3.93669440746307 2.65390572547913 2.25424582958221 5.31383805274963 2.16788454055786
2.26580321788788 1.91891133785248 2.16053130626678 2.16053130626678 3.93966329097748 3.93966329097748 2.76309797763824 2.35685172080994 5.3756575345993 2.54587671756744
1.92581112384796 1.92581112384796 2.16191222667694 2.16191222667694 3.96456940174103 3.96456940174103 2.48722634315491 2.48722634315491 5.52025060653687 3.24528160095215
2.61515004634857 1.99273192882538 2.1731593132019 2.1731593132019 3.97196409702301 3.97196409702301 3.11802749633789 2.57609102725983 4.78254330158234 4.78254330158234
2.00372171401978 2.00372171401978 2.17971260547638 2.17971260547638 3.97683341503143 3.97683341503143 2.59936461448669 2.59936461448669 6.42508189678192 6.04831840991974
2.00553929805756 2.00553929805756 2.18062846660614 2.18062846660614 3.97794976234436 3.97794976234436 2.62923719882965 2.62923719882965 7.65020587444305 7.45327718257904
2.00923132896423 2.00923132896423 2.18111062049866 2.18111062049866 3.97795114517212 3.97795114517212 2.86728599071503 2.72005937099457 23.6941704273224 23.6941704273224
2.01130576133728 2.01130576133728 2.18390998840332 2.18390998840332 3.97963275909424 3.97963275909424 5.25679590702057 5.25679590702057 47.6265445232391 47.6265445232391
2.01311159133911 2.01311159133911 2.18458378314972 2.18458378314972 3.99702401161194 3.99702401161194 20.8090604543686 5.30615825653076 48.000904083252 48.000904083252
2.02413241863251 2.02413241863251 2.18968362808228 2.18968362808228 4.00181362628937 4.00181362628937 12.308278131485 11.1234738588333 48.0609961032867 48.0609961032867
2.04368076324463 2.04368076324463 2.20202603340149 2.20202603340149 4.01101198196411 4.01101198196411 11.8419522047043 11.8419522047043 48.1227188110352 48.1227188110352
2.04374091625214 2.04374091625214 2.2090033531189 2.2090033531189 4.02064816951752 4.02064816951752 11.9789102077484 11.9789102077484 48.1339705944061 48.1339705944061
2.05698676109314 2.05698676109314 2.21448400020599 2.21448400020599 4.02133665084839 4.02133665084839 11.981175327301 11.981175327301 48.1574244976044 48.1574244976044
2.08053331375122 2.08053331375122 2.21725943088531 2.21725943088531 4.02552425861359 4.02552425861359 11.9918975830078 11.9918975830078 48.1707498788834 48.1707498788834
2.13943305015564 2.10111343860626 2.22085053920746 2.22085053920746 4.02739474773407 4.02739474773407 12.0160211801529 12.0160211801529 48.1836102247238 48.1836102247238
2.12376146316528 2.12376146316528 2.24097833633423 2.24097833633423 4.03129072189331 4.03129072189331 12.0192951917648 12.0192951917648 48.1889488935471 48.1889488935471
2.41311933994293 2.14161038398743 2.24407866001129 2.24407866001129 4.03298399448395 4.03298399448395 12.026617193222 12.026617193222 48.1918461561203 48.1918461561203
2.18374266624451 2.18374266624451 2.25760538578033 2.25760538578033 4.03609442710876 4.03609442710876 12.0618652105331 12.0618652105331 48.2213911533356 48.2213911533356
2.18713791370392 2.18713791370392 2.45409731864929 2.26528658866882 4.04608798027039 4.04608798027039 12.1066924095154 12.1066924095154 48.2232520580292 48.2232520580292
2.23635995388031 2.23635995388031 2.26960287094116 2.26960287094116 4.05371906757355 4.05371906757355 12.1067354917526 12.1067354917526 48.2369319438934 48.2369319438934
2.2480265378952 2.2480265378952 2.28153338432312 2.28153338432312 4.05764465332031 4.05764465332031 12.1155299186707 12.1155299186707 48.2625404596329 48.2625404596329
2.38622391223907 2.26036522388458 2.30217881202698 2.30217881202698 4.07503347396851 4.07503347396851 12.1637112379074 12.1637112379074 48.2691792011261 48.2691792011261
2.53794875144959 2.26264126300812 2.30824131965637 2.30824131965637 4.1175270318985 4.1175270318985 12.1947633981705 12.1947633981705 48.285016989708 48.285016989708
2.2725968837738 2.2725968837738 2.31525502204895 2.31525502204895 4.12235329151154 4.12235329151154 12.199053645134 12.199053645134 48.3675250053406 48.3675250053406
2.42670886516571 2.29179735183716 2.43229455947876 2.34789826869965 4.13555612564087 4.13555612564087 12.2100875616074 12.2100875616074 48.3776357889176 48.3776357889176
2.55812063217163 2.29521272182465 2.35242154598236 2.35242154598236 4.13919131755829 4.13919131755829 12.2444395303726 12.2444395303726 48.3779744386673 48.3779744386673
2.30080692768097 2.30080692768097 2.36083881855011 2.36083881855011 4.16404447555542 4.16404447555542 12.2786686897278 12.2786686897278 48.4180422067642 48.4180422067642
2.30996558666229 2.30996558666229 2.48491327762604 2.39559381008148 4.17118053436279 4.17118053436279 12.3128586530685 12.3128586530685 48.4648406028748 48.4648406028748
2.62007822990417 2.32903957366943 2.41607534885406 2.41607534885406 4.18352408409119 4.18352408409119 12.3271232366562 12.3271232366562 48.4734703302383 48.4734703302383
2.37892074584961 2.37892074584961 2.42500505447388 2.42500505447388 4.20238208770752 4.20238208770752 12.3825858354568 12.3825858354568 48.5157413005829 48.5157413005829
2.38283448219299 2.38283448219299 2.45857298374176 2.45857298374176 4.22145349979401 4.22145349979401 12.4019354104996 12.4019354104996 48.5509250879288 48.5509250879288
2.39047706127167 2.39047706127167 2.46783692836761 2.46783692836761 4.23465111255646 4.23465111255646 12.4066124916077 12.4066124916077 48.5523696660996 48.5523696660996
2.52899622917175 2.49443795681 2.49828774929047 2.49828774929047 4.26488471031189 4.26488471031189 12.6083322525024 12.6083322525024 48.5912710189819 48.5912710189819
2.53654911518097 2.49445517063141 2.50876507759094 2.50876507759094 4.2941650390625 4.2941650390625 12.7602209091187 12.7602209091187 48.6609713077545 48.6609713077545
2.49483113288879 2.49483113288879 2.52010309696197 2.52010309696197 4.33928861618042 4.33928861618042 12.9280046224594 12.9280046224594 48.7479204654694 48.7479204654694
3.43583238124847 2.61913087368011 2.54101252555847 2.54101252555847 4.36862149238586 4.36862149238586 12.928006362915 12.928006362915 48.7562649726868 48.7562649726868
2.77594850063324 2.63297464847565 2.69219772815704 2.69219772815704 4.38793272972107 4.38793272972107 13.1620938539505 13.1620938539505 48.7648502588272 48.7648502588272
2.64490010738373 2.64490010738373 3.02683920860291 3.02683920860291 4.40522272586823 4.40522272586823 13.1623168945313 13.1623168945313 48.7661446094513 48.7661446094513
3.11868431568146 2.77140004634857 3.10501446723938 3.10501446723938 4.44770276546478 4.44770276546478 13.289179444313 13.289179444313 48.7851570606232 48.7851570606232
3.03123915195465 3.03123915195465 3.16097259521484 3.16097259521484 4.48721299171448 4.48721299171448 13.2893909692764 13.2893909692764 48.8461425065994 48.8461425065994
3.66027066707611 3.30809226036072 3.22868106365204 3.22868106365204 4.48725697994232 4.48725697994232 13.5112373828888 13.5112373828888 49.2710422992706 49.2710422992706
5.10877087116242 3.41227321624756 4.15318372249603 4.15318372249603 4.49000570774078 4.49000570774078 13.5178867340088 13.5178867340088 49.6669357776642 49.6669357776642
3.96788692474365 3.96788692474365 4.35791773796082 4.35791773796082 4.51344664096832 4.51344664096832 13.5610909938812 13.5610909938812 49.6983231782913 49.6983231782913
4.2398291349411 4.2398291349411 4.39749855995178 4.39749855995178 4.53305702209473 4.53305702209473 13.9103750228882 13.9103750228882 50.1589389562607 50.1589389562607
4.5696132183075 4.5696132183075 6.01095945835114 6.01095945835114 4.63247354030609 4.63247354030609 14.3445936203003 14.3445936203003 50.1694864034653 50.1694864034653
6.33989572525024 6.33989572525024 7.22669444084167 7.22669444084167 4.87112278938294 4.87112278938294 14.7277175188065 14.7277175188065 50.257044005394 50.257044005394
8.53094263076782 8.53094263076782 7.57452976703644 7.57452976703644 5.15848505496979 5.15848505496979 15.160635638237 15.160635638237 51.1456198453903 51.1456198453903
8.77157528400421 8.77157528400421 9.25326917171478 9.25326917171478 5.66706230640411 5.66706230640411 15.6983349561691 15.6983349561691 58.0238202810287 58.0238202810287
12.535817360878 12.535817360878 10.4814703464508 10.4814703464508 9.66436748504639 9.66436748504639 19.0136718511581 19.0136718511581 77.0511976957321 77.0511976957321


==> plots/250_features_features.dat <==
Iterative6 WithForall6 VBS6 Iterative8 WithForall8 VBS8 Iterative10 WithForall10 VBS10 Iterative12 WithForall12 VBS12 Iterative14 WithForall14 VBS14
2.03063883781433 2.03063883781433 2.03063883781433 2.0519718170166 2.0519718170166 2.0519718170166 2.03438973426819 2.03438973426819 2.03438973426819 2.02747344970703 2.02747344970703 2.02747344970703 2.06552379131317 2.06552379131317 2.06552379131317
2.17901659011841 2.17901659011841 2.17901659011841 2.07629163265228 2.07629163265228 2.07629163265228 2.0467707157135 2.0467707157135 2.0467707157135 2.07808663845062 2.07808663845062 2.07808663845062 2.07459323406219 2.07459323406219 2.07459323406219
2.17923033237457 2.17923033237457 2.17923033237457 2.10240025520325 2.10240025520325 2.10240025520325 2.0905594587326 2.0905594587326 2.0905594587326 2.09278013706207 2.09278013706207 2.09278013706207 2.07713284492493 2.07713284492493 2.07713284492493
2.21277327537537 2.21277327537537 2.21277327537537 2.12860057353973 2.12860057353973 2.12860057353973 2.11748290061951 2.11748290061951 2.11748290061951 2.10878503322601 2.10878503322601 2.10878503322601 2.07888207435608 2.07888207435608 2.07888207435608
2.24697904586792 2.24697904586792 2.24697904586792 2.13266215324402 2.13266215324402 2.13266215324402 2.12309327125549 2.12309327125549 2.12309327125549 2.11963424682617 2.11963424682617 2.11963424682617 2.0913952589035 2.0913952589035 2.0913952589035
2.2710910320282 2.2710910320282 2.2710910320282 2.14682595729828 2.14682595729828 2.14682595729828 2.13649704456329 2.13649704456329 2.13649704456329 2.14146065711975 2.14146065711975 2.14146065711975 2.1294725894928 2.1294725894928 2.1294725894928
2.29069163799286 2.29069163799286 2.29069163799286 2.1794038772583 2.1794038772583 2.1794038772583 2.14420084953308 2.14420084953308 2.14420084953308 2.18138606548309 2.18138606548309 2.18138606548309 2.13246037960052 2.13246037960052 2.13246037960052
2.33965280056 2.33965280056 2.33965280056 2.20529334545135 2.20529334545135 2.20529334545135 2.15023081302643 2.15023081302643 2.15023081302643 2.19350047111511 2.19350047111511 2.19350047111511 2.13253316879272 2.13253316879272 2.13253316879272
2.35389997959137 2.35389997959137 2.35389997959137 2.2556369304657 2.2556369304657 2.2556369304657 2.15907926559448 2.15907926559448 2.15907926559448 2.22166292667389 2.22166292667389 2.22166292667389 2.14976541996002 2.14976541996002 2.14976541996002
2.37034449577332 2.37034449577332 2.37034449577332 2.26699118614197 2.26699118614197 2.26699118614197 2.17039377689362 2.17039377689362 2.17039377689362 2.2345635175705 2.2345635175705 2.2345635175705 2.1740391254425 2.1740391254425 2.1740391254425
2.37885632514954 2.37885632514954 2.37885632514954 2.29048044681549 2.29048044681549 2.29048044681549 2.19695522785187 2.19695522785187 2.19695522785187 2.25053727626801 2.25053727626801 2.25053727626801 2.21183166503906 2.21183166503906 2.21183166503906
2.50454938411713 2.39619448184967 2.39619448184967 2.29728071689606 2.29728071689606 2.29728071689606 2.3201357126236 2.3201357126236 2.3201357126236 2.26013031005859 2.26013031005859 2.26013031005859 2.24525644779205 2.24525644779205 2.24525644779205
2.4007260799408 2.4007260799408 2.4007260799408 2.29885523319244 2.29885523319244 2.29885523319244 2.33744075298309 2.33744075298309 2.33744075298309 2.28148574829102 2.28148574829102 2.28148574829102 2.26906266212463 2.26906266212463 2.26906266212463
2.45019724369049 2.45019724369049 2.45019724369049 2.33629741668701 2.33629741668701 2.33629741668701 2.42926664352417 2.42926664352417 2.42926664352417 2.31511535644531 2.31511535644531 2.31511535644531 2.27169597148895 2.27169597148895 2.27169597148895
2.45913095474243 2.45913095474243 2.45913095474243 2.33645920753479 2.33645920753479 2.33645920753479 2.42954199314117 2.42954199314117 2.42954199314117 2.34689207077026 2.34689207077026 2.34689207077026 2.27693951129913 2.27693951129913 2.27693951129913
2.49132075309753 2.49132075309753 2.49132075309753 2.36891634464264 2.36891634464264 2.36891634464264 2.50748853683472 2.50748853683472 2.50748853683472 2.35566902160645 2.35566902160645 2.35566902160645 2.29674172401428 2.29674172401428 2.29674172401428
2.4923041343689 2.4923041343689 2.4923041343689 2.37207002639771 2.37207002639771 2.37207002639771 2.55880451202393 2.55880451202393 2.55880451202393 2.37055058479309 2.37055058479309 2.37055058479309 2.34260640144348 2.34260640144348 2.34260640144348
2.49385387897491 2.49385387897491 2.49385387897491 2.39369616508484 2.39369616508484 2.39369616508484 2.56437664031982 2.56437664031982 2.56437664031982 2.37254421710968 2.37254421710968 2.37254421710968 2.36122307777405 2.36122307777405 2.36122307777405
2.51197161674499 2.51197161674499 2.51197161674499 2.84157822132111 2.49631571769714 2.49631571769714 2.600847864151 2.600847864151 2.600847864151 2.37301478385925 2.37301478385925 2.37301478385925 2.49489552974701 2.49489552974701 2.49489552974701
2.51406860351562 2.51406860351562 2.51406860351562 2.51980638504028 2.51980638504028 2.51980638504028 2.60573534965515 2.60573534965515 2.60573534965515 2.3762647151947 2.3762647151947 2.3762647151947 2.49872481822968 2.49872481822968 2.49872481822968
2.520951795578 2.520951795578 2.520951795578 2.53375318050385 2.52009584903717 2.52009584903717 2.63228697776794 2.63228697776794 2.63228697776794 2.51503505706787 2.51503505706787 2.51503505706787 2.50982894897461 2.50982894897461 2.50982894897461
2.59244768619537 2.59244768619537 2.59244768619537 2.53440217971802 2.53440217971802 2.53440217971802 3.38637070655823 2.64567501544952 2.64567501544952 2.5289388179779 2.5289388179779 2.5289388179779 2.51509604454041 2.51509604454041 2.51509604454041
2.59857625961304 2.59857625961304 2.59857625961304 2.64029865264893 2.64029865264893 2.64029865264893 2.67313852310181 2.67313852310181 2.67313852310181 2.63787395954132 2.63787395954132 2.63787395954132 6.19217069149017 2.55564053058624 2.55564053058624
2.60327696800232 2.60327696800232 2.60327696800232 2.64407486915588 2.64407486915588 2.64407486915588 2.7143844127655 2.69868822097778 2.69868822097778 2.67759115695953 2.67759115695953 2.67759115695953 2.55984299182892 2.55984299182892 2.55984299182892
2.60447561740875 2.60447561740875 2.60447561740875 2.94697132110596 2.64914786815643 2.64914786815643 2.7227397441864 2.7227397441864 2.7227397441864 2.69457356929779 2.69457356929779 2.69457356929779 2.61566689014435 2.61566689014435 2.61566689014435
2.62566385269165 2.62566385269165 2.62566385269165 2.65863814353943 2.65863814353943 2.65863814353943 2.96503946781158 2.77709255218506 2.77709255218506 2.77515652179718 2.77515652179718 2.77515652179718 2.6173800945282 2.6173800945282 2.6173800945282
2.62673225402832 2.62673225402832 2.62673225402832 2.72043113708496 2.72043113708496 2.72043113708496 2.82583165168762 2.82583165168762 2.82583165168762 2.7769909620285 2.7769909620285 2.7769909620285 2.62566878795624 2.62566878795624 2.62566878795624
2.63318033218384 2.63318033218384 2.63318033218384 2.75251908302307 2.75251908302307 2.75251908302307 3.0666428565979 2.85120306015015 2.85120306015015 2.8486002445221 2.8486002445221 2.8486002445221 2.67257630825043 2.67257630825043 2.67257630825043
3.08154458999634 2.69979207515717 2.69979207515717 2.75577499866486 2.75577499866486 2.75577499866486 2.87803242206573 2.87803242206573 2.87803242206573 2.95904402732849 2.95904402732849 2.95904402732849 3.79746057987213 2.68548672199249 2.68548672199249
2.72815537452698 2.72815537452698 2.72815537452698 2.85193653106689 2.85193653106689 2.85193653106689 2.99471733570099 2.91966016292572 2.91966016292572 2.95941863059998 2.95941863059998 2.95941863059998 2.70484049320221 2.70484049320221 2.70484049320221
2.7322860956192 2.7322860956192 2.7322860956192 2.85951292514801 2.85951292514801 2.85951292514801 3.0186751127243 3.0186751127243 3.0186751127243 3.01182379722595 3.01182379722595 3.01182379722595 2.74318215847015 2.74318215847015 2.74318215847015
2.73931658267975 2.73931658267975 2.73931658267975 2.86133215427399 2.86133215427399 2.86133215427399 3.04440021514893 3.04440021514893 3.04440021514893 3.135679936409 3.04075820446014 3.04075820446014 2.7732818365097 2.7732818365097 2.7732818365097
2.85956199169159 2.76338441371918 2.76338441371918 2.87416801452637 2.87416801452637 2.87416801452637 3.07966840267181 3.0737642288208 3.0737642288208 3.15818934440613 3.15818934440613 3.15818934440613 2.77570972442627 2.77570972442627 2.77570972442627
2.80220694541931 2.80220694541931 2.80220694541931 2.89837820529938 2.89837820529938 2.89837820529938 3.12038288116455 3.12038288116455 3.12038288116455 3.17297406196594 3.17297406196594 3.17297406196594 2.82458035945892 2.82458035945892 2.82458035945892
2.84328875541687 2.84328875541687 2.84328875541687 2.90447280406952 2.90447280406952 2.90447280406952 3.13055212497711 3.13055212497711 3.13055212497711 3.20383627414703 3.20383627414703 3.20383627414703 3.06564610004425 3.06564610004425 3.06564610004425
2.91602411270142 2.91602411270142 2.91602411270142 3.12973854541779 2.91641688346863 2.91641688346863 3.44066140651703 3.24884293079376 3.24884293079376 3.20912878513336 3.20912878513336 3.20912878513336 3.08582382202148 3.08582382202148 3.08582382202148
2.93907518386841 2.93907518386841 2.93907518386841 2.98629608154297 2.98629608154297 2.98629608154297 3.26410722732544 3.26410722732544 3.26410722732544 3.33414716720581 3.33414716720581 3.33414716720581 3.10166671276093 3.10166671276093 3.10166671276093
2.96080009937286 2.96080009937286 2.96080009937286 3.04052031040192 3.04052031040192 3.04052031040192 3.41199214458466 3.2686580657959 3.2686580657959 3.34150378704071 3.34150378704071 3.34150378704071 3.10501916408539 3.10501916408539 3.10501916408539
3.00833008289337 3.00833008289337 3.00833008289337 3.06000599861145 3.06000599861145 3.06000599861145 3.42573592662811 3.42573592662811 3.42573592662811 3.41691660881042 3.41691660881042 3.41691660881042 3.18889100551605 3.1834664106369 3.1834664106369
3.01828906536102 3.01828906536102 3.01828906536102 3.06482198238373 3.06482198238373 3.06482198238373 3.43323488235474 3.43323488235474 3.43323488235474 3.66614587306976 3.44101750850677 3.44101750850677 3.18554766178131 3.18554766178131 3.18554766178131
3.05295763015747 3.05295763015747 3.05295763015747 3.11606452465057 3.11606452465057 3.11606452465057 3.47545299530029 3.47545299530029 3.47545299530029 3.46453065872192 3.46453065872192 3.46453065872192 3.24102199077606 3.24102199077606 3.24102199077606
3.08020970821381 3.08020970821381 3.08020970821381 3.16456432342529 3.16456432342529 3.16456432342529 3.48461315631866 3.48461315631866 3.48461315631866 3.46552178859711 3.46552178859711 3.46552178859711 3.29058229923248 3.29058229923248 3.29058229923248
3.19532601833343 3.19532601833343 3.19532601833343 3.18464047908783 3.18464047908783 3.18464047908783 3.48813591003418 3.48813591003418 3.48813591003418 3.58747007846832 3.5303111076355 3.5303111076355 3.30813703536987 3.30813703536987 3.30813703536987
3.22860262393951 3.22860262393951 3.22860262393951 3.24307546615601 3.24307546615601 3.24307546615601 3.51648061275482 3.51648061275482 3.51648061275482 3.53248481750488 3.53248481750488 3.53248481750488 3.44192087650299 3.44192087650299 3.44192087650299
3.27411067485809 3.27411067485809 3.27411067485809 3.35692727565765 3.35692727565765 3.35692727565765 3.63876559734344 3.5558700799942 3.5558700799942 3.55753300189972 3.55753300189972 3.55753300189972 3.46078794002533 3.46078794002533 3.46078794002533
3.52765522003174 3.32762608528137 3.32762608528137 3.36698668003082 3.36698668003082 3.36698668003082 3.56255445480347 3.56255445480347 3.56255445480347 3.69352097511292 3.69352097511292 3.69352097511292 3.46840195655823 3.46840195655823 3.46840195655823
3.4233482837677 3.4233482837677 3.4233482837677 3.4706472158432 3.4706472158432 3.4706472158432 3.57302927970886 3.57302927970886 3.57302927970886 4.9446391582489 3.77098016738892 3.77098016738892 3.51072578430176 3.51072578430176 3.51072578430176
3.51208782196045 3.51208782196045 3.51208782196045 3.56157729625702 3.56157729625702 3.56157729625702 3.62897193431854 3.62897193431854 3.62897193431854 3.84744217395782 3.84744217395782 3.84744217395782 3.55053277015686 3.55053277015686 3.55053277015686
3.53020966053009 3.53020966053009 3.53020966053009 3.82492814064026 3.82492814064026 3.82492814064026 3.80897359848022 3.80897359848022 3.80897359848022 5.64315259456635 3.89984092712402 3.89984092712402 3.87290177345276 3.71219081878662 3.71219081878662
3.60716111660004 3.60716111660004 3.60716111660004 5.21373710632324 3.86574547290802 3.86574547290802 3.8404575586319 3.8404575586319 3.8404575586319 3.98759355545044 3.98759355545044 3.98759355545044 3.91406004428863 3.86161723136902 3.86161723136902
3.66397545337677 3.66397545337677 3.66397545337677 3.91084909439087 3.91084909439087 3.91084909439087 4.60152213573456 3.89898931980133 3.89898931980133 4.0367326259613 4.0367326259613 4.0367326259613 5.18593657016754 3.86446399688721 3.86446399688721
3.77652213573456 3.77652213573456 3.77652213573456 4.07529730796814 4.07529730796814 4.07529730796814 4.59942507743835 3.96025161743164 3.96025161743164 5.03788979053497 4.24369370937347 4.24369370937347 4.45353763103485 4.00559372901917 4.00559372901917
3.85384249687195 3.85384249687195 3.85384249687195 4.2128922700882 4.2128922700882 4.2128922700882 4.09767832756043 4.09767832756043 4.09767832756043 4.32005367279053 4.32005367279053 4.32005367279053 4.01731290817261 4.01731290817261 4.01731290817261
4.05625956058502 4.05625956058502 4.05625956058502 4.21963725090027 4.21963725090027 4.21963725090027 4.18348639011383 4.09931669235229 4.09931669235229 6.24603514671326 4.39488089084625 4.39488089084625 4.03353044986725 4.03353044986725 4.03353044986725
4.06581566333771 4.06581566333771 4.06581566333771 4.40149393081665 4.40149393081665 4.40149393081665 4.90144498348236 4.26683406829834 4.26683406829834 6.41922650337219 4.542844581604 4.542844581604 4.52441198825836 4.08229432106018 4.08229432106018
4.3122339963913 4.3122339963913 4.3122339963913 4.49394850730896 4.49394850730896 4.49394850730896 5.63442368507385 4.40664479732513 4.40664479732513 4.70871920585632 4.70871920585632 4.70871920585632 5.45171663761139 4.24173645973206 4.24173645973206
5.88432853221893 4.3199355840683 4.3199355840683 4.50423104763031 4.50423104763031 4.50423104763031 8.34634821414948 4.50181436538696 4.50181436538696 4.74206387996674 4.74206387996674 4.74206387996674 6.13723499774933 4.2701210975647 4.2701210975647
4.39301784038544 4.39301784038544 4.39301784038544 4.62813832759857 4.62813832759857 4.62813832759857 4.51564366817474 4.51564366817474 4.51564366817474 4.80301342010498 4.80301342010498 4.80301342010498 6.31902244091034 4.4419314622879 4.4419314622879
4.39346191883087 4.39346191883087 4.39346191883087 5.40524682998657 4.63345420360565 4.63345420360565 6.55982549190521 4.51917986869812 4.51917986869812 4.8658988237381 4.8658988237381 4.8658988237381 4.53077535629272 4.53077535629272 4.53077535629272
4.39570777416229 4.39570777416229 4.39570777416229 5.43900625705719 4.72737188339233 4.72737188339233 4.7693639755249 4.7693639755249 4.7693639755249 4.98137180805206 4.89286098480225 4.89286098480225 7.35389983654022 4.66135935783386 4.66135935783386
4.52193462848663 4.52193462848663 4.52193462848663 8.69459204673767 4.7352903842926 4.7352903842926 13.0972912311554 5.12833080291748 5.12833080291748 9.1362074136734 4.91911625862122 4.91911625862122 7.10993602275848 4.68767921924591 4.68767921924591
4.75168995857239 4.75168995857239 4.75168995857239 4.80802748203278 4.80802748203278 4.80802748203278 5.21432132720947 5.21432132720947 5.21432132720947 5.23701415061951 5.23701415061951 5.23701415061951 8.19788188934326 5.15931265354157 5.15931265354157
5.85967388153076 4.77797656059265 4.77797656059265 4.99272952079773 4.99272952079773 4.99272952079773 14.7064492940903 5.64800760746002 5.64800760746002 9.90448532104492 5.55641217231751 5.55641217231751 5.48675789833069 5.33301832675934 5.33301832675934
4.91417937278748 4.91417937278748 4.91417937278748 5.05793025493622 5.05793025493622 5.05793025493622 5.75570750236511 5.75570750236511 5.75570750236511 9.34971590042114 6.59420058727264 6.59420058727264 5.84871089458466 5.84871089458466 5.84871089458466
5.43518526554108 5.43518526554108 5.43518526554108 5.45207278728485 5.45207278728485 5.45207278728485 5.77678682804108 5.77678682804108 5.77678682804108 13.144388127327 6.7195942401886 6.7195942401886 5.86344702243805 5.86344702243805 5.86344702243805
5.43848230838776 5.43848230838776 5.43848230838776 5.49481108188629 5.49481108188629 5.49481108188629 13.4200611591339 6.08707370758057 6.08707370758057 10.9876969337463 6.78789281845093 6.78789281845093 6.44799249172211 6.44799249172211 6.44799249172211
9.01775283813477 5.49180643558502 5.49180643558502 5.61127545833588 5.61127545833588 5.61127545833588 11.7167799711227 6.21684372425079 6.21684372425079 8.92388138771057 6.91162967681885 6.91162967681885 16.5919026851654 6.6661470413208 6.6661470413208
5.49614701271057 5.49614701271057 5.49614701271057 5.65441200733185 5.65441200733185 5.65441200733185 14.7576810121536 6.85990827083588 6.85990827083588 15.8080950021744 7.06853322982788 7.06853322982788 18.5986508846283 7.4583993434906 7.3785924911499
5.70876159667969 5.70876159667969 5.70876159667969 6.29079878330231 6.29079878330231 6.29079878330231 7.4903303861618 7.45555448532105 7.45555448532105 15.3970269680023 7.07879664897919 7.07879664897919 7.44390506744385 7.44390506744385 7.44390506744385
5.7412478685379 5.7412478685379 5.7412478685379 12.5499166965485 6.84407093524933 6.84407093524933 12.6309332609177 7.68554453849793 7.68554453849793 19.3960600137711 7.13856754302979 7.13856754302979 7.7870142698288 7.62165524959564 7.62165524959564
11.6879757642746 5.89254140853882 5.89254140853882 7.86097700595856 6.98930265903473 6.98930265903473 9.53890337944031 7.83252890110016 7.83252890110016 21.6537519216537 7.61188681125641 7.33424301147461 7.81856994628906 7.81856994628906 7.81856994628906
8.48139610290527 5.91871404647827 5.91871404647827 13.4888200759888 7.1196052312851 7.1196052312851 12.5782373428345 7.92588832378388 7.92588832378388 7.95442197322845 7.95442197322845 7.95442197322845 19.2016088008881 8.14319715499878 8.14319715499878
6.38801393508911 5.92092490196228 5.92092490196228 11.7958652973175 7.88968410491943 7.88968410491943 12.9683069467545 7.94332103729248 7.94332103729248 11.620999455452 8.29220228195191 8.29220228195191 17.1716325044632 8.86728851795197 8.86728851795197
6.43491857051849 6.43491857051849 6.43491857051849 20.5112003803253 7.99859402179718 7.99859402179718 18.7732783555985 7.99834480285645 7.99834480285645 8.52941160202026 8.52941160202026 8.52941160202026 15.0429612398148 8.9806147813797 8.9806147813797
12.3088040351868 6.6132874250412 6.6132874250412 19.5624699354172 8.20698792934418 8.20698792934418 8.0414733171463 8.0414733171463 8.0414733171463 9.50160708427429 8.75992007255554 8.75992007255554 10.8465690612793 8.99239213466644 8.99239213466644
18.6713744401932 8.04070835113525 8.04070835113525 17.3502930879593 9.39365334510803 8.49851269721985 12.6661068439484 8.17986347675324 8.17986347675324 34.5042514801025 10.9024566173553 8.81720764636993 23.614449596405 9.56937272548675 9.56937272548675
22.0441862821579 8.45792572498322 8.45792572498322 16.6931976318359 8.72859354019165 8.72859354019165 12.2988170623779 8.25097048282623 8.25097048282623 12.7530986785889 9.18577971458435 9.18577971458435 10.0874348640442 10.0874348640442 10.0874348640442
27.8352723836899 8.52508447170258 8.52508447170258 9.0240086555481 9.0240086555481 9.0240086555481 13.3041389226913 8.35650737285614 8.35650737285614 33.5522835493088 9.19303302764893 9.19303302764893 33.6006383895874 12.29903819561 10.399150967598
8.85525336265564 8.85525336265564 8.85525336265564 12.9724221467972 9.22842581272125 9.22842581272125 16.0512689590454 8.40516648292542 8.40516648292542 16.1089955568314 9.75200142860413 9.75200142860413 23.5786739826202 10.7293881416321 10.7293881416321
14.832467007637 9.15015072822571 9.15015072822571 9.26882348060608 9.26882348060608 9.26882348060608 21.4867652654648 8.73076930046082 8.73076930046082 11.1805252075195 9.86293344497681 9.86293344497681 33.7800688505173 10.8222515106201 10.8222515106201
11.4067921638489 10.105066370964 10.105066370964 29.3666615009308 9.54977025985718 9.54977025985718 10.6829350709915 8.84381613731384 8.84381613731384 23.8693793773651 10.0113970994949 10.0113970994949 16.2120026826859 11.6007768392563 10.9845498085022
27.8125014305115 13.162530708313 10.2961041688919 10.215585565567 10.1091770410538 10.1091770410538 8.91142301559448 8.91142301559448 8.91142301559448 10.4144612550735 10.4144612550735 10.4144612550735 14.726747751236 11.1874341487885 11.1874341487885
25.9924710512161 10.4321657896042 10.4321657896042 22.0218925952911 10.1411670207977 10.1411670207977 8.97709856033325 8.97709856033325 8.97709856033325 10.5237240552902 10.5237240552902 10.5237240552902 44.1135693073273 17.7971097946167 11.3698444604874
10.5596977710724 10.5596977710724 10.5596977710724 18.0391285181046 11.0721188783646 10.3240319490433 24.1754204273224 9.02779340744019 9.02779340744019 17.4907396793365 10.557618355751 10.557618355751 37.6551574468613 11.5813946723938 11.4729266166687
28.8964982748032 10.9763109445572 10.8752510070801 11.1226064682007 10.3533457756042 10.3533457756042 19.042712020874 9.06337015628815 9.06337015628815 20.6360271930695 10.5859647989273 10.5859647989273 64.9096417427063 19.6939255714417 12.008214879036
14.6665165901184 11.0369548082352 11.0369548082352 15.6422743558884 13.1517062902451 11.9170136451721 9.10332779884338 9.10332779884338 9.10332779884338 33.6307913780212 10.6929132461548 10.6929132461548 41.0053634881973 12.9612836360931 12.2294735193253
30.6261250019073 12.2736105203629 11.1678291082382 35.1232561588287 13.9504972219467 11.9235996723175 9.38266000747681 9.38266000747681 9.38266000747681 16.1344830036163 10.9431728601456 10.9431728601456 56.1872728824616 22.9829999923706 12.3389633893967
31.316296172142 11.3540544033051 11.3540544033051 23.9097592115402 13.6385290384293 12.0272572278976 21.7334660768509 9.63725273609161 9.63725273609161 11.8078083515167 11.8078083515167 11.8078083515167 31.9273608922958 13.8115780830383 13.2502077579498
31.0135101795197 11.3690044164658 11.3690044164658 26.6496419429779 12.5213647842407 12.5213647842407 10.3239946603775 10.1694577693939 10.1694577693939 52.3090127706528 14.1999563217163 11.8823222637177 55.5258936166763 20.7809004306793 13.7194293498993
28.3862562179565 12.0859705924988 12.0859705924988 23.3309933423996 12.7100469589233 12.7100469589233 26.9686995744705 10.438830447197 10.438830447197 35.5770413398743 11.9879295349121 11.9879295349121 31.3947155237198 20.8974153995514 13.7997656583786
32.0140463352203 13.215908074379 12.3726635694504 36.7575745344162 12.7945600032806 12.7945600032806 26.091795539856 11.4535219192505 10.4458464860916 21.466691994667 13.4884560108185 13.4884560108185 29.8169665575027 14.0360962629318 14.0360962629318
13.4403172969818 13.4403172969818 13.4403172969818 26.8459740400314 13.4360768795013 13.4360768795013 25.601055431366 10.5150221586227 10.5150221586227 13.5720073699951 13.5720073699951 13.5720073699951 59.2473315477371 16.0391991138458 14.1270212888718
24.7561083078384 16.0122872591019 13.7888421773911 34.4528656244278 13.9626458883286 13.9626458883286 84.9055868864059 25.4913404464722 12.265887093544 51.2001225471497 15.4824168920517 13.6673422336578 14.2848674058914 14.2848674058914 14.2848674058914
104.135776042938 19.220534825325 14.7397049665451 46.0927595376968 19.062748503685 14.0181990861893 48.5416066646576 13.8457927703857 12.8552435874939 94.9579673290253 26.3775920152664 16.1448743581772 74.5430276632309 17.3343255996704 14.6107835292816
70.6157305955887 23.7169331550598 15.1365103006363 53.0981760978699 20.6486423969269 14.0596570730209 27.4773402929306 13.1785653591156 13.1785653591156 108.779802179337 27.1847442150116 17.7985075235367 29.1403625249863 21.16586561203 14.7321347236633
73.4455683231354 18.8882008314133 15.4482869386673 22.5954122781753 20.1685812950134 15.0624377727509 36.8634789228439 15.1204321861267 13.6754616975784 61.5718322992325 21.5625974416733 17.9863808631897 51.1241727352142 22.8027120113373 16.4719033241272
80.0629409790039 19.3127775907516 16.324080491066 44.2719548463821 16.8983276367188 15.3305544614792 79.0291073799133 25.2960049152374 14.1164042949677 42.405147767067 18.6741026639938 18.6741026639938 51.2822673559189 20.680982542038 17.2483948707581
38.5784777641296 18.3179764270782 17.5407011508942 44.8205349206924 15.5795838356018 15.5795838356018 46.1469101190567 20.0539588212967 14.1793810367584 85.0261535406113 22.2821952819824 19.591132235527 58.0149840354919 19.2106458187103 19.2106458187103
62.7511232614517 27.8911168575287 21.8311819076538 81.1903328895569 22.1405721664429 19.5523672819138 17.1737636566162 17.1737636566162 15.81946144104 67.583895611763 31.6556193351746 23.0987654685974 103.715107154846 24.1903438329697 24.1903438329697
72.6404653549194 33.5742297172546 31.6162056207657 43.446933889389 20.8527710914612 20.8527710914612 109.47940030098 34.5819597959518 21.3547809839249 64.2282232284546 29.3981426715851 27.2968715906143 26.578813123703 25.3821669578552 25.0710890293121


==> plots/250_features_validate.dat <==
Iterative6 VBS6 Iterative8 VBS8 Iterative10 VBS10 Iterative12 VBS12 Iterative14 VBS14
1.72691915035248 1.72691915035248 1.76576225757599 1.76576225757599 1.79112768173218 1.77839426994324 1.7410849571228 1.7410849571228 1.73777008056641 1.73777008056641
1.74089956283569 1.74089956283569 1.76672756671906 1.76672756671906 1.79762885570526 1.78249182701111 2.42314388751984 1.76796946525574 1.73918433189392 1.73918433189392
1.76664266586304 1.76664266586304 1.97632527351379 1.77490305900574 1.7844523191452 1.7844523191452 1.76896388530731 1.76896388530731 1.74198694229126 1.74198694229126
1.79904980659485 1.7750589132309 2.76206917762756 1.78238415718079 1.79153490066528 1.79153490066528 1.82916512489319 1.77081265449524 1.75139861106873 1.75139861106873
1.77592711448669 1.77592711448669 1.8143773317337 1.78633034229279 1.7922821521759 1.7922821521759 1.77212226390839 1.77212226390839 1.75283491611481 1.75283491611481
1.78293428421021 1.78293428421021 1.92879912853241 1.79626755714417 1.79716649055481 1.79716649055481 1.9631865978241 1.7727819442749 1.75931122303009 1.75931122303009
1.78388893604279 1.78388893604279 1.80666091442108 1.80666091442108 1.80339229106903 1.80339229106903 1.77699089050293 1.77699089050293 1.75932519435883 1.75932519435883
1.784428191185 1.784428191185 1.80680255889893 1.80680255889893 1.8739449262619 1.80601859092712 2.07589774131775 1.77861068248749 1.76404604911804 1.76404604911804
1.80406067371368 1.78535099029541 2.0103031873703 1.80855529308319 1.89985344409943 1.80843806266785 1.77996582984924 1.77996582984924 1.78180735111237 1.78180735111237
1.78741207122803 1.78741207122803 1.87977900505066 1.81315205097199 1.80881865024567 1.80881865024567 2.08346750736237 1.78115537166595 1.78202822208405 1.78202822208405
1.79082038402557 1.79082038402557 1.81815876960754 1.81815876960754 2.30273585319519 1.81521904468536 1.78147649765015 1.78147649765015 1.78258202075958 1.78258202075958
1.7942667722702 1.7942667722702 3.24187533855438 1.81887362003326 1.81574265956879 1.81574265956879 1.78165924549103 1.78165924549103 1.78528587818146 1.78528587818146
1.79438183307648 1.79438183307648 1.82674896717072 1.82674896717072 1.85533320903778 1.81638431549072 1.78458430767059 1.78458430767059 5.26173257827759 1.78614234924316
1.7981657743454 1.7981657743454 1.8271595954895 1.8271595954895 1.81683886051178 1.81683886051178 1.78644852638245 1.78644852638245 1.7886260509491 1.78628451824188
1.79979989528656 1.79979989528656 1.83555853366852 1.83555853366852 3.79251573085785 1.82619194984436 1.78778750896454 1.78778750896454 1.78902471065521 1.78757104873657
1.80265474319458 1.80265474319458 1.83613693714142 1.83613693714142 1.83301668167114 1.8324556350708 1.78948016166687 1.78948016166687 1.92218327522278 1.78994994163513
1.80532438755035 1.80532438755035 1.83734092712402 1.83734092712402 1.86809597015381 1.8382600069046 2.41863763332367 1.79258098602295 2.14851031303406 1.7901659488678
1.81040687561035 1.81040687561035 1.86310513019562 1.84437141418457 1.84045147895813 1.84045147895813 1.81802618503571 1.793079829216 1.80195865631104 1.79042563438416
1.8176424741745 1.81175229549408 1.8450306892395 1.8450306892395 3.07022247314453 1.84198975563049 1.79331448078156 1.79331448078156 1.8388031244278 1.79219274520874
1.81240968704224 1.81240968704224 1.98483555316925 1.84557702541351 2.02332742214203 1.84907567501068 1.80255448818207 1.80255448818207 5.40420563220978 1.79227879047394
1.81313605308533 1.81313605308533 1.84800913333893 1.84800913333893 2.78410799503326 1.85100877285004 1.80262537002563 1.80262537002563 1.79310774803162 1.79310774803162
1.81394281387329 1.81394281387329 1.86908156871796 1.84837038516998 1.85330481529236 1.85330481529236 1.80319492816925 1.80319492816925 2.6363921880722 1.79335651397705
1.81600391864777 1.81600391864777 1.85173006057739 1.85173006057739 2.54766037464142 1.86353907585144 1.81150186061859 1.80571875572205 1.7945839881897 1.7945839881897
1.91206500530243 1.81957547664642 1.90241913795471 1.8570663690567 1.86389944553375 1.86389944553375 1.80607504844666 1.80607504844666 4.88098068237305 1.80057301521301
1.820299077034 1.820299077034 1.85748200416565 1.85748200416565 2.88645367622375 1.87331726551056 1.80906944274902 1.80906944274902 1.80385911464691 1.80385911464691
1.8217257976532 1.8217257976532 2.01074364185333 1.85819478034973 3.01259553432465 1.87430601119995 1.80943121910095 1.80943121910095 2.45150337219238 1.80501954555511
1.82320475578308 1.82320475578308 1.85893857479095 1.85893857479095 4.0425154209137 1.90009231567383 1.81585202217102 1.81585202217102 4.81105494499207 1.80547881126404
1.82583563327789 1.82583563327789 1.864879155159 1.864879155159 1.90205125808716 1.90205125808716 2.45881695747375 1.82301318645477 1.84201593399048 1.80698645114899
1.83150389194489 1.83150389194489 1.86736686229706 1.86736686229706 1.9638778924942 1.90399224758148 1.8985809803009 1.82347877025604 1.99085936546326 1.80744817256927
1.83364608287811 1.83364608287811 2.33504836559296 1.86767377853394 1.92041912078857 1.92041912078857 1.82804112434387 1.82804112434387 2.9097489118576 1.80750629901886
1.83414642810822 1.83414642810822 2.5754772901535 1.86859385967255 2.00448586940765 1.94595704078674 2.08587522506714 1.8303897857666 1.8109673500061 1.8109673500061
1.83659908771515 1.83659908771515 1.88587095737457 1.88587095737457 2.13619332313538 1.95490839481354 1.83143210411072 1.83143210411072 1.81333999633789 1.81333999633789
1.8370231628418 1.8370231628418 2.9007030248642 1.88621842861176 1.95739431381226 1.95739431381226 1.94032504558563 1.83222460746765 1.81419026851654 1.81419026851654
1.8423412322998 1.8423412322998 2.25996179580688 1.88786897659302 2.50092799663544 1.96251606941223 2.94180476665497 1.84769976139069 1.8190732717514 1.8190732717514
1.84309597015381 1.84309597015381 2.03550899028778 1.89521000385284 1.97003064155579 1.97003064155579 1.92628977298737 1.84811224937439 1.83038659095764 1.83038659095764
1.84787044525146 1.84787044525146 1.89791882038116 1.89791882038116 2.01483397483826 2.00595855712891 1.84928843975067 1.84928843975067 1.83055038452148 1.83055038452148
1.84894633293152 1.84894633293152 1.9053160905838 1.9053160905838 2.00905740261078 2.00905740261078 2.13570837974548 1.85790963172913 1.83433272838593 1.83433272838593
1.84913699626923 1.84913699626923 1.97768754959106 1.91755421161652 2.70951981544495 2.18021972179413 1.910373878479 1.86425478458405 2.43354568481445 1.83998482227325
2.32149894237518 1.85573170185089 3.38930470943451 1.93852353096008 4.07873551845551 2.187247133255 1.86578214168549 1.86578214168549 2.82602250576019 1.85126230716705
1.85657184123993 1.85657184123993 1.97347974777222 1.97347974777222 2.56721665859222 2.2485178232193 1.88444273471832 1.86972393989563 2.33949098587036 1.85130302906036
1.8594669342041 1.8594669342041 1.98966774940491 1.98966774940491 2.98631117343903 2.25485148429871 3.7045396566391 1.87569644451141 2.41962244510651 1.85134353637695
1.86054108142853 1.86054108142853 1.9942054271698 1.9942054271698 2.25902202129364 2.25902202129364 8.19948508739472 1.87625825405121 4.72849400043488 1.85246939659119
1.86269035339355 1.86269035339355 2.58566982746124 2.03602607250214 2.39412033557892 2.3492947101593 2.69391622543335 1.8809330701828 1.89202902317047 1.89202902317047
1.86752991676331 1.86752991676331 2.04679229259491 2.04679229259491 2.58131608963013 2.58131608963013 4.72814772129059 1.96842832565308 1.97584707736969 1.90092914104462
1.92363266944885 1.86995959281921 2.05551571846008 2.05551571846008 3.02604248523712 3.02604248523712 3.88617713451385 1.98563282489777 1.93748998641968 1.90401439666748
2.10119993686676 1.87256989479065 2.85145540237427 2.0755312204361 3.94355499744415 3.2576623916626 4.31832320690155 1.99253327846527 4.78658537864685 1.93261666297913
1.87447788715363 1.87447788715363 2.1098447561264 2.1098447561264 3.97162654399872 3.47566025257111 2.01341066360474 2.01341066360474 2.06711273193359 1.95163087844849
1.89448606967926 1.89448606967926 2.87943952083588 2.11675152778625 3.68327620029449 3.68327620029449 2.83188846111298 2.0736811876297 14.342610168457 1.98104994297028
1.89589483737946 1.89589483737946 2.15034523010254 2.13782377243042 3.89392900466919 3.89392900466919 2.35124895572662 2.07840876579285 2.71440441608429 2.0190420627594
1.90513248443604 1.90513248443604 2.15676298141479 2.15676298141479 3.89506366252899 3.89506366252899 2.52612154483795 2.09027969837189 2.27282223701477 2.04863374233246
1.91167278289795 1.91167278289795 2.15796477794647 2.15796477794647 3.90462856292725 3.90462856292725 2.10905439853668 2.10905439853668 2.61113271713257 2.15624327659607
1.91640565395355 1.91640565395355 2.16021134853363 2.16021134853363 3.93669440746307 3.93669440746307 2.65390572547913 2.25424582958221 5.31383805274963 2.16788454055786
2.26580321788788 1.91891133785248 2.16053130626678 2.16053130626678 3.93966329097748 3.93966329097748 2.76309797763824 2.35685172080994 5.3756575345993 2.54587671756744
1.92581112384796 1.92581112384796 2.16191222667694 2.16191222667694 3.96456940174103 3.96456940174103 2.48722634315491 2.48722634315491 5.52025060653687 3.24528160095215
2.61515004634857 1.99273192882538 2.1731593132019 2.1731593132019 3.97196409702301 3.97196409702301 3.11802749633789 2.57609102725983 4.78254330158234 4.78254330158234
2.00372171401978 2.00372171401978 2.17971260547638 2.17971260547638 3.97683341503143 3.97683341503143 2.59936461448669 2.59936461448669 6.42508189678192 6.04831840991974
2.00553929805756 2.00553929805756 2.18062846660614 2.18062846660614 3.97794976234436 3.97794976234436 2.62923719882965 2.62923719882965 7.65020587444305 7.45327718257904
2.00923132896423 2.00923132896423 2.18111062049866 2.18111062049866 3.97795114517212 3.97795114517212 2.86728599071503 2.72005937099457 23.6941704273224 23.6941704273224
2.01130576133728 2.01130576133728 2.18390998840332 2.18390998840332 3.97963275909424 3.97963275909424 5.25679590702057 5.25679590702057 47.6265445232391 47.6265445232391
2.01311159133911 2.01311159133911 2.18458378314972 2.18458378314972 3.99702401161194 3.99702401161194 20.8090604543686 5.30615825653076 48.000904083252 48.000904083252
2.02413241863251 2.02413241863251 2.18968362808228 2.18968362808228 4.00181362628937 4.00181362628937 12.308278131485 11.1234738588333 48.0609961032867 48.0609961032867
2.04368076324463 2.04368076324463 2.20202603340149 2.20202603340149 4.01101198196411 4.01101198196411 11.8419522047043 11.8419522047043 48.1227188110352 48.1227188110352
2.04374091625214 2.04374091625214 2.2090033531189 2.2090033531189 4.02064816951752 4.02064816951752 11.9789102077484 11.9789102077484 48.1339705944061 48.1339705944061
2.05698676109314 2.05698676109314 2.21448400020599 2.21448400020599 4.02133665084839 4.02133665084839 11.981175327301 11.981175327301 48.1574244976044 48.1574244976044
2.08053331375122 2.08053331375122 2.21725943088531 2.21725943088531 4.02552425861359 4.02552425861359 11.9918975830078 11.9918975830078 48.1707498788834 48.1707498788834
2.13943305015564 2.10111343860626 2.22085053920746 2.22085053920746 4.02739474773407 4.02739474773407 12.0160211801529 12.0160211801529 48.1836102247238 48.1836102247238
2.12376146316528 2.12376146316528 2.24097833633423 2.24097833633423 4.03129072189331 4.03129072189331 12.0192951917648 12.0192951917648 48.1889488935471 48.1889488935471
2.41311933994293 2.14161038398743 2.24407866001129 2.24407866001129 4.03298399448395 4.03298399448395 12.026617193222 12.026617193222 48.1918461561203 48.1918461561203
2.18374266624451 2.18374266624451 2.25760538578033 2.25760538578033 4.03609442710876 4.03609442710876 12.0618652105331 12.0618652105331 48.2213911533356 48.2213911533356
2.18713791370392 2.18713791370392 2.45409731864929 2.26528658866882 4.04608798027039 4.04608798027039 12.1066924095154 12.1066924095154 48.2232520580292 48.2232520580292
2.23635995388031 2.23635995388031 2.26960287094116 2.26960287094116 4.05371906757355 4.05371906757355 12.1067354917526 12.1067354917526 48.2369319438934 48.2369319438934
2.2480265378952 2.2480265378952 2.28153338432312 2.28153338432312 4.05764465332031 4.05764465332031 12.1155299186707 12.1155299186707 48.2625404596329 48.2625404596329
2.38622391223907 2.26036522388458 2.30217881202698 2.30217881202698 4.07503347396851 4.07503347396851 12.1637112379074 12.1637112379074 48.2691792011261 48.2691792011261
2.53794875144959 2.26264126300812 2.30824131965637 2.30824131965637 4.1175270318985 4.1175270318985 12.1947633981705 12.1947633981705 48.285016989708 48.285016989708
2.2725968837738 2.2725968837738 2.31525502204895 2.31525502204895 4.12235329151154 4.12235329151154 12.199053645134 12.199053645134 48.3675250053406 48.3675250053406
2.42670886516571 2.29179735183716 2.43229455947876 2.34789826869965 4.13555612564087 4.13555612564087 12.2100875616074 12.2100875616074 48.3776357889176 48.3776357889176
2.55812063217163 2.29521272182465 2.35242154598236 2.35242154598236 4.13919131755829 4.13919131755829 12.2444395303726 12.2444395303726 48.3779744386673 48.3779744386673
2.30080692768097 2.30080692768097 2.36083881855011 2.36083881855011 4.16404447555542 4.16404447555542 12.2786686897278 12.2786686897278 48.4180422067642 48.4180422067642
2.30996558666229 2.30996558666229 2.48491327762604 2.39559381008148 4.17118053436279 4.17118053436279 12.3128586530685 12.3128586530685 48.4648406028748 48.4648406028748
2.62007822990417 2.32903957366943 2.41607534885406 2.41607534885406 4.18352408409119 4.18352408409119 12.3271232366562 12.3271232366562 48.4734703302383 48.4734703302383
2.37892074584961 2.37892074584961 2.42500505447388 2.42500505447388 4.20238208770752 4.20238208770752 12.3825858354568 12.3825858354568 48.5157413005829 48.5157413005829
2.38283448219299 2.38283448219299 2.45857298374176 2.45857298374176 4.22145349979401 4.22145349979401 12.4019354104996 12.4019354104996 48.5509250879288 48.5509250879288
2.39047706127167 2.39047706127167 2.46783692836761 2.46783692836761 4.23465111255646 4.23465111255646 12.4066124916077 12.4066124916077 48.5523696660996 48.5523696660996
2.52899622917175 2.49443795681 2.49828774929047 2.49828774929047 4.26488471031189 4.26488471031189 12.6083322525024 12.6083322525024 48.5912710189819 48.5912710189819
2.53654911518097 2.49445517063141 2.50876507759094 2.50876507759094 4.2941650390625 4.2941650390625 12.7602209091187 12.7602209091187 48.6609713077545 48.6609713077545
2.49483113288879 2.49483113288879 2.52010309696197 2.52010309696197 4.33928861618042 4.33928861618042 12.9280046224594 12.9280046224594 48.7479204654694 48.7479204654694
3.43583238124847 2.61913087368011 2.54101252555847 2.54101252555847 4.36862149238586 4.36862149238586 12.928006362915 12.928006362915 48.7562649726868 48.7562649726868
2.77594850063324 2.63297464847565 2.69219772815704 2.69219772815704 4.38793272972107 4.38793272972107 13.1620938539505 13.1620938539505 48.7648502588272 48.7648502588272
2.64490010738373 2.64490010738373 3.02683920860291 3.02683920860291 4.40522272586823 4.40522272586823 13.1623168945313 13.1623168945313 48.7661446094513 48.7661446094513
3.11868431568146 2.77140004634857 3.10501446723938 3.10501446723938 4.44770276546478 4.44770276546478 13.289179444313 13.289179444313 48.7851570606232 48.7851570606232
3.03123915195465 3.03123915195465 3.16097259521484 3.16097259521484 4.48721299171448 4.48721299171448 13.2893909692764 13.2893909692764 48.8461425065994 48.8461425065994
3.66027066707611 3.30809226036072 3.22868106365204 3.22868106365204 4.48725697994232 4.48725697994232 13.5112373828888 13.5112373828888 49.2710422992706 49.2710422992706
5.10877087116242 3.41227321624756 4.15318372249603 4.15318372249603 4.49000570774078 4.49000570774078 13.5178867340088 13.5178867340088 49.6669357776642 49.6669357776642
3.96788692474365 3.96788692474365 4.35791773796082 4.35791773796082 4.51344664096832 4.51344664096832 13.5610909938812 13.5610909938812 49.6983231782913 49.6983231782913
4.2398291349411 4.2398291349411 4.39749855995178 4.39749855995178 4.53305702209473 4.53305702209473 13.9103750228882 13.9103750228882 50.1589389562607 50.1589389562607
4.5696132183075 4.5696132183075 6.01095945835114 6.01095945835114 4.63247354030609 4.63247354030609 14.3445936203003 14.3445936203003 50.1694864034653 50.1694864034653
6.33989572525024 6.33989572525024 7.22669444084167 7.22669444084167 4.87112278938294 4.87112278938294 14.7277175188065 14.7277175188065 50.257044005394 50.257044005394
8.53094263076782 8.53094263076782 7.57452976703644 7.57452976703644 5.15848505496979 5.15848505496979 15.160635638237 15.160635638237 51.1456198453903 51.1456198453903
8.77157528400421 8.77157528400421 9.25326917171478 9.25326917171478 5.66706230640411 5.66706230640411 15.6983349561691 15.6983349561691 58.0238202810287 58.0238202810287
12.535817360878 12.535817360878 10.4814703464508 10.4814703464508 9.66436748504639 9.66436748504639 19.0136718511581 19.0136718511581 77.0511976957321 77.0511976957321


==> plots/350f_10c_features.dat <==
forallv gridv gridf forallf pruning VBSv VBSf withForallf
7.20748836994171 4.49608302116394 2.55546672344208 9.97268764972687 27.6766525745392 4.49608302116394 2.55546672344208 2.55546672344208
7.47281758785248 4.47533891201019 2.57107474803925 10.0262053012848 28.5374094963074 4.47533891201019 2.57107474803925 2.57107474803925
5.49853219985962 4.5847092628479 2.70497670173645 9.47397348880768 28.0871291875839 4.5847092628479 2.70497670173645 2.70497670173645
7.11728692054749 4.42426319122315 2.72588968276978 9.79242231845856 28.1916002750397 4.42426319122315 2.72588968276978 2.72588968276978
7.77607333660126 4.44172556400299 2.74169392585754 11.1889742851257 28.7587023496628 4.44172556400299 2.74169392585754 2.74169392585754
7.29245381355286 4.44396646022797 2.75482094287872 9.8362960100174 27.6143244504929 4.44396646022797 2.75482094287872 2.75482094287872
7.46645617485046 4.41122295856476 2.9726856470108 9.29140508174896 28.7466360330582 4.41122295856476 2.9726856470108 2.9726856470108
7.19352855682373 4.35214264392853 2.97952311038971 10.6621130466461 27.9121540784836 4.35214264392853 2.97952311038971 2.97952311038971
7.63032209873199 4.63571937084198 3.00325214862823 7.42772686481476 28.4946472167969 4.63571937084198 3.00325214862823 3.00325214862823
7.65812997817993 4.51514370441437 3.06297101974487 10.6503597736359 29.2571949481964 4.51514370441437 3.06297101974487 3.06297101974487
5.95770626068115 4.42819306850433 3.4316100358963 9.6556360244751 27.9579720497131 4.42819306850433 3.4316100358963 3.4316100358963
5.39982159137726 4.59861030578613 3.45148243904114 10.2661942243576 30.3874220848083 4.59861030578613 3.45148243904114 3.45148243904114
7.6041134595871 4.45608017444611 3.99755816459656 13.952428483963 29.1221392154694 4.45608017444611 3.99755816459656 3.99755816459656
7.44122519493103 5.06794230937958 4.09565300941467 10.5105824708939 28.6485065698624 5.06794230937958 4.09565300941467 4.09565300941467
7.8799661397934 4.52199759483337 4.32563118934631 12.5147435188293 37.1799205780029 4.52199759483337 4.32563118934631 4.32563118934631
7.7924220085144 4.6635890007019 5.24386065006256 11.6802178382874 31.623982167244 4.6635890007019 5.24386065006256 5.24386065006256
7.73199141025543 4.67089262008667 6.16267418861389 10.6626742124558 32.7770414352417 4.67089262008667 6.16267418861389 6.16267418861389
7.35649147033691 5.52968611717224 7.11250038146973 10.1428651809692 32.7630278587341 5.52968611717224 7.11250038146973 7.11250038146973
2.81652674674988 2.11704435348511 12.2222224712372 8.83441491127014 170.782737922668 2.11704435348511 8.83441491127014 8.83441491127014
15.2519224643707 4.90395381450653 27.6855004787445 11.1770177125931 13.4146719455719 4.90395381450653 11.1770177125931 11.1770177125931
22.1157365322113 6.62448954582214 28.1057665586472 11.2326670646667 14.4358679294586 6.62448954582214 11.2326670646667 11.2326670646667
68.3102378368378 12.4167777776718 40.5307621479034 11.3629925012589 12.6132941007614 12.4167777776718 11.3629925012589 11.3629925012589
19.9924165487289 6.0001277923584 38.4476079463959 11.7727920055389 19.9728125333786 6.0001277923584 11.7727920055389 11.7727920055389
22.5227439641952 10.6158895492554 41.0717695236206 12.8243309736252 16.7265331506729 10.6158895492554 12.8243309736252 12.8243309736252
7.57457208633423 4.36006894111633 13.3005172729492 23.1770569086075 34.7415650844574 4.36006894111633 13.3005172729492 13.3005172729492
39.1098984956741 20.3324786663055 14.2260807037354 16.1763577461243 40.6575045108795 20.3324786663055 14.2260807037354 14.2260807037354
4.87745378017426 4.45176758766174 16.7994133234024 14.2281217098236 93.3904982805252 4.45176758766174 14.2281217098236 14.2281217098236
12.8979660272598 6.20439291000366 15.6366136789322 31.8442305326462 111.165933036804 6.20439291000366 15.6366136789322 15.6366136789322
2.89995074272156 1.93906016349792 56.9061990737915 15.9346042633057 19.3226305484772 1.93906016349792 15.9346042633057 15.9346042633057
4.56790161132813 10.7310690164566 20.1172227859497 16.1748255491257 120.359063339233 4.56790161132813 16.1748255491257 16.1748255491257
6.88760821819305 2.56473870277405 27.4292843103409 17.2142271518707 137.772850418091 2.56473870277405 17.2142271518707 17.2142271518707
8.0917200088501 4.36521759033203 22.1220314264297 17.6369240999222 180.548575615883 4.36521759033203 17.6369240999222 17.6369240999222
3.99305741786957 3.44695534706116 18.3570887327194 22.9341189146042 190.477488780022 3.44695534706116 18.3570887327194 18.3570887327194
7.79136052131653 4.37140874862671 20.5478426218033 35.42616147995 164.431882619858 4.37140874862671 20.5478426218033 20.5478426218033
179.37893819809 10.9880688428879 83.5772911310196 22.0554771900177 23.1272034406662 10.9880688428879 22.0554771900177 22.0554771900177
6.49013235569 2.94131264686585 24.0312830924988 32.1675575494766 251.29874663353 2.94131264686585 24.0312830924988 24.0312830924988
6.91633148193359 15.1830738306046 45.6413598775864 24.6110383987427 600 6.91633148193359 24.6110383987427 24.6110383987427
76.7815932512283 18.2298209190369 175.001312565804 49.7919665336609 26.5981755018234 18.2298209190369 26.5981755018234 49.7919665336609
318.709569120407 16.0503921508789 142.217978644371 32.263671207428 29.1402353286743 16.0503921508789 29.1402353286743 32.263671207428
5.11976373195648 2.34335632324219 29.1968205213547 32.1315217733383 350.125776171684 2.34335632324219 29.1968205213547 29.1968205213547
7.93887186050415 4.37758095264435 52.6287539720535 30.1712045431137 600 4.37758095264435 30.1712045431137 30.1712045431137
9.14872767925263 14.915824341774 47.2169152975082 32.6395985364914 251.016625261307 9.14872767925263 32.6395985364914 32.6395985364914
12.6708647966385 3.2403594493866 38.6542667388916 33.1838205814362 600 3.2403594493866 33.1838205814362 33.1838205814362
21.2888576507568 17.4613458395004 204.38232281208 54.1798981666565 33.2470210790634 17.4613458395004 33.2470210790634 54.1798981666565
8.56779842376709 4.69477560520172 60.5636091709137 35.530780506134 600 4.69477560520172 35.530780506134 35.530780506134
8.06878156661987 4.56473109722137 46.3830418586731 36.5637073993683 600 4.56473109722137 36.5637073993683 36.5637073993683
10.1942552089691 3.9173460483551 37.6978140830994 46.0985562324524 600 3.9173460483551 37.6978140830994 37.6978140830994
8.64098615646362 4.78251085281372 47.6301683425903 38.0937746047974 600 4.78251085281372 38.0937746047974 38.0937746047974
7.19084525108337 2.01393704414368 176.502060580254 49.130126786232 40.3311038255692 2.01393704414368 40.3311038255692 49.130126786232
10.2882326602936 3.26128454208374 52.2022300243378 41.7365041017532 415.979854154587 3.26128454208374 41.7365041017532 41.7365041017532
8.03659565448761 9.53968935012817 89.3049294710159 48.2115703582764 600 8.03659565448761 48.2115703582764 48.2115703582764
8.13654267787933 12.0288925409317 48.8638898611069 48.8330680131912 208.437186741829 8.13654267787933 48.8330680131912 48.8330680131912
134.871736001968 14.9123412132263 244.339501214027 59.5164304971695 68.3487658262253 14.9123412132263 59.5164304971695 59.5164304971695
16.9069170236588 5.43506665229797 71.9998627662659 66.3212522506714 600 5.43506665229797 66.3212522506714 66.3212522506714
11.0211466789246 3.67644565105438 69.3012060403824 76.5048670291901 600 3.67644565105438 69.3012060403824 69.3012060403824
15.8263026237488 9.88559925556183 80.6881135702133 70.8934984207153 600 9.88559925556183 70.8934984207153 70.8934984207153
31.5853018283844 6.15347106456757 76.6535173654556 71.6742249011993 232.495809078217 6.15347106456757 71.6742249011993 71.6742249011993
20.5543017864227 7.4788816690445 112.208173298836 234.003089475632 81.6615725040436 7.4788816690445 81.6615725040436 112.208173298836
28.8755231380463 5.54050772190094 300 83.5288224220276 86.1083195447922 5.54050772190094 83.5288224220276 83.5288224220276
246.947341561317 12.5187809705734 300 84.488686466217 122.613994956017 12.5187809705734 84.488686466217 84.488686466217
7.76167197227478 4.45638628005981 109.92501142025 86.1483929872513 600 4.45638628005981 86.1483929872513 86.1483929872513
13.3336709260941 15.599680018425 103.718628191948 88.1527213335037 600 13.3336709260941 88.1527213335037 88.1527213335037
49.4861035108566 5.33614025115967 300 89.029731297493 141.253001284599 5.33614025115967 89.029731297493 89.029731297493
116.000763320923 14.1028328180313 300 118.457174253464 91.3722748756409 14.1028328180313 91.3722748756409 118.457174253464
14.9338985204697 7.30778815746307 300 394.365444111824 118.770777463913 7.30778815746307 118.770777463913 300
17.4899965763092 11.0546082496643 300 215.397602701187 125.418146061897 11.0546082496643 125.418146061897 215.397602701187
19.728448176384 2.10397276878357 300 329.736304020882 133.854547429085 2.10397276878357 133.854547429085 300
17.4494687795639 8.7332035779953 300 164.654137802124 140.336426353455 8.7332035779953 140.336426353455 164.654137802124
41.4103176355362 24.2245767116547 145.371656870842 246.253838777542 600 24.2245767116547 145.371656870842 145.371656870842
11.5069900751114 6.18895561695099 270.249560952187 171.392421770096 147.650729870796 6.18895561695099 147.650729870796 171.392421770096
8.16099071502686 4.68449382781982 228.785005068779 152.690989398956 600 4.68449382781982 152.690989398956 152.690989398956
19.7359902381897 23.6794297218323 300 568.833439326286 158.640880346298 19.7359902381897 158.640880346298 300
85.5101629972458 8.29617755413056 300 359.680082321167 176.738213133812 8.29617755413056 176.738213133812 300
41.847480225563 12.3922662734985 300 295.078889250755 186.306731748581 12.3922662734985 186.306731748581 295.078889250755
4.71537039279938 16.6092353820801 300 568.847762799263 195.594909834862 4.71537039279938 195.594909834862 300
5.46182942390442 2.56743636131287 300 524.446456813812 196.795970201492 2.56743636131287 196.795970201492 300
7.48451781272888 5.51462433338165 300 203.498790574074 199.931674218178 5.51462433338165 199.931674218178 203.498790574074
7.67149024009705 7.84457042217255 215.939694595337 283.218782401085 600 7.67149024009705 215.939694595337 215.939694595337
249.444761514664 56.9414346694946 300 221.455138921738 600 56.9414346694946 221.455138921738 221.455138921738
99.8791188716888 10.4268960475922 300 450.932886886597 258.246494364738 10.4268960475922 258.246494364738 300
28.9097632169724 9.73853430747986 300 261.457735919952 267.892182779312 9.73853430747986 261.457735919952 261.457735919952
16.80963742733 4.26659348011017 300 436.065310621262 263.589327549934 4.26659348011017 263.589327549934 300


==> plots/350f_10c_void.dat <==
forallv gridv gridf forallf pruning VBSv VBSf withForallf
2.89995074272156 1.93906016349792 56.9061990737915 15.9346042633057 19.3226305484772 1.93906016349792 15.9346042633057 15.9346042633057
7.19084525108337 2.01393704414368 176.502060580254 49.130126786232 40.3311038255692 2.01393704414368 40.3311038255692 49.130126786232
19.728448176384 2.10397276878357 600 329.736304020882 133.854547429085 2.10397276878357 133.854547429085 600
2.81652674674988 2.11704435348511 12.2222224712372 8.83441491127014 170.782737922668 2.11704435348511 8.83441491127014 8.83441491127014
5.11976373195648 2.34335632324219 29.1968205213547 32.1315217733383 350.125776171684 2.34335632324219 29.1968205213547 29.1968205213547
6.88760821819305 2.56473870277405 27.4292843103409 17.2142271518707 137.772850418091 2.56473870277405 17.2142271518707 17.2142271518707
5.46182942390442 2.56743636131287 447.784198021889 524.446456813812 196.795970201492 2.56743636131287 196.795970201492 600
6.49013235569 2.94131264686585 24.0312830924988 32.1675575494766 251.29874663353 2.94131264686585 24.0312830924988 24.0312830924988
12.6708647966385 3.2403594493866 38.6542667388916 33.1838205814362 600 3.2403594493866 33.1838205814362 33.1838205814362
10.2882326602936 3.26128454208374 52.2022300243378 41.7365041017532 415.979854154587 3.26128454208374 41.7365041017532 41.7365041017532
3.99305741786957 3.44695534706116 18.3570887327194 22.9341189146042 190.477488780022 3.44695534706116 18.3570887327194 18.3570887327194
11.0211466789246 3.67644565105438 69.3012060403824 76.5048670291901 600 3.67644565105438 69.3012060403824 69.3012060403824
10.1942552089691 3.9173460483551 37.6978140830994 46.0985562324524 600 3.9173460483551 37.6978140830994 37.6978140830994
16.80963742733 4.26659348011017 564.866787266731 436.065310621262 263.589327549934 4.26659348011017 263.589327549934 600
7.19352855682373 4.35214264392853 2.97952311038971 10.6621130466461 27.9121540784836 4.35214264392853 2.97952311038971 2.97952311038971
7.57457208633423 4.36006894111633 13.3005172729492 23.1770569086075 34.7415650844574 4.36006894111633 13.3005172729492 13.3005172729492
8.0917200088501 4.36521759033203 22.1220314264297 17.6369240999222 180.548575615883 4.36521759033203 17.6369240999222 17.6369240999222
7.79136052131653 4.37140874862671 20.5478426218033 35.42616147995 164.431882619858 4.37140874862671 20.5478426218033 20.5478426218033
7.93887186050415 4.37758095264435 52.6287539720535 30.1712045431137 600 4.37758095264435 30.1712045431137 30.1712045431137
7.46645617485046 4.41122295856476 2.9726856470108 9.29140508174896 28.7466360330582 4.41122295856476 2.9726856470108 2.9726856470108
7.11728692054749 4.42426319122315 2.72588968276978 9.79242231845856 28.1916002750397 4.42426319122315 2.72588968276978 2.72588968276978
5.95770626068115 4.42819306850433 3.4316100358963 9.6556360244751 27.9579720497131 4.42819306850433 3.4316100358963 3.4316100358963
7.77607333660126 4.44172556400299 2.74169392585754 11.1889742851257 28.7587023496628 4.44172556400299 2.74169392585754 2.74169392585754
7.29245381355286 4.44396646022797 2.75482094287872 9.8362960100174 27.6143244504929 4.44396646022797 2.75482094287872 2.75482094287872
4.87745378017426 4.45176758766174 16.7994133234024 14.2281217098236 93.3904982805252 4.45176758766174 14.2281217098236 14.2281217098236
7.6041134595871 4.45608017444611 3.99755816459656 13.952428483963 29.1221392154694 4.45608017444611 3.99755816459656 3.99755816459656
7.76167197227478 4.45638628005981 109.92501142025 86.1483929872513 600 4.45638628005981 86.1483929872513 86.1483929872513
7.47281758785248 4.47533891201019 2.57107474803925 10.0262053012848 28.5374094963074 4.47533891201019 2.57107474803925 2.57107474803925
7.20748836994171 4.49608302116394 2.55546672344208 9.97268764972687 27.6766525745392 4.49608302116394 2.55546672344208 2.55546672344208
7.65812997817993 4.51514370441437 3.06297101974487 10.6503597736359 29.2571949481964 4.51514370441437 3.06297101974487 3.06297101974487
7.8799661397934 4.52199759483337 4.32563118934631 12.5147435188293 37.1799205780029 4.52199759483337 4.32563118934631 4.32563118934631
8.06878156661987 4.56473109722137 46.3830418586731 36.5637073993683 600 4.56473109722137 36.5637073993683 36.5637073993683
4.56790161132813 10.7310690164566 20.1172227859497 16.1748255491257 120.359063339233 4.56790161132813 16.1748255491257 16.1748255491257
5.49853219985962 4.5847092628479 2.70497670173645 9.47397348880768 28.0871291875839 4.5847092628479 2.70497670173645 2.70497670173645
5.39982159137726 4.59861030578613 3.45148243904114 10.2661942243576 30.3874220848083 4.59861030578613 3.45148243904114 3.45148243904114
7.63032209873199 4.63571937084198 3.00325214862823 7.42772686481476 28.4946472167969 4.63571937084198 3.00325214862823 3.00325214862823
7.7924220085144 4.6635890007019 5.24386065006256 11.6802178382874 31.623982167244 4.6635890007019 5.24386065006256 5.24386065006256
7.73199141025543 4.67089262008667 6.16267418861389 10.6626742124558 32.7770414352417 4.67089262008667 6.16267418861389 6.16267418861389
8.16099071502686 4.68449382781982 228.785005068779 152.690989398956 600 4.68449382781982 152.690989398956 152.690989398956
8.56779842376709 4.69477560520172 60.5636091709137 35.530780506134 600 4.69477560520172 35.530780506134 35.530780506134
4.71537039279938 16.6092353820801 600 568.847762799263 195.594909834862 4.71537039279938 195.594909834862 600
8.64098615646362 4.78251085281372 47.6301683425903 38.0937746047974 600 4.78251085281372 38.0937746047974 38.0937746047974
15.2519224643707 4.90395381450653 27.6855004787445 11.1770177125931 13.4146719455719 4.90395381450653 11.1770177125931 11.1770177125931
7.44122519493103 5.06794230937958 4.09565300941467 10.5105824708939 28.6485065698624 5.06794230937958 4.09565300941467 4.09565300941467
49.4861035108566 5.33614025115967 600 89.029731297493 141.253001284599 5.33614025115967 89.029731297493 89.029731297493
65.9273566484451 5.34603571891785 600 328.872291755676 600 5.34603571891785 600 600
16.9069170236588 5.43506665229797 71.9998627662659 66.3212522506714 600 5.43506665229797 66.3212522506714 66.3212522506714
7.48451781272888 5.51462433338165 484.578840875626 203.498790574074 199.931674218178 5.51462433338165 199.931674218178 203.498790574074
7.35649147033691 5.52968611717224 7.11250038146973 10.1428651809692 32.7630278587341 5.52968611717224 7.11250038146973 7.11250038146973
28.8755231380463 5.54050772190094 501.171763110161 83.5288224220276 86.1083195447922 5.54050772190094 83.5288224220276 83.5288224220276
7.709832239151 5.83530788421631 600 481.224907970428 600 5.83530788421631 600 600
19.9924165487289 6.0001277923584 38.4476079463959 11.7727920055389 19.9728125333786 6.0001277923584 11.7727920055389 11.7727920055389
31.5853018283844 6.15347106456757 76.6535173654556 71.6742249011993 232.495809078217 6.15347106456757 71.6742249011993 71.6742249011993
11.5069900751114 6.18895561695099 270.249560952187 171.392421770096 147.650729870796 6.18895561695099 147.650729870796 171.392421770096
12.8979660272598 6.20439291000366 15.6366136789322 31.8442305326462 111.165933036804 6.20439291000366 15.6366136789322 15.6366136789322
22.1157365322113 6.62448954582214 28.1057665586472 11.2326670646667 14.4358679294586 6.62448954582214 11.2326670646667 11.2326670646667
6.91633148193359 15.1830738306046 45.6413598775864 24.6110383987427 600 6.91633148193359 24.6110383987427 24.6110383987427
14.9338985204697 7.30778815746307 569.233530139923 394.365444111824 118.770777463913 7.30778815746307 118.770777463913 600
20.5543017864227 7.4788816690445 112.208173298836 234.003089475632 81.6615725040436 7.4788816690445 81.6615725040436 112.208173298836
7.67149024009705 7.84457042217255 215.939694595337 283.218782401085 600 7.67149024009705 215.939694595337 215.939694595337
8.03659565448761 9.53968935012817 89.3049294710159 48.2115703582764 600 8.03659565448761 48.2115703582764 48.2115703582764
8.13654267787933 12.0288925409317 48.8638898611069 48.8330680131912 208.437186741829 8.13654267787933 48.8330680131912 48.8330680131912
85.5101629972458 8.29617755413056 600 359.680082321167 176.738213133812 8.29617755413056 176.738213133812 600
191.448789739609 8.42549195289612 600 600 600 8.42549195289612 600 600
17.4494687795639 8.7332035779953 600 164.654137802124 140.336426353455 8.7332035779953 140.336426353455 164.654137802124
9.14872767925263 14.915824341774 47.2169152975082 32.6395985364914 251.016625261307 9.14872767925263 32.6395985364914 32.6395985364914
28.9097632169724 9.73853430747986 563.567538070679 261.457735919952 267.892182779312 9.73853430747986 261.457735919952 261.457735919952
15.8263026237488 9.88559925556183 80.6881135702133 70.8934984207153 600 9.88559925556183 70.8934984207153 70.8934984207153
99.8791188716888 10.4268960475922 549.665007090569 450.932886886597 258.246494364738 10.4268960475922 258.246494364738 600
22.5227439641952 10.6158895492554 41.0717695236206 12.8243309736252 16.7265331506729 10.6158895492554 12.8243309736252 12.8243309736252
179.37893819809 10.9880688428879 83.5772911310196 22.0554771900177 23.1272034406662 10.9880688428879 22.0554771900177 22.0554771900177
17.4899965763092 11.0546082496643 354.673425936699 215.397602701187 125.418146061897 11.0546082496643 125.418146061897 215.397602701187
16.2140144109726 11.1576529741287 600 600 600 11.1576529741287 600 600
41.847480225563 12.3922662734985 600 295.078889250755 186.306731748581 12.3922662734985 186.306731748581 295.078889250755
68.3102378368378 12.4167777776718 40.5307621479034 11.3629925012589 12.6132941007614 12.4167777776718 11.3629925012589 11.3629925012589
246.947341561317 12.5187809705734 442.319053888321 84.488686466217 122.613994956017 12.5187809705734 84.488686466217 84.488686466217
13.3336709260941 15.599680018425 103.718628191948 88.1527213335037 600 13.3336709260941 88.1527213335037 88.1527213335037
116.000763320923 14.1028328180313 600 118.457174253464 91.3722748756409 14.1028328180313 91.3722748756409 118.457174253464
134.871736001968 14.9123412132263 244.339501214027 59.5164304971695 68.3487658262253 14.9123412132263 59.5164304971695 59.5164304971695
241.491217780113 15.5493406295776 600 600 600 15.5493406295776 600 600
318.709569120407 16.0503921508789 142.217978644371 32.263671207428 29.1402353286743 16.0503921508789 29.1402353286743 32.263671207428
21.2888576507568 17.4613458395004 204.38232281208 54.1798981666565 33.2470210790634 17.4613458395004 33.2470210790634 54.1798981666565
76.7815932512283 18.2298209190369 175.001312565804 49.7919665336609 26.5981755018234 18.2298209190369 26.5981755018234 49.7919665336609
40.7063617944717 18.3754313468933 600 408.539333987236 381.407575964928 18.3754313468933 600 600
59.7728454351425 19.2660008192062 600 600 600 19.2660008192062 600 600
19.7359902381897 23.6794297218323 569.692667675018 568.833439326286 158.640880346298 19.7359902381897 158.640880346298 600
39.1098984956741 20.3324786663055 14.2260807037354 16.1763577461243 40.6575045108795 20.3324786663055 14.2260807037354 14.2260807037354
102.332753872871 23.348716878891 600 600 600 23.348716878891 600 600
41.4103176355362 24.2245767116547 145.371656870842 246.253838777542 600 24.2245767116547 145.371656870842 145.371656870842
50.4899738073349 25.9606895685196 600 558.691033792496 600 25.9606895685196 600 600
115.559435510635 34.9186376810074 600 600 473.821033287048 34.9186376810074 600 600
36.7897604465485 85.5104732275009 600 600 600 36.7897604465485 600 600
363.995742964745 48.2665924787521 600 600 600 48.2665924787521 600 600
53.148925447464 224.414674043655 600 568.503488850594 600 53.148925447464 600 600
249.444761514664 56.9414346694946 600 221.455138921738 600 56.9414346694946 221.455138921738 221.455138921738
231.760000014305 63.4968471050262 600 302.663634872437 600 63.4968471050262 600 600
175.886082696915 86.1201329708099 600 600 600 86.1201329708099 600 600
300 210.575007295609 600 600 600 210.575007295609 600 600
300 248.925719404221 600 600 600 248.925719404221 600 600


==> plots/variability_250_forall_features.dat <==
foralla_avg std_foralla
10.0113970994949 1.09983876296664
10.105066370964 3.56709914275382
10.1091770410538 2.27802865164934
10.1411670207977 3.99558690076092
10.1694577693939 2.49858152760468
10.2977117776871 1.65308458593979
10.3149856090546 0.879706467484043
10.3533457756042 2.68590235668606
10.4321657896042 1.34550115013632
10.438830447197 2.58040481654822
10.5150221586227 0.908001472281758
10.557618355751 3.7450818045538
10.5859647989273 1.93071791432976
10.6643828630447 1.75769142094944
10.6929132461548 1.25133678478621
10.7137148141861 1.60981077326369
10.7293881416321 1.64040005434666
10.8222515106201 1.43132883836563
10.9024566173553 1.68431668110852
10.9431728601456 2.2507072589369
10.9763109445572 1.28811870748668
10.9857626199722 2.6933026170726
11.0369548082352 1.5716266147393
11.0721188783646 1.96240189376738
11.1874341487885 2.3448307470953
11.3540544033051 1.33337510687589
11.3690044164658 1.73155442028106
11.4535219192505 1.20628604225204
11.5813946723938 1.60389566552822
11.6007768392563 3.54305795460015
11.7474147796631 3.17225100860126
11.9191348314285 3.09496587446146
11.9879295349121 2.28486650936955
12.0859705924988 3.49135376351533
12.1996686697006 1.78789145519191
12.2736105203629 0.968594616210573
12.29903819561 2.11588292159135
12.3661749362946 2.29308433664578
12.5213647842407 2.81549958864129
12.5443383455276 1.1278810711187
12.7100469589233 1.70418827228322
12.7945600032806 0.909173999841837
12.9459400177002 1.60287629622185
12.9612836360931 2.33063685992334
13.1517062902451 4.36975825603393
13.162530708313 2.76508282727133
13.1785653591156 4.22512494040264
13.215908074379 1.45129814845791
13.4360768795013 4.21514331290922
13.4884560108185 3.65395490427692
13.553125 3.04153621090052
13.6385290384293 3.11447891494759
13.6525544404984 1.44836190291033
13.8115780830383 0.952842560202209
13.8457927703857 0.65116513169095
13.9504972219467 1.2945350291474
13.9626458883286 2.10817641081181
13.9959310531616 3.71134739119809
14.0360962629318 6.86176546677745
14.1999563217163 1.76615791273813
14.6400896310806 5.31355788495371
15.1204321861267 4.53948354317124
15.4617852210999 1.79803623871713
15.4824168920517 2.39252311364258
15.5795838356018 1.9516822210283
16.0122872591019 3.14172889876576
16.0391991138458 1.10336440546159
16.3168596982956 4.3677464735747
16.8983276367188 1.75966832495677
17.3343255996704 7.50830698421489
17.6542746543884 3.01228043696105
17.7971097946167 1.83697365225061
18.0647521972656 3.35275032009865
18.3179764270782 2.75201308789587
18.541837978363 4.22111729150872
18.6741026639938 4.43940305763687
18.8882008314133 3.84432528832933
19.062748503685 2.50661835512675
19.2106458187103 3.7824093626595
19.220534825325 6.46778543784063
19.3127775907516 2.91393722994137
19.6939255714417 2.67458003225637
19.8857900857925 7.90989127363267
20.0539588212967 0.97956710020411
20.064749789238 5.54253717860656
20.1685812950134 7.36226734893497
20.6486423969269 2.18786337441088
20.680982542038 2.81673886708925
20.7809004306793 3.03940094913411
20.8527710914612 6.9725560233019
20.8974153995514 6.31647647404987
21.16586561203 6.17390284902017
21.5625974416733 9.51425086281605
22.1405721664429 1.93248547849281
22.2821952819824 3.94194130844142
22.8027120113373 1.89065381011761
22.9829999923706 2.62371549095299
23.7169331550598 2.36566795354065
24.1903438329697 7.5411104903381
25.2960049152374 3.34564805861452
25.3821669578552 9.13428024773052
25.4913404464722 2.61570644699361
26.3775920152664 2.3677249302849
27.1847442150116 3.61713189847816
27.8911168575287 8.85626684707192
29.3981426715851 4.2795917339614
31.6556193351746 10.630302010211
33.5742297172546 8.30200411607976
34.5819597959518 3.34324218398032


==> plots/variability_250_forall_void.dat <==
Forall count_forallv std
10.0377519130707 10 1.04113086830866
10.8382261037827 10 4.09726812273472
10.8856232881546 10 9.94242831327586
11.1234738588333 10 0.361879089715598
11.7892004966736 10 7.54217251051369
11.8128114700317 10 9.53108851381794
12.8317401409149 10 1.95375476533486
13.950517821312 10 19.8903725364911
15.0354069948196 10 15.8274623162434
15.7736768245697 10 4.28740981969974
17.286238861084 10 39.3557557885879
17.4649163961411 10 11.5625362929658
18.0447867631912 10 13.4405008729197
18.9394123315811 10 0.500160970109058
19.0099199771881 10 0.469272439268331
19.106173658371 10 0.71147285460611
19.3420451164246 10 0.698932508861053
19.4702981710434 10 0.469740603896004
19.8783279418945 10 9.41970434110735
19.9093062400818 10 0.481340694962573
19.9502989053726 10 0.570958995486084
20.1212051391602 10 0.642665276145338
20.2707240819931 10 0.74133150944049
20.4713020324707 10 0.539063227735493
20.4902671098709 10 0.720815082814491
20.7616609334946 10 0.562123322070227
20.7642198324203 10 1.34708100220938
20.7727371931076 10 0.326819533210438
20.8651955366135 10 0.900638943953922
20.9671765804291 10 1.15956294962949
21.0130290746689 10 0.897402148637242
21.0435155153274 10 0.577872740102831
21.0653416633606 10 0.428174444963875
21.1983154296875 10 0.790420481702873
21.2482739210129 10 0.416695464829474
21.6358047008514 10 0.561792226964263
21.7146066904068 10 0.560024089292771
21.7616056203842 10 2.85598268602588
22.1240808725357 10 1.84641852673505
23.265865111351 10 0.686016128926123
24.0940178632736 10 33.9501167186609
24.1476847171783 10 42.9680883652736
24.5123567342758 10 7.56616268961862
25.0620942115784 10 21.182770890431
27.4095825910568 10 14.0906416616258
29.3085259199142 10 25.1832169809591
29.792870092392 10 18.8468159213419
39.4896190881729 10 7.24446439032112
41.9988499879837 10 1.8189312991167
43.2933537244797 10 9.12441697181978
44.2684096574783 10 21.7670449411457
46.7807734966278 10 8.35156194064049
48.5925033330917 10 57.7998549505061
51.4051483392715 10 43.8701171365717
60.2154902219772 10 9.25825176239584
63.4777443170548 10 15.1726290629269
124.467522215843 10 6.72514154395055
130.43616733551 10 8.32409939733073
132.373562145233 10 6.52300454713312
139.61897315979 10 8.94045875182499
139.627410101891 10 8.48855331101292
144.687107992172 10 9.18216455554023
184.635932826996 10 13.2007478858717
200.366559791565 10 9.4602799157708
202.615971398354 10 7.28460841571436
203.371582198143 10 7.53604188271826
204.826493549347 10 8.5558019738349
205.166578102112 10 5.00876192075155
205.205504202843 10 7.19393559516571
205.991617274284 10 5.68950947603055
206.530704092979 10 32.1662210674919
206.555345129967 10 10.0909269518076
207.300316977501 10 5.78203179418394
207.412973403931 10 5.42315379300584
207.424444699287 10 8.99108412582576
207.998886632919 10 6.0513685857039
208.053609633446 10 8.75339009801371
208.584634423256 10 8.04321598978058
209.432970428467 10 11.6349623269328
210.359030127525 10 9.4492289176528
211.343947505951 10 5.05806605911138
212.253069972992 10 7.76673470921538
212.448689126968 10 9.33064743653553
212.499597001076 10 8.78674138926244
212.791591238975 10 6.16879244400561
215.215279698372 10 8.01628801752075
215.519353055954 10 8.21167243794523
215.844824123383 10 13.4627031529448
215.953855323791 10 25.7156535219502
216.667490339279 10 7.41146756479122
217.250160741806 10 6.78404963662234
218.681592845917 10 11.4205984558763
219.547270584106 10 9.89713812235159
220.432902312279 10 9.87501780936025
226.196023726463 10 16.2827666740097
227.311849021912 10 20.3928997738301


==> plots/variability_250_grid_features.dat <==
grida_avg std_grida  'grid features for > 10'
10.0874348640442 3.56663235354586  
10.215585565567 2.14734504828599  
10.3239946603775 2.75344158790818  
10.4144612550735 1.37783386560231  
10.5237240552902 0.729552602804117  
10.5596977710724 3.35119050490511  
10.6829350709915 4.68668348093262  
10.8465690612793 3.25146143090289  
10.9876969337463 1.56810930277212  
11.1226064682007 2.67719719936831  
11.1805252075195 3.36624955037949  
11.4067921638489 4.58227680596959  
11.620999455452 3.67689923395349  
11.6879757642746 1.33677361137257  
11.7167799711227 2.23433688592451  
11.7958652973175 0.833529453982839  
11.8078083515167 3.61122083577338  
12.2988170623779 7.98469190006544  
12.3088040351868 1.42010636002354  
12.5499166965485 1.05506925794732  
12.5782373428345 0.930058626705482  
12.6309332609177 3.08105251143052  
12.6661068439484 6.603263690909  
12.7530986785889 5.50127057576547  
12.9683069467545 1.15127681353576  
12.9724221467972 6.05444402951452  
13.0972912311554 2.16830281720806  
13.144388127327 1.60035204770467  
13.3041389226913 5.04232987993245  
13.4200611591339 1.3140461155307  
13.4403172969818 4.92954390567766  
13.4888200759888 1.29774867622305  
13.5720073699951 2.48776733020608  
14.2848674058914 5.40058759599753  
14.6665165901184 3.03134893924948  
14.7064492940903 2.22011093904284  
14.726747751236 5.03454144202349  
14.7576810121536 1.3122108234971  
14.832467007637 6.04402513725349  
15.0429612398148 5.57816554870314  
15.3970269680023 1.64371330712208  
15.6422743558884 7.74920400603691  
15.8080950021744 3.56493640675451  
16.0512689590454 1.78284306238268  
16.1089955568314 5.38309830962081  
16.1344830036163 4.15689445283628  
16.2120026826859 11.6134717386861  
16.5919026851654 1.02903636320111  
16.6931976318359 6.36100701569486  
17.1716325044632 1.51629472269159  
17.1737636566162 4.61939150769825  
17.3502930879593 1.73797081182512  
17.4907396793365 6.94823280821442  
18.0391285181046 6.7538458953177  
18.5986508846283 2.84112027065521  
18.6713744401932 8.49023728723694  
18.7732783555985 2.27849430832606  
19.042712020874 8.22000437725356  
19.2016088008881 2.84571765890144  
19.3960600137711 1.66736612801359  
19.5624699354172 1.50196057014084  
20.5112003803253 1.82361417884746  
20.6360271930695 2.28699037013371  
21.466691994667 10.4607610551791  
21.4867652654648 3.00528159583339  
21.6537519216537 2.23605368540827  
21.7334660768509 1.79671507347086  
22.0218925952911 6.67968238526714  
22.0441862821579 2.06564413110869  
22.5954122781753 15.9126740178931  
23.3309933423996 7.12508890262834  
23.5786739826202 2.50210374928618  
23.614449596405 2.86197335072275  
23.8693793773651 1.92529837979486  
23.9097592115402 9.71349317734533  
24.1754204273224 1.51358036628751  
24.7561083078384 10.9893056140695  
25.601055431366 2.67533170214401  
25.9924710512161 2.78834234620238  
26.091795539856 2.43520858523781  
26.578813123703 14.9873049934466  
26.6496419429779 5.66839038779589  
26.8459740400314 20.481808605986  
26.9686995744705 13.7656824181006  
27.4773402929306 13.2162289978969  
27.8125014305115 10.4280289280484  
27.8352723836899 2.80724521373708  
28.3862562179565 14.0999082365282  
28.8964982748032 3.01331827178913  
29.1403625249863 13.6700723481997  
29.3666615009308 3.20329133061094  
29.8169665575027 19.354752560969  
30.6261250019073 3.30180037214333  
31.0135101795197 10.4518554970111  
31.316296172142 2.62904536762029  
31.3947155237198 11.2479391807173  
31.9273608922958 3.03006021813402  
32.0140463352203 1.92867134357573  
33.5522835493088 3.39265319097458  
33.6006383895874 2.35153911813658  
33.6307913780212 2.77325773959708  
33.7800688505173 3.4721771087554  
34.4528656244278 3.47671341354421  
34.5042514801025 2.96748958736489  
35.1232561588287 2.86980430332161  
35.5770413398743 3.54907133840292  
36.7575745344162 2.21860741011217  
36.8634789228439 17.5508327095519  
37.6551574468613 3.37551874252196  
38.5784777641296 14.6612497012203  
41.0053634881973 3.57305125005975  
42.405147767067 23.30007042136  
43.446933889389 18.2038729978635  
44.1135693073273 3.27473402635099  
44.2719548463821 3.32183590006408  
44.8205349206924 4.07407970185622  
46.0927595376968 4.2007316119173  
46.1469101190567 2.73315459322158  
48.5416066646576 2.63187551617433  
51.1241727352142 5.04015658763663  
51.2001225471497 2.88856386139553  
51.2822673559189 6.2679472167114  
52.3090127706528 3.8362167981331  
53.0981760978699 4.95984228455959  
55.5258936166763 4.67646801944972  
56.1872728824616 5.62186414658946  
58.0149840354919 5.45118343614956  
59.2473315477371 4.33985314352591  
61.5718322992325 27.593727481616  
62.7511232614517 23.2592416088241  
64.2282232284546 5.09757976798948  
64.9096417427063 4.15114662038502  
67.583895611763 36.338179625295  
70.6157305955887 7.46966801823739  
72.6404653549194 44.4063329718862  
73.4455683231354 7.3217242840012  
74.5430276632309 49.7635146010748  
79.0291073799133 5.73228247257025  
80.0629409790039 5.66401952023753  
81.1903328895569 4.32638554733379  
84.9055868864059 6.55198053884793  
85.0261535406113 5.67368741552527  
94.9579673290253 6.31010088136312  
103.715107154846 49.8873263440613  
104.135776042938 33.2281256683437  
108.779802179337 4.22057428107279  
109.47940030098 5.45886038668099  


==> plots/variability_250_grid_void.dat <==
gridv_avg std_gridv
10.4814703464508 0.119868610044065
11.8419522047043 0.230768402340706
11.9789102077484 0.186451357924507
11.981175327301 0.158957395626439
11.9918975830078 0.231994082448322
12.0160211801529 0.358161344355446
12.0192951917648 0.178635847520218
12.026617193222 0.198132722691818
12.0618652105331 0.13311445170217
12.1066924095154 0.114103251190055
12.1067354917526 0.206704404548022
12.1155299186707 0.230178241719154
12.1637112379074 0.229644057261456
12.1947633981705 0.238865104604758
12.199053645134 0.223563855749297
12.2100875616074 0.247043272321273
12.2444395303726 0.241116727735604
12.2786686897278 0.233434012504332
12.308278131485 0.108594372868408
12.3128586530685 0.261137483514252
12.3271232366562 0.279153654198357
12.3825858354568 0.17634697687508
12.4019354104996 0.245585468958574
12.4066124916077 0.330680430524024
12.535817360878 0.186886695612708
12.6083322525024 0.248493483057047
12.7602209091187 0.223316697777672
12.9280046224594 0.48817100342735
12.928006362915 0.23211516063142
13.1620938539505 0.15683987847469
13.1623168945313 0.291945978843599
13.289179444313 0.288210185711124
13.2893909692764 0.196832421957306
13.5112373828888 0.221454351371957
13.5178867340088 0.255209531222682
13.5610909938812 0.2054318933998
13.9103750228882 0.241043398661742
14.342610168457 0.201557782800181
14.3445936203003 0.141312438434412
14.7277175188065 0.281868545446566
15.160635638237 0.15215444599248
15.6983349561691 0.270747209570914
19.0136718511581 0.201150901533612
20.8090604543686 0.389527102569187
23.6941704273224 0.434406112904287
47.6265445232391 0.881313998546131
48.000904083252 0.719535801075508
48.0609961032867 0.84997933094388
48.1227188110352 0.702801230743449
48.1339705944061 1.10175949844856
48.1574244976044 1.06015496129796
48.1707498788834 0.767575360862959
48.1836102247238 0.63059480158665
48.1889488935471 1.0920925960105
48.1918461561203 0.60927129678892
48.2213911533356 0.962202504416115
48.2232520580292 0.993007723177734
48.2369319438934 0.739230744323591
48.2625404596329 0.80238377352804
48.2691792011261 0.638835102172248
48.285016989708 0.787649098308661
48.3675250053406 0.678948392418292
48.3776357889176 0.911599488813032
48.3779744386673 1.22674856629746
48.4180422067642 0.834944314399198
48.4648406028748 0.907114274901958
48.4734703302383 1.01743994398664
48.5157413005829 1.07090339373203
48.5509250879288 0.792527625484308
48.5523696660996 0.992882339357439
48.5912710189819 1.20928844005833
48.6609713077545 0.99171154636845
48.7479204654694 0.975344702130796
48.7562649726868 0.713879060727256
48.7648502588272 0.876534748577093
48.7661446094513 0.833571308921675
48.7851570606232 0.8586336918259
48.8461425065994 0.706457471642185
49.2710422992706 1.38316595741102
49.6669357776642 1.28835024391423
49.6983231782913 0.440072421114029
50.1589389562607 0.836565576663404
50.1694864034653 1.04375786705745
50.257044005394 0.50142729295111
51.1456198453903 0.831037645073401
58.0238202810287 0.909012282358701
77.0511976957321 1.12016762416591


==> plots/variability_250_pruning_features.dat <==
pruninga_avg std_pruninga
10.0400732040405 0.153526498197557
10.0875444412231 0.100193806586606
10.0962718009949 0.111930257864184
10.1544299125671 0.110211258667027
10.2406968355179 0.137781204391976
10.2961041688919 0.132591651425617
10.3174302816391 0.111468528954983
10.3240319490433 0.157391716617279
10.3403951883316 0.156242552043842
10.371483874321 0.121741966596558
10.399150967598 0.121350492146712
10.4043672561646 0.106936214509448
10.4278189659119 0.291903455323704
10.4458464860916 0.116933606304932
10.5101586341858 0.205192506369219
10.5703229904175 0.112851988861702
10.6257021427155 0.088953968904128
10.6323531150818 0.129715732526008
10.674853515625 0.120335559514994
10.6860122680664 0.13902110536656
10.6860339403152 0.105026302373925
10.7120987415314 0.173023522483835
10.8100054264069 0.134548336575374
10.8752510070801 0.145953396529925
10.8978278875351 0.133249473304207
10.9180958986282 0.110412154538364
10.9206056833267 0.119629451900645
10.9246868133545 0.084949964133006
10.9820889234543 0.154530949333261
10.9845498085022 0.123614529213953
11.0600934743881 0.269210072250973
11.1184778213501 0.149690484134449
11.1392512798309 0.113368921152748
11.1494688749313 0.104107608134085
11.1678291082382 0.126014084642846
11.2201872587204 0.129267476061653
11.248007774353 0.231671453499879
11.3181240081787 0.167427260777504
11.3698444604874 0.11904793556517
11.4269292354584 0.133100851782481
11.4633265018463 0.165572645338113
11.4729266166687 0.136269612461613
11.6049282312393 0.347263067347553
11.6371110916138 0.231584451764112
11.734751701355 0.098824881640155
11.7552669286728 0.121418129537017
11.7620207309723 0.124750761937738
11.7646204710007 0.176134957520051
11.8027141332626 0.126572244397645
11.8654311656952 0.159804289386018
11.8703328609467 0.181883015921007
11.8823222637177 0.135347328335708
11.8942442655563 0.472844244761429
11.9170136451721 0.213106122776316
11.9235996723175 0.089265282723945
11.9701698303223 0.137493248370355
11.9846900224686 0.373854744753657
12.008214879036 0.205565818114899
12.0216273069382 0.431322722462786
12.0272572278976 0.573455980992603
12.0597549915314 0.166513165750312
12.2229919910431 0.129089032866466
12.2258952379227 0.157903020893642
12.2294735193253 0.164585373888714
12.2368749856949 0.155940158207417
12.2431753873825 0.124659686876446
12.265887093544 0.109953149596983
12.3389633893967 0.125210265358136
12.3464426755905 0.267821254842196
12.3726635694504 0.080944538618881
12.3985820055008 0.125577507569603
12.4075529575348 0.205735821763525
12.4146613121033 0.140667765713637
12.44112200737 0.154757913699132
12.4698979854584 0.127780038150225
12.5138580083847 0.143853538887565
12.5324681043625 0.076503067944365
12.5367879152298 0.588289530709041
12.7048994779587 0.246703120391762
12.7419136047363 0.11765166826765
12.7428082466126 0.287756290285556
12.7524000644684 0.115519378595126
12.7541920423508 0.130853069883372
12.7543211460114 0.168663010517195
12.770894408226 0.228087188788427
12.8552435874939 0.187872354747999
12.8928958415985 0.286971661093697
13.0005980014801 0.124088714753932
13.0746945619583 0.194532928575627
13.2340017557144 0.278217102763903
13.2502077579498 0.149868853336678
13.4468249797821 0.125871636935785
13.4815572977066 0.145802797485788
13.5082109451294 0.160171794223963
13.5745831489563 0.21514389814532
13.6313421487808 0.223479013631443
13.6673422336578 0.330619781691462
13.6754616975784 0.113694458221852
13.6885187864304 0.225907536856268
13.7194293498993 0.146725783497434
13.7275919914246 0.117539032735864
13.7361090183258 0.122895622535948
13.7427361965179 0.275265810654638
13.7782446146011 0.181717703082289
13.7888421773911 0.261025226031739
13.7997656583786 0.328333104103256
13.8148913145065 0.104656706439122
13.8341767787933 0.146414396488816
14.0181990861893 0.217886923230759
14.0596570730209 0.233839182342063
14.0862258911133 0.267290892697888
14.1081435918808 0.203091453556738
14.1164042949677 0.256472131718639
14.1270212888718 0.236443227900522
14.1793810367584 0.148869117118288
14.2554151773453 0.164963270841831
14.260055232048 0.271304252888697
14.2652762651443 0.221324308256137
14.3550098419189 0.128358666653535
14.3882708787918 0.174449030752665
14.4126851081848 0.176642067750887
14.439904665947 0.258947377023592
14.4702787160873 0.187098504105778
14.4850458621979 0.137291881534666
14.4864030122757 0.182791766780977
14.5392450332642 0.132071348931561
14.5441966295242 0.135441701663056
14.5669059991837 0.199626189511001
14.5717258214951 0.243112491583412
14.6063372373581 0.153916346318253
14.6107835292816 0.214484544330995
14.6137578725815 0.161430877226996
14.6430487394333 0.277489551454663
14.6453524827957 0.195631347441512
14.6605402469635 0.173014710619527
14.6842850923538 0.178913628661257
14.6908482789993 0.231288203094694
14.6944223165512 0.329316127996735
14.6950955629349 0.149870879375826
14.7245143651962 0.18351820368961
14.7258893966675 0.232113379307894
14.7321347236633 0.234232356117673
14.7397049665451 0.176990391408305
14.7481935501099 0.189228915398917
14.7602427482605 0.170153495946539
14.7626437425613 0.259898352259538
14.7694207191467 0.125934962154179
14.7818170547485 0.25112621793289
14.7941204071045 0.155166067581859
14.7968147516251 0.146333783382581
14.798162317276 0.121656878097059
14.8109015703201 0.299227804097007
14.8118957281113 0.175430923183743
14.8155788660049 0.179711906842628
14.8158699274063 0.178020422849165
14.8252268314362 0.154288886461203
14.8422132015228 0.169862790101701
14.8540976285934 0.189840575058495
14.8570938110352 0.168320178693514
14.8969222307205 0.24221758219958
14.9056979179382 0.144667826464234
14.9077450990677 0.236953852662726
14.9293434143066 0.187943171619229
14.9294991970062 0.316857796963385
14.9381331443787 0.156238410832062
14.940615439415 0.173398924214857
14.9560766220093 0.09259107605295
14.9572446584702 0.143324752362043
14.9743026018143 0.163428791419841
14.977722120285 0.149324636340101
14.9893085479736 0.219658171765636
15.0019683599472 0.208047648429445
15.0132733106613 0.148734813433035
15.0282770633698 0.159729359652975
15.0304340600967 0.212244815052634
15.0344484090805 0.195207164345066
15.0441655397415 0.199440205346745
15.0451243400574 0.191666932235419
15.0520422697067 0.19310332516707
15.0605136156082 0.229470165984154
15.0611900568008 0.27921674554253
15.0624377727509 0.271237137709087
15.0902888059616 0.277341488887916
15.0960589170456 0.20971396748155
15.1038269519806 0.310521685294911
15.1081042051315 0.305206856288332
15.1092013597488 0.164868434365289
15.1151801586151 0.190388932045606
15.1167145252228 0.36096997394015
15.1365103006363 0.30312430319921
15.155855846405 0.267400852325844
15.1579948663712 0.180275103757951
15.1671577453613 0.151531637638471
15.1833247661591 0.177442552797355
15.1877722263336 0.213091244316515
15.1951574087143 0.140698145038043
15.1964935302734 0.214807362205092
15.198491859436 0.281597368587232
15.1995814800262 0.333650859799951
15.203996014595 0.185448904319903
15.2139871120453 0.246012153252346
15.2189264774323 0.293058681252595
15.224582362175 0.189793576082823
15.2263181447983 0.151075793430971
15.2401404619217 0.223413794099959
15.2488107204437 0.411824031223606
15.298357629776 0.226584485361458
15.3002973556519 0.130464277307089
15.3116960525513 0.157690634748857
15.3137177944183 0.212693452532618
15.3227398872375 0.229828818574099
15.3305544614792 0.242861102032332
15.3738843202591 0.523181640623679
15.3892374038696 0.163346777397372
15.4148379325867 0.172386921147383
15.427136349678 0.214096645814035
15.4482869386673 0.164030410097217
15.5598835468292 0.282615128321982
15.6096629858017 0.200483937837171
15.6665530443192 0.152737658937268
15.6718121051788 0.151599932215604
15.6788353204727 0.177529448783201
15.81946144104 0.283008487785799
15.8923720359802 0.214144564671987
15.9215940237045 0.411029831171291
15.9437547206879 0.282260425495903
15.969361281395 0.309021586110972
15.9768636465073 0.190404236348274
15.9882344245911 0.192983584660444
15.9905128240585 0.184261078425862
16.0089482069016 0.152840092127086
16.0215276479721 0.327856945283327
16.0255316495895 0.219442585219655
16.1448743581772 0.153389226531587
16.1950306177139 0.226433474989288
16.2153913736343 0.229169428354678
16.3194354534149 0.173977946213607
16.324080491066 0.252197764865808
16.3268470287323 0.251434010483249
16.3306324481964 0.259321213882119
16.4152037858963 0.231066790135143
16.4381581544876 0.254236728914841
16.4451743364334 0.288336438877605
16.4552467346191 0.31629287957904
16.4719033241272 0.296880705710241
16.4996711492538 0.212111448726445
16.5789180040359 0.219005955324752
16.6344334125519 0.201530080152053
16.6967427492142 0.402207434760947
16.7917074203491 0.233684121544288
16.8325193405151 0.174846005255532
16.8939699649811 0.17226584022092
16.8976846933365 0.285821277970458
16.9141389131546 0.201186163339016
16.9598397016525 0.169365314301036
16.9769428014755 0.27370486168689
17.0197904586792 0.244028641087322
17.187585401535 0.241504268571559
17.1929443836212 0.183592958512476
17.2483948707581 0.303342211919604
17.2716567516327 0.219668554364737
17.2829389095306 0.210694319762219
17.3370862722397 0.396252566641858
17.4010023832321 0.20950057030865
17.4632374048233 0.289076103207485
17.5407011508942 0.157117069296745
17.5560830593109 0.152806169281621
17.6765472173691 0.243807018190751
17.7229600191116 0.171140613362443
17.7985075235367 0.454348826290869
17.8245555639267 0.232417041729015
17.8898221492767 0.175575437158715
17.9056710720062 0.280479240706304
17.9863808631897 0.272282242452852
18.0179863929749 0.37342284229404
18.226655459404 0.237473066095275
18.3071406364441 0.327425963656864
18.4413946390152 0.158744118753423
18.5411328554153 0.28231134075072
18.5960731506348 0.265460111599651
18.6085756778717 0.231849309737065
18.6136867761612 0.222729603117782
18.6247480392456 0.33293420647004
18.7171389341354 0.179714154525242
18.7640786886215 0.286038498906528
18.792291021347 0.27106492831916
18.9442110061646 0.263899607022696
18.9918884754181 0.250171855696746
19.0534232616425 0.293021703595283
19.1151814937592 0.286335586500778
19.1875604152679 0.219127969681521
19.2338332176208 0.4890473482035
19.2643447637558 0.353121784113606
19.5480415582657 0.293092720170873
19.5523672819138 0.312717110730059
19.5761596441269 0.182457900878381
19.591132235527 0.468478022422943
19.6367676734924 0.265289724399313
19.6854556083679 0.346493008498625
19.7223129987717 0.203223556559131
19.9424264192581 0.22340578316261
20.0254819631577 0.272919786263591
20.0922595024109 0.578714782734062
20.1089334011078 0.172993575164301
20.179083776474 0.299137926068126
20.1864518165588 0.210516912316798
20.4818195343018 0.258694032554792
20.4993147373199 0.268684031921079
20.613600730896 0.315521330858251
20.6183258533478 0.242308619765964
20.6617191553116 0.256892070648735
20.7678268194199 0.396773890487128
20.9049394130707 0.292372969916359
20.9345696210861 0.222928392337979
20.9854815244675 0.242336702450204
21.0301144838333 0.314728624620988
21.0519395589828 0.387411382858809
21.2068428754807 0.287255731195362
21.2318515062332 0.213997540882276
21.2920804023743 0.29566840895578
21.3547809839249 0.732718873773586
21.3636500835419 0.30200942346795
21.5318092823029 0.171371452774896
21.5528163909912 0.345255783874308
21.6480805873871 0.305387014900753
21.8043267011642 0.328737811119503
21.8311819076538 0.336165852035322
21.9616933822632 0.339028702505338
21.9643324375153 0.37089029734365
22.0797250270844 0.302803458405525
22.2265429973602 0.391177156573703
22.2805719614029 0.410078044768594
22.2900954008102 0.266710025037572
22.4274434804916 0.368099732840084
22.5401344776154 0.42851411966966
22.6449129104614 0.217939754871053
22.7773253202438 0.382639281711107
22.7883365392685 0.384259650322825
22.8033572912216 0.254746045117572
22.847279548645 0.418649241126454
23.0987654685974 0.276942336462408
23.2562091350555 0.771539815659863
23.4790196657181 0.23024750738875
23.4943093538284 0.267635236339889
23.5853523492813 0.435905465542116
23.6154259681702 0.23427345726324
23.6430650949478 0.225380406605955
23.7568555831909 0.367738660922716
23.7860310077667 0.469864269379428
23.82724609375 0.414297001788582
23.9567361831665 0.250012813381335
24.0682662725449 0.304216092527569
24.1428414106369 0.236816445860838
24.1469510555267 0.401105602287919
24.1585333108902 0.264159521235036
24.2426887512207 0.25104653772519
24.2837404489517 0.382759051869137
24.9060357809067 0.395397370240317
24.9797213792801 0.434387921178346
25.0710890293121 0.266109584931651
25.1007952690124 0.330079623517602
25.2222937345505 0.421434017588407
25.2497514247894 0.416769361159887
25.3466406106949 0.239837924597837
25.4337158918381 0.178765266058328
25.5086455821991 0.369363045185634
25.8127900362015 0.387538551149622
26.1863601922989 0.28597001386368
26.9241205453873 0.519838842380135
26.9928268432617 0.391385717371737
27.0031491279602 0.45680336785746
27.1011583089828 0.35376882078996
27.1023986577988 0.532066756913496
27.1688010931015 0.446062411662094
27.2497759103775 0.565038226756933
27.2968715906143 0.45632472350526
27.6280135631561 0.222186548586901
27.6601146459579 0.349340796606874
28.2122219085693 0.451868221579789
28.4937802791595 0.400013639766943
28.7659930706024 0.516277539332156
28.9002754688263 0.437908235951548
29.1931275844574 1.09059772636896
29.4897542715073 0.767096933525904
29.5582592725754 0.446545482611711
29.9139227628708 0.687510410740961
31.5309914588928 0.47215079229087
31.6082947969437 0.467454703968686
31.6162056207657 0.421175559372536
32.1997348546982 0.434655411907051
32.7785202264786 0.830504396759097
33.1455149173737 0.42563013159124
33.5956511735916 0.380885212147976
34.3564771652222 0.475347033011354
35.5539304018021 0.483407746336239
38.507462477684 0.503631956031768
40.7057778120041 0.546313836543593
40.9821208953857 0.937458038297996
41.7636905193329 0.848790402800294
43.0024304151535 0.794560900904451
47.1696128606796 0.637626268381375
47.3106114625931 0.579407684807344

